Contextual Inverse Optimization: Offline and Online Learning

We study the problems of offline and online contextual optimization with feedback information, where instead of observing the loss, we observe, after-the-fact, the optimal action an oracle with full knowledge of the objective function would have taken. We aim to minimize regret, which is defined as the difference between our losses and the ones incurred by an all-knowing oracle. In the offline setting, the decision-maker has information available from past periods and needs to make one decision, while in the online setting, the decision-maker optimizes decisions dynamically over time based a new set of feasible actions and contextual functions in each period. For the offline setting, we characterize the optimal minimax policy, establishing the performance that can be achieved as a function of the underlying geometry of the information induced by the data. In the online setting, we leverage this geometric characterization to optimize the cumulative regret. We develop an algorithm that yields the first regret bound for this problem that is logarithmic in the time horizon. Finally, we show via simulation that our proposed algorithms outperform previous methods from the literature.

==> Data_simulations/d_10_pointed_shaded_reduced.dat <==
"","time","EllipsoidalCones","OGD","EWU","min_cones","max_cones","min_ewu","max_ewu","min_ogd","max_ogd"
"1",1,0.392774406063751,0.392774406063751,0.40275686551737,0.141070458170298,0.644478353957204,0.149949508718716,0.655564222316024,0.141070458170298,0.644478353957204
"2",4,1.00126273867221,1.16430056578761,1.02303243351107,0.660765312355536,1.34176016498888,0.661387955169211,1.38467691185293,0.681562711321729,1.64703842025349
"3",7,1.34588591377384,1.68142511022806,1.38946999081068,0.924104711885181,1.76766711566251,0.945982943294206,1.83295703832716,0.98663862065895,2.37621159979716
"4",10,1.58249378095355,2.11384622935721,1.65721658383496,1.11926040342308,2.04572715848402,1.15148456039441,2.16294860727551,1.25019879888942,2.977493659825
"5",13,1.73883937970432,2.49120735270956,1.84939941290065,1.25242534529328,2.22525341411535,1.28516982937235,2.41362899642895,1.48442512891471,3.49798957650441
"6",16,1.88937051684466,2.79304231235828,2.02583664444719,1.3791005838221,2.39964044986723,1.41406593649082,2.63760735240356,1.68485858666002,3.90122603805654
"7",19,2.03438591729632,3.07345377942533,2.18285912817034,1.45874955498751,2.61002227960512,1.52727662185196,2.83844163448872,1.82521330564684,4.32169425320381
"8",22,2.11697614808486,3.32352331496711,2.29805826750079,1.54562772722522,2.6883245689445,1.62415104892848,2.97196548607311,1.9954479403952,4.65159868953902
"9",25,2.25259526054135,3.60294787760902,2.44867946879879,1.65407465223857,2.85111586884413,1.74030990658489,3.15704903101269,2.18543681258818,5.02045894262986
"10",28,2.36231841299752,3.80775378831912,2.5577041384041,1.74207055361195,2.98256627238308,1.84790569755634,3.26750257925187,2.3165672434381,5.29894033320013
"11",31,2.44954463372717,4.01080756319078,2.67254936011623,1.82070910388632,3.07838016356802,1.94848737440957,3.3966113458229,2.44019871689062,5.58141640949095
"12",34,2.50496545249014,4.16272176990905,2.7665069320767,1.85878527141973,3.15114563356055,2.03096610519666,3.50204775895673,2.54197874068318,5.78346479913492
"13",37,2.57941983073139,4.34042583223995,2.86973338433499,1.90040413702649,3.2584355244363,2.10101570080046,3.63845106786951,2.69173546597185,5.98911619850806
"14",40,2.66790054641864,4.48406957974993,2.9790149862727,1.95788178241134,3.37791931042594,2.1951221470311,3.76290782551431,2.83092395121462,6.13721520828523
"15",43,2.7163688673582,4.58988718835908,3.02391169184189,1.98663048011204,3.44610725460437,2.22632903137968,3.82149435230409,2.91526768961109,6.26450668710708
"16",46,2.76265736647877,4.68365448774522,3.06558008828942,2.023298762199,3.50201597075854,2.2410327307957,3.89012744578315,2.9507065853317,6.41660239015874
"17",49,2.8072445298709,4.79937207354574,3.11993865821463,2.0520748106731,3.5624142490687,2.2766159681212,3.96326134830807,3.0046544887589,6.59408965833259
"18",52,2.84981299232805,4.90317718835312,3.18164216593003,2.0823408706657,3.61728511399041,2.3251410061284,4.03814332573167,3.08759123019417,6.71876314651207
"19",55,2.87941653225755,4.98005039634308,3.22175245975789,2.11244980872837,3.64638325578673,2.37521248936832,4.06829243014747,3.15028173842133,6.80981905426483
"20",58,2.91755315112161,5.06941426291179,3.28023919146565,2.12323069200588,3.71187561023734,2.40608298483254,4.15439539809877,3.18754244054615,6.95128608527742
"21",61,2.93970592489419,5.15780871389801,3.30723801897881,2.129381313305,3.75003053648338,2.42414483915005,4.19033119880758,3.25839157330547,7.05722585449055
"22",64,2.98285758771587,5.26293751591202,3.36329756971583,2.14898347210652,3.81673170332522,2.45935225822999,4.26724288120168,3.32207886041276,7.20379617141128
"23",67,3.01209480261428,5.34711857267605,3.40435247696675,2.16769838330635,3.8564912219222,2.48023990684357,4.32846504708993,3.37138849542349,7.32284864992861
"24",70,3.03366433256015,5.41303689539274,3.43518687626992,2.17401116954213,3.89331749557817,2.49674422250397,4.37362953003587,3.42116719712645,7.40490659365902
"25",73,3.07216309833233,5.48445803013989,3.4829792081294,2.20735614348107,3.9369700531836,2.53285243587332,4.43310598038547,3.48241668831101,7.48649937196877
"26",76,3.10497680234207,5.55683406669065,3.53771234172702,2.23670422773629,3.97324937694786,2.57144155666188,4.50398312679217,3.54134910796939,7.57231902541192
"27",79,3.13002701571032,5.64371029232131,3.58356351518992,2.26030386445653,3.99975016696411,2.61590810926513,4.55121892111472,3.61261197748909,7.67480860715353
"28",82,3.18698721688274,5.74627100798991,3.64220875447403,2.28540985855696,4.08856457520852,2.66522224018848,4.61919526875958,3.71089844929118,7.78164356668864
"29",85,3.21617782612421,5.8077520860692,3.67300015845127,2.32139896543317,4.11095668681525,2.69686085275905,4.64913946414348,3.73840753424923,7.87709663788916
"30",88,3.25645016664659,5.89318146995217,3.71616827930815,2.34242540083745,4.17047493245572,2.72381769480734,4.70851886380897,3.79714731200796,7.98921562789638
"31",91,3.2829341487957,5.95754828559772,3.73854474222391,2.35153413013608,4.21433416745531,2.73898308128817,4.73810640315964,3.83899210230763,8.07610446888781
"32",94,3.30143724695139,6.00890646917902,3.76802002177985,2.36450889849795,4.23836559540482,2.76507836520943,4.77096167835028,3.87694805686646,8.14086488149158
"33",97,3.3303014842454,6.06809938641958,3.79732557366589,2.38288141278545,4.27772155570535,2.79732512826487,4.79732601906691,3.93099849548952,8.20520027734963
"34",100,3.36536781115004,6.16080533839306,3.84442026396051,2.40641314308392,4.32432247921615,2.8570393774364,4.83180115048462,4.00971070164366,8.31189997514246
"35",103,3.39702479478065,6.23716347699231,3.88587394554171,2.40739324709904,4.38665634246225,2.87198137013015,4.89976652095326,4.05096185555117,8.42336509843345
"36",106,3.41203516734387,6.28634898813542,3.90584037317187,2.42425976903903,4.39981056564872,2.8885228526319,4.92315789371183,4.08196869658219,8.49072927968866
"37",109,3.43905087028122,6.34885175044583,3.94493345833562,2.4411407419346,4.43696099862783,2.91944045401793,4.9704264626533,4.1397550657181,8.55794843517355
"38",112,3.45951841196885,6.39631293230958,3.97308305694303,2.4653395212877,4.45369730264999,2.94891593282207,4.997250181064,4.18103943418974,8.61158643042942
"39",115,3.47826961524791,6.44395840510314,3.99441669240484,2.47656029521518,4.47997893528064,2.97273583049409,5.01609755431559,4.21019198305161,8.67772482715467
"40",118,3.49020475366757,6.49075972223926,4.01187588287733,2.48538305511067,4.49502645222446,2.98118966724231,5.04256209851234,4.23798724266832,8.7435322018102
"41",121,3.50836291454868,6.54055833429493,4.03070310736128,2.49043390098799,4.52629192810936,2.98429952803937,5.07710668668319,4.27379416888464,8.80732249970522
"42",124,3.53188634944333,6.58283546082485,4.05316314847863,2.49375887834317,4.57001382054349,2.991261207563,5.11506508939425,4.30417817439245,8.86149274725724
"43",127,3.55058618050814,6.62366147323132,4.07751610414853,2.50793034299183,4.59324201802445,3.00725386880171,5.14777833949534,4.31332045856723,8.93400248789542
"44",130,3.56310081261066,6.68166715397599,4.09476464768142,2.51070033809966,4.61550128712165,3.01064654998848,5.17888274537436,4.36367226252857,8.99966204542341
"45",133,3.56848361366558,6.72506018407423,4.11971996031655,2.51648481491569,4.62048241241547,3.03046660442563,5.20897331620747,4.39319700667139,9.05692336147706
"46",136,3.58122716084925,6.77487857461374,4.14614299449853,2.52592316070547,4.63653116099304,3.05358695614372,5.23869903285334,4.43561709703583,9.11414005219165
"47",139,3.60674432331185,6.83044291887342,4.18108535116323,2.53552951367751,4.67795913294619,3.07440703176694,5.28776367055952,4.48165077810951,9.17923505963733
"48",142,3.6319622766824,6.88009871088666,4.21115304059532,2.53701245981302,4.72691209355178,3.09252677867297,5.32977930251766,4.52407443866229,9.23612298311103
"49",145,3.63606279699063,6.93998883217143,4.23569378382736,2.54112075068529,4.73100484329597,3.11249176452833,5.35889580312639,4.55232118085556,9.3276564834873
"50",148,3.65488732796606,6.98969186184315,4.26996896132335,2.53468183846012,4.775092817472,3.11853324239156,5.42140468025515,4.59515896778229,9.384224755904
"51",151,3.6609833584926,7.02146167039919,4.28140509984257,2.53967413813011,4.7822925788551,3.12378792210146,5.43902227758367,4.61832923082238,9.424594109976
"52",154,3.67245385108599,7.05310721848358,4.30025836769777,2.54570633742855,4.79920136474342,3.13783364372207,5.46268309167348,4.65003453682546,9.45617990014171
"53",157,3.68728332980551,7.09479022432008,4.31815819648676,2.55039614234872,4.82417051726231,3.14933936770929,5.48697702526423,4.67626214536036,9.51331830327979
"54",160,3.71074431792395,7.13947816677844,4.35044228434456,2.56176362461336,4.85972501123454,3.17806650090949,5.52281806777963,4.71257365468795,9.56638267886892
"55",163,3.71506431886076,7.19934853994627,4.37110647298595,2.56639346848887,4.86373516923265,3.19843492803773,5.54377801793417,4.75424867253879,9.64444840735375
"56",166,3.72475998620218,7.25301001455461,4.4056134396419,2.57893202116585,4.87058795123851,3.2272077437969,5.58401913548691,4.80482800783927,9.70119202126994
"57",169,3.73363617305933,7.31057376007391,4.41615550545833,2.58908646101322,4.87818588510544,3.23987949871752,5.59243151219915,4.88420597675529,9.73694154339253
"58",172,3.74265002655146,7.34755791225396,4.43266407098485,2.59600426534012,4.88929578776279,3.25742383805083,5.60790430391888,4.90008543268822,9.7950303918197
"59",175,3.74824913490081,7.41185344275361,4.4542096128324,2.60189782061102,4.89460044919059,3.28366838348211,5.6247508421827,4.97972238256239,9.84398450294482
"60",178,3.75813328296239,7.44253426353846,4.46932938179161,2.61228989432647,4.90397667159832,3.30232636442215,5.63633239916106,4.99947515633278,9.88559337074413
"61",181,3.77151842291805,7.48936923673899,4.49062714622849,2.63548906232247,4.90754778351364,3.3320596079076,5.64919468454938,5.03598460090943,9.94275387256855
"62",184,3.79033948608568,7.53984175157559,4.51707917623898,2.64805530160363,4.93262367056773,3.33168861634281,5.70246973613514,5.06692702071675,10.0127564824344
"63",187,3.80680357047402,7.57052844799313,4.53592706284313,2.66652366529932,4.94708347564871,3.34655131117639,5.72530281450988,5.0909234862757,10.0501334097106
"64",190,3.82041427816756,7.6254857292391,4.56135105416977,2.67825969538344,4.96256886095168,3.36149431546698,5.76120779287256,5.14926305423709,10.1017084042411
"65",193,3.83099820142693,7.66021261852677,4.58986605897559,2.68596411250329,4.97603229035057,3.3665784236972,5.81315369425397,5.18255725253859,10.1378679845149
"66",196,3.83976805342047,7.69688359701103,4.60680907894697,2.69225927780082,4.98727682904012,3.3777568145567,5.83586134333723,5.22372676235513,10.1700404316669
"67",199,3.85102948147394,7.7386701063947,4.62638602161859,2.69674062502257,5.00531833792532,3.39408102741701,5.85869101582017,5.27768141366906,10.1996587991203
"68",202,3.86462655946503,7.78374152268969,4.65881798822985,2.70415400801099,5.02509911091907,3.4122393515458,5.9053966249139,5.31029092569804,10.2571921196813
"69",205,3.87463915782179,7.81056981131527,4.67490534079337,2.71150773914271,5.03777057650086,3.42573542790899,5.92407525367776,5.33664490983204,10.2844947127985
"70",208,3.87999430693753,7.83190372639643,4.68160835223017,2.7174796842674,5.04250892960765,3.4349732279712,5.92824347648915,5.34175989908104,10.3220475537118
"71",211,3.89378326605458,7.86431459720001,4.70156271353311,2.72516103221291,5.06240549989625,3.44338594792326,5.95973947914296,5.36445830855012,10.3641708858499
"72",214,3.9091136092705,7.9387522743374,4.74663163669796,2.72785947851594,5.09036774002506,3.47040425981893,6.022859013577,5.43823145146734,10.4392730972075
"73",217,3.92196034961678,7.96457760436659,4.76068203603549,2.73413678217586,5.10978391705769,3.47910074871592,6.04226332335505,5.44712118518995,10.4820340235432
"74",220,3.93290358871236,8.01691968218893,4.7824664043137,2.74523263859639,5.12057453882833,3.48074759978695,6.08418520884045,5.49961701518467,10.5342223491932
"75",223,3.94863916816168,8.04417896957406,4.79117396354764,2.75201968302773,5.14525865329563,3.49088325317054,6.09146467392473,5.51348674623559,10.5748711929125
"76",226,3.95405510788613,8.07103614155264,4.80250299225955,2.75915599344669,5.14895422232556,3.49202857587009,6.11297740864902,5.53566037056585,10.6064119125394
"77",229,3.95959039978815,8.08554098629653,4.80998134844755,2.76712284977871,5.1520579497976,3.4973185139177,6.12264418297739,5.54392604002411,10.627155932569
"78",232,3.97132956900035,8.12404887653302,4.82911212060392,2.77509906178994,5.16756007621075,3.49776472922319,6.16045951198465,5.57463801122707,10.673459741839
"79",235,3.98162847988656,8.18018003396335,4.84828452849502,2.77791769625736,5.18533926351576,3.50365491003488,6.19291414695515,5.63128199150027,10.7290780764264
"80",238,3.98700927014888,8.21448111230897,4.86008437554885,2.77945093689592,5.19456760340184,3.5167497717943,6.2034189793034,5.68775580005869,10.7412064245593
"81",241,3.99756287279031,8.23476789438137,4.87058234334376,2.78559833121497,5.20952741436566,3.52358781942213,6.2175768672654,5.70334683860217,10.7661889501606
"82",244,4.00963681661626,8.26228554367618,4.8887889869691,2.78126397958244,5.23800965365008,3.52572115218586,6.25185682175235,5.72016290702214,10.8044081803302
"83",247,4.01662890697196,8.29834997137618,4.9024404691878,2.7885775705185,5.24468024342542,3.53939857967277,6.26548235870284,5.76089127623989,10.8358086665125
"84",250,4.02912383900191,8.33504668359074,4.9249377932276,2.80403585779968,5.25421182020415,3.54262708271363,6.30724850374158,5.78069100163746,10.889402365544
"85",253,4.04204239618945,8.36985997358385,4.93582460371895,2.80944030511857,5.27464448726033,3.54255910355841,6.32909010387949,5.81853483401275,10.921185113155
"86",256,4.05174678137001,8.43180393571394,4.96351885468162,2.81161546700666,5.29187809573335,3.54938045972706,6.37765724963618,5.8800210361375,10.9835868352904
"87",259,4.05521063309785,8.47444446607421,4.97897443623019,2.81516975617087,5.29525151002484,3.56974874072296,6.38820013173741,5.92194134441267,11.0269475877357
"88",262,4.05768049040284,8.5123714004623,4.99256332552982,2.81854728410401,5.29681369670167,3.57406947293997,6.41105717811967,5.94919939285109,11.0755434080735
"89",265,4.06272680497082,8.53045215401747,4.99775675533928,2.82548618124695,5.29996742869468,3.57879850192692,6.41671500875164,5.95769463252334,11.1032096755116
"90",268,4.07351503322542,8.58171548034915,5.01444113609441,2.84051041870492,5.30651964774591,3.60251619330119,6.42636607888763,6.01677578613575,11.1466551745625
"91",271,4.07813167680267,8.6190772008599,5.02296653879602,2.84883027084602,5.30743308275931,3.60640122278805,6.43953185480399,6.0444379864191,11.1937164153007
"92",274,4.08284589365331,8.65850841071865,5.03470425987256,2.8571704213809,5.30852136592573,3.61475873582795,6.45464978391716,6.08100225403208,11.2360145674052
"93",277,4.09214415461686,8.689576152841,5.04677412542895,2.86464277113093,5.31964553810279,3.62477587725599,6.46877237360191,6.10134762278197,11.2778046829
"94",280,4.09713388801989,8.69978075809334,5.05111984750639,2.86724164045494,5.32702613558484,3.62933197398807,6.47290772102471,6.10811441615053,11.2914471000362
"95",283,4.10473400604521,8.75141645091457,5.07791532502173,2.87444252987204,5.33502548221837,3.63015507296132,6.52567557708215,6.14929871224407,11.3535341895851
"96",286,4.11128149264845,8.77822068320208,5.09161211247115,2.87814376007079,5.3444192252261,3.64298508275261,6.54023914218968,6.16905402975169,11.3873873366525
"97",289,4.12058818922138,8.80918806160919,5.10679276313444,2.89006405525,5.35111232319275,3.65691716299288,6.556668363276,6.18934016595129,11.4290359572671
"98",292,4.1288516773096,8.84698081339944,5.11610677712126,2.89803615866589,5.3596671959533,3.66283778871608,6.56937576552644,6.21491510247156,11.4790465243273
"99",295,4.14053871502655,8.86613584102866,5.12736399764326,2.90601963841186,5.37505779164125,3.67285039524892,6.5818776000376,6.22735763171475,11.5049140503426
"100",298,4.14364917269766,8.89311366722071,5.13097263382677,2.9087198367559,5.37857850863942,3.67566814512449,6.58627712252904,6.2427897864481,11.5434375479933
"101",301,4.14671597503073,8.9223692213207,5.14077091912974,2.91265887478393,5.38077307527754,3.68189239818148,6.599649440078,6.28304036879584,11.5616980738456
"102",304,4.15254463726479,8.96471410581765,5.1448067199605,2.91527357128619,5.38981570324339,3.68300924002951,6.60660419989149,6.31413099179511,11.6152972198402
"103",307,4.15737069253842,8.98800987635617,5.14977421150334,2.92129925793199,5.39344212714485,3.68886495955506,6.61068346345163,6.33442697705693,11.6415927756554
"104",310,4.16283536360438,9.0203998313169,5.1646289618407,2.93104564311465,5.3946250840941,3.70601553091287,6.62324239276853,6.37108488794125,11.6697147746926
"105",313,4.16946361640756,9.04430938265759,5.17338983844939,2.93415241690214,5.40477481591298,3.71198513502185,6.63479454187694,6.38862275390325,11.6999960114119
"106",316,4.17283846781717,9.09052626800514,5.17881333360399,2.93823013218605,5.40744680344828,3.72003464373757,6.63759202347042,6.4488471942473,11.732205341763
"107",319,4.17670512133531,9.10623130894194,5.18503689230184,2.94189500719901,5.4115152354716,3.7249433007495,6.64513048385418,6.45086846087437,11.7615941570095
"108",322,4.1890556614952,9.12414472597551,5.19698466649983,2.95067991069993,5.42743141229047,3.72946541861154,6.66450391438811,6.47025910315533,11.7780303487957
"109",325,4.19722511898299,9.17091517660379,5.21987781568379,2.95081705297926,5.44363318498672,3.74380436940808,6.6959512619595,6.51988970377774,11.8219406494299
"110",328,4.20408595490869,9.18744745242192,5.22844801935521,2.95242017716236,5.45575173265501,3.74883666199944,6.70805937671099,6.52900085234892,11.8458940524949
"111",331,4.20988393593332,9.21174371753134,5.23905235361407,2.95397477766846,5.46579309419819,3.75108518936277,6.72701951786538,6.55135134367459,11.8721360913881
"112",334,4.21503138496683,9.24276584454299,5.25585343283889,2.95829040117922,5.47177236875444,3.75976987497969,6.75193699069809,6.59362557459737,11.8919061144886
"113",337,4.22465816453217,9.27297956845255,5.26852073665043,2.96305272964489,5.48626359941945,3.76365897877501,6.77338249452586,6.61412772820121,11.9318314087039
"114",340,4.23142019613377,9.29942517381231,5.27853791308463,2.96586797206148,5.49697242020606,3.77311227118241,6.78396355498685,6.63719839360874,11.9616519540159
"115",343,4.23735598726243,9.32421920903017,5.28494415060994,2.97299333305246,5.5017186414724,3.78057527643813,6.78931302478174,6.65845279478811,11.9899856232722
"116",346,4.24755701409742,9.36519082568599,5.29526403400691,2.97023634007357,5.52487768812127,3.77952367100533,6.8110043970085,6.6815553907084,12.0488262606636
"117",349,4.25263439919757,9.37913784067914,5.30261514688137,2.97441866620674,5.5308501321884,3.7881861251121,6.81704416865063,6.69240901641342,12.0658666649448
"118",352,4.25608420773584,9.39340300479313,5.3057287424751,2.97776719269069,5.53440122278098,3.78956297532683,6.82189450962337,6.69316990526691,12.0936361043193
"119",355,4.2597245280382,9.42485521021058,5.31211491688488,2.98184531473219,5.53760374134421,3.7960616842439,6.82816814952585,6.71446387234914,12.135246548072
"120",358,4.26213389219079,9.43981077723305,5.31459853873581,2.98493901315619,5.53932877122538,3.79881681512724,6.83038026234439,6.7209095252346,12.1587120292315
"121",361,4.26766254280242,9.46040857621931,5.3293491984036,2.98991416405771,5.54541092154714,3.80381974791622,6.85487864889098,6.73491350631143,12.1859036461272
"122",364,4.2733848226927,9.47169364052072,5.33649717913382,2.99512688041807,5.55164276496732,3.81311269744319,6.85988166082446,6.74574253712321,12.1976447439182
"123",367,4.27622548355213,9.50208701083253,5.35465735047169,2.99997234248937,5.5524786246149,3.81465087611696,6.89466382482643,6.76977512553398,12.2343988961311
"124",370,4.27960561993974,9.52351610663354,5.36973899744647,3.0033315069262,5.55587973295329,3.81194555374102,6.92753244115193,6.78632371018256,12.2607085030845
"125",373,4.28178956756072,9.55311212182528,5.37980143745791,3.00619682477592,5.55738231034551,3.81554214687148,6.94406072804433,6.82928037611274,12.2769438675378
"126",376,4.29342442021507,9.58360589596519,5.39488997649239,3.00517426553557,5.58167457489457,3.82680719057897,6.96297276240581,6.85976732084114,12.3074444710892
"127",379,4.29891673449887,9.60351429129907,5.4018020565088,3.00869259363058,5.58914087536716,3.82809822248447,6.97550589053314,6.87584795366337,12.3311806289348
"128",382,4.30178173382626,9.62216425510673,5.4092230112094,3.01122725805748,5.59233620959504,3.8291193410181,6.9893266814007,6.88571953999125,12.3586089702222
"129",385,4.31093522017059,9.65462538619472,5.41887415030061,3.01452657621086,5.60734386413032,3.83294338357345,7.00480491702776,6.90614459945464,12.4031061729348
"130",388,4.31476741680491,9.67004033677505,5.42443210057731,3.02064332857418,5.60889150503565,3.8393888593316,7.00947534182303,6.91998138579961,12.4200992877505
"131",391,4.31925536283026,9.69127641970547,5.42986101606288,3.02338985593031,5.61512086973021,3.84409955594473,7.01562247618103,6.9304566333345,12.4520962060764
"132",394,4.32170506866791,9.70806139962052,5.44029483023221,3.02617994087492,5.6172301964609,3.85820182319652,7.0223878372679,6.94930419361689,12.4668186056242
"133",397,4.32448611447447,9.71706046955539,5.44339018707316,3.02840773048608,5.62056449846286,3.8617551389876,7.02502523515872,6.95764633091184,12.4764746081989
"134",400,4.3267237266687,9.74874829716348,5.4488147482588,3.03054774906351,5.62289970427388,3.86613289157975,7.03149660493786,6.98356536691467,12.5139312274123
"135",403,4.3286123671013,9.76416052567905,5.4573186808802,3.03389263778808,5.62333209641451,3.86754220252289,7.0470951592375,6.99387694730668,12.5344441040514
"136",406,4.33142937499502,9.78034952546517,5.47045686476598,3.03380399533427,5.62905475465578,3.87557457125354,7.06533915827842,7.00749959571736,12.553199455213
"137",409,4.33549455797032,9.79164793875377,5.47294231413705,3.03980314226896,5.63118597367167,3.87843843712704,7.06744619114705,7.01949152112586,12.5638043563817
"138",412,4.33834362595315,9.80098600089227,5.47871829938557,3.04256274485422,5.63412450705208,3.88219500005983,7.0752415987113,7.02240633314897,12.5795656686356
"139",415,4.34979690529818,9.83218056680226,5.49523458237521,3.05239081059203,5.64720300000433,3.88749928908903,7.10296987566139,7.0540824087482,12.6102787248563
"140",418,4.35124833450635,9.84087881355885,5.49876343357774,3.05495874469441,5.64753792431829,3.89383904049456,7.10368782666092,7.07180427115541,12.6099533559623
"141",421,4.3527976017305,9.86429407623051,5.50589644334853,3.05641685578957,5.64917834767142,3.89715272180411,7.11464016489295,7.08716721828984,12.6414209341712
"142",424,4.35775516482305,9.88633189864872,5.51603914191971,3.06255184061712,5.65295848902898,3.90369000427448,7.12838827956494,7.09997737221151,12.6726864250859
"143",427,4.36062872459511,9.90284266957209,5.52295624415183,3.06678385928345,5.65447358990677,3.91263734613659,7.13327514216706,7.11286670499749,12.6928186341467
"144",430,4.36492487144276,9.93450019772369,5.54075829292695,3.06262825578523,5.66722148710028,3.90684636750095,7.17467021835295,7.13581206299016,12.7331883324572
"145",433,4.36693775195064,9.95078491195383,5.54467193616325,3.06414166521261,5.66973383868866,3.90943131638008,7.17991255594643,7.14481459626421,12.7567552276435
"146",436,4.37017417808239,9.95838339667943,5.54937641460491,3.06476293732787,5.6755854188369,3.91415417015513,7.18459865905469,7.15059021545658,12.7661765779023
"147",439,4.37455426533024,9.97753397983511,5.56157040515665,3.07080607799184,5.67830245266865,3.92323839931819,7.19990241099512,7.1607804577014,12.7942875019688
"148",442,4.37882824707459,9.99978231168571,5.57419246831014,3.0715264172776,5.68613007687159,3.93263311315506,7.21575182346523,7.18995032325923,12.8096143001122
"149",445,4.38238703502603,10.0203635223073,5.57828398660339,3.0784868425067,5.68628722754536,3.93840683308827,7.21816114011851,7.1960333088642,12.8446937357504
"150",448,4.38573421109974,10.0517580630862,5.58164486045262,3.08522918871164,5.68623923348785,3.94291603680088,7.22037368410436,7.21685488518221,12.8866612409901
"151",451,4.38690479393807,10.0602950796262,5.5853651237321,3.08724056068148,5.68656902719465,3.94744724034545,7.22328300711875,7.21961451006434,12.9009756491881
"152",454,4.38858465021223,10.0672312529501,5.5878649510317,3.08949324685402,5.68767605357045,3.95009407782594,7.22563582423747,7.22498027196294,12.9094822339373
"153",457,4.3930103923815,10.0907480422472,5.59737587075672,3.0943629937525,5.69165779101049,3.95786286671963,7.2368888747938,7.2395066595456,12.9419894249488
"154",460,4.39455327039502,10.1029401040896,5.60454499163311,3.09583684861292,5.69326969217711,3.96708688595859,7.24200309730764,7.25457007355614,12.9513101346231
"155",463,4.39563450497403,10.1142655761067,5.60695017869137,3.09752934359656,5.6937396663515,3.97134473552243,7.2425556218603,7.26569589125413,12.9628352609593
"156",466,4.39839471721396,10.1198213860715,5.60833645550285,3.10086943361919,5.69592000080873,3.9733014363509,7.24337147465479,7.26869874772638,12.9709440244166
"157",469,4.402203013741,10.1371654949339,5.61265091860882,3.10635867358664,5.69804735389536,3.97809950851735,7.24720232870028,7.29239153610459,12.9819394537633
"158",472,4.40790239132233,10.1536260907731,5.61988376123176,3.11435564580222,5.70144913684244,3.98235611989358,7.25741140256994,7.30613338440524,13.001118797141
"159",475,4.40999540623449,10.1711661196846,5.62292200356251,3.11692805846502,5.70306275400395,3.98828920864739,7.25755479847762,7.32322378973848,13.0191084496306
"160",478,4.41327933151167,10.1917792971746,5.62739726076886,3.11489984444613,5.7116588185772,3.98725282859173,7.26754169294599,7.35000812993902,13.0335504644101
"161",481,4.41819281977841,10.2145409930233,5.63706195548814,3.1173230445495,5.71906259500732,4.00037917449932,7.27374473647696,7.37267539108853,13.0564065949581
"162",484,4.42039518853086,10.2312023205596,5.64243330639119,3.11855162001043,5.72223875705128,4.00268442153757,7.28218219124482,7.38448774951,13.0779168916093
"163",487,4.4261877648694,10.2485765978937,5.64745785778609,3.12492411766063,5.72745141207817,4.00806211129436,7.28685360427783,7.39612642736782,13.1010267684197
"164",490,4.42761344361114,10.2663123697933,5.65470842340631,3.12687795662071,5.72834893060158,4.01030031811802,7.29911652869461,7.40018920838654,13.1324355312
"165",493,4.4307314164353,10.2866913794386,5.65738096214981,3.13026417379096,5.73119865907964,4.01344557679975,7.30131634749987,7.41050821245878,13.1628745464183
"166",496,4.43408824909659,10.3001501211108,5.66313679254559,3.13519407281216,5.73298242538102,4.02165546760143,7.30461811748975,7.42474855224142,13.1755516899802
"167",499,4.437179603579,10.3077040184237,5.66771102224352,3.13846469356932,5.73589451358868,4.02642104893056,7.30900099555647,7.43010222173063,13.1853058151168
"168",502,4.43824295588383,10.3219469011527,5.67174141097319,3.13951414489796,5.7369717668697,4.02858540705823,7.31489741488815,7.43209869260538,13.2117951097001
"169",505,4.44186172044874,10.3307151541227,5.67575612000937,3.14184716735095,5.74187627354654,4.02806221838087,7.32345002163786,7.43720254801792,13.2242277602275
"170",508,4.44588807563504,10.3518339041166,5.69484851182091,3.14159781570773,5.75017833556234,4.02107361717586,7.36862340646597,7.45304555251949,13.2506222557138
"171",511,4.44819926904081,10.3717944232988,5.70170795408994,3.14044145116374,5.75595708691788,4.02312324193568,7.3802926662442,7.45779011167792,13.2857987349197
"172",514,4.44975734532679,10.3860290554942,5.70650710162515,3.14264321982574,5.75687147082784,4.02764220325077,7.38537199999953,7.46933042541951,13.3027276855688
"173",517,4.45191961179087,10.3960931753192,5.70757400454433,3.14526173420508,5.75857748937665,4.02897190898462,7.38617610010405,7.47309361084586,13.3190927397925
"174",520,4.45499611659335,10.4096770664081,5.71281865207512,3.14784734250607,5.76214489068062,4.03458115599339,7.39105614815686,7.47877243285438,13.3405816999617
"175",523,4.45618490771868,10.4286706997626,5.72179125261624,3.14942267077594,5.76294714466143,4.03812777516837,7.40545473006411,7.49350021262676,13.3638411868985
"176",526,4.45829558130826,10.4500799824591,5.72549195313083,3.1523882732578,5.76420288935872,4.04271381027334,7.40827009598832,7.51585328677966,13.3843066781386
"177",529,4.46023289096529,10.4630407904652,5.73012639500025,3.15476862274602,5.76569715918457,4.04923117762955,7.41102161237094,7.52637745172913,13.3997041292013
"178",532,4.46703964609119,10.4790351265286,5.73153675656841,3.16164146853224,5.77243782365013,4.05088370936176,7.41218980377505,7.52678544781709,13.4312848052401
"179",535,4.46950551385904,10.4928104077704,5.7364402149251,3.16238804538206,5.77662298233601,4.05469738174265,7.41818304810756,7.5431363226629,13.4424844928779
"180",538,4.47045831875096,10.5144337000591,5.74029018567149,3.1635744186141,5.77734221888782,4.05747076202115,7.42310960932182,7.55446774951276,13.4743996506055
"181",541,4.47427004641735,10.5410616275321,5.74670051306713,3.16919264485938,5.77934744797531,4.06081632214314,7.43258470399112,7.57951103138718,13.5026122236771
"182",544,4.48164124532428,10.5558952221137,5.75653740855392,3.17054838669708,5.79273410395148,4.06550922442023,7.4475655926876,7.59342453769031,13.5183659065371
"183",547,4.48323358363706,10.5730889071147,5.7626494755547,3.17285589969378,5.79361126758035,4.07193474879087,7.45336420231852,7.60161963891899,13.5445581753103
"184",550,4.4843249450299,10.5834672566574,5.76583362882131,3.17417778622295,5.79447210383685,4.0739557478234,7.45771150981922,7.61067685989261,13.5562576534221
"185",553,4.48635655651529,10.5940320236544,5.76909840032696,3.17768668117949,5.79502643185109,4.0769256842228,7.46127111643111,7.61918484659177,13.5688792007171
"186",556,4.48843525446642,10.6050713063843,5.77094863641551,3.18037124474596,5.79649926418689,4.07918138618587,7.46271588664515,7.62250103442344,13.5876415783452
"187",559,4.49043691548631,10.6200269768447,5.77520041505896,3.18310622952566,5.79776760144696,4.08198899653621,7.4684118335817,7.6317243612541,13.6083295924352
"188",562,4.49271444212355,10.6258280747895,5.77802280625132,3.18714688100405,5.79828200324304,4.08555768344945,7.47048792905319,7.6340159375471,13.6176402120319
"189",565,4.49404574771399,10.6478644574973,5.78286059291102,3.18921834293013,5.79887315249785,4.08893768053881,7.47678350528322,7.64363642170889,13.6520924932857
"190",568,4.49439200767922,10.6734624392494,5.79014246957887,3.18958876259337,5.79919525276508,4.09183861866256,7.48844632049519,7.66000342816444,13.6869214503343
"191",571,4.49546981520881,10.6839864459776,5.7961464611688,3.18910963539434,5.80182999502327,4.09851781951028,7.49377510282731,7.67022306474884,13.6977498272064
"192",574,4.4976519114976,10.7047584838522,5.80302252796132,3.19078929486516,5.80451452813004,4.09979693319345,7.5062481227292,7.68640681318307,13.7231101545213
"193",577,4.49948035963707,10.709995881264,5.80689194330951,3.19429812808999,5.80466259118414,4.10076325744601,7.51302062917301,7.68752452225662,13.7324672402714
"194",580,4.50085489450282,10.7265975030913,5.81602434750813,3.1961340352683,5.80557575373734,4.09717584535457,7.53487284966169,7.69345113059825,13.7597438755843
"195",583,4.50267327996804,10.7339778825114,5.82268230859152,3.198643158612,5.80670340132407,4.09949438002506,7.54587023715797,7.6995969149708,13.7683588500519
"196",586,4.50527335595243,10.7530910096326,5.82495759969656,3.19938107965197,5.81116563225289,4.09874142290427,7.55117377648885,7.73019748066372,13.7759845386016
"197",589,4.50617228146092,10.7728684510293,5.83521848679414,3.19992538876762,5.81241917415421,4.09604331812016,7.57439365546813,7.73384704249767,13.811889859561
"198",592,4.50998331543269,10.7924784252491,5.84242409254352,3.20405647127963,5.81591015958575,4.10212574277246,7.58272244231459,7.74474069993177,13.8402161505665
"199",595,4.51011296977329,10.8006944151765,5.84441250907648,3.20422623680488,5.81599970274171,4.10302216997881,7.58580284817415,7.7495887302648,13.8518001000882
"200",598,4.51392508986977,10.8269448862903,5.85074899937988,3.20441409419308,5.82343608554646,4.1051838556302,7.59631414312956,7.75926719374499,13.8946225788355
"201",601,4.51531022192823,10.8399181292964,5.85327612426811,3.20597536321492,5.82464508064155,4.10664756416523,7.59990468437098,7.76592572264292,13.9139105359499
"202",604,4.51856060361499,10.8522693080235,5.85619021175905,3.20972373508667,5.82739747214332,4.10873444664876,7.60364597686934,7.77766119708734,13.9268774189596
"203",607,4.5195818628652,10.8622718644109,5.86031249472992,3.2124212320526,5.8267424936778,4.11887149394264,7.6017534955172,7.79343411224969,13.9311096165721
"204",610,4.52078457885706,10.889103499675,5.86440475040431,3.21534410904401,5.82622504867011,4.11487912665662,7.61393037415201,7.81637534263902,13.961831656711
"205",613,4.52162809798729,10.9153730247681,5.86623843199213,3.21687910665794,5.82637708931663,4.11825971778636,7.6142171461979,7.8481793134976,13.9825667360386
"206",616,4.52336912979677,10.9295534056436,5.86798418832931,3.21817123840348,5.82856702119005,4.12054574367284,7.61542263298578,7.85617098601246,14.0029358252748
"207",619,4.52351926073618,10.9354082521749,5.87094417245787,3.2184237161298,5.82861480534255,4.12087912942815,7.62100921548759,7.86046928990106,14.0103472144487
"208",622,4.523942482055,10.9436590175385,5.87490111445367,3.21890651855253,5.82897844555746,4.12564169379212,7.62416053511523,7.87521529351301,14.0121027415641
"209",625,4.52535201158221,10.952177658382,5.87560404059533,3.22027967275241,5.83042435041201,4.12615022317395,7.62505785801672,7.87778596021572,14.0265693565482
"210",628,4.52926426741561,10.9696428761075,5.88872153108309,3.22111874077451,5.8374097940567,4.13462914504993,7.64281391711625,7.89748136075084,14.0418043914642
"211",631,4.53005577743243,10.9891033506982,5.8916335759615,3.22178414256239,5.83832741230247,4.13807000684161,7.64519714508139,7.93659290817394,14.0416137932225
"212",634,4.53318993219549,11.0121901120489,5.89661641902647,3.2245331600315,5.84184670435948,4.14275805358159,7.65047478447135,7.94360818290075,14.0807720411971
"213",637,4.5354955399629,11.0327015401767,5.90270283043121,3.22459026462952,5.84640081529629,4.14227048016444,7.66313518069797,7.95220599578941,14.1131970845639
"214",640,4.53651258592689,11.0425665762509,5.90441128889607,3.22625487583704,5.84677029601674,4.14411565026178,7.66470692753036,7.95475679235168,14.1303763601501
"215",643,4.54011775963902,11.0472518645081,5.90665069845025,3.23031258716227,5.84992293211577,4.14752507823159,7.6657763186689,7.95764077629782,14.1368629527183
"216",646,4.54056783684594,11.0585969915154,5.90848620124809,3.23087619954682,5.85025947414506,4.15079159861337,7.66618080388282,7.96136197398187,14.1558320090489
"217",649,4.54152172397924,11.0740742233185,5.9117627166705,3.23176849625897,5.85127495169951,4.15474722230934,7.66877821103166,7.97142889517959,14.1767195514575
"218",652,4.54226508792885,11.0866282904078,5.91761349356811,3.23295663724152,5.85157353861618,4.15840935253003,7.67681763460618,7.97840072769281,14.1948558531228
"219",655,4.54285840747496,11.0972402161359,5.9209396166587,3.23377196937706,5.85194484557285,4.16235906295371,7.6795201703637,7.97710583012552,14.2173746021463
"220",658,4.54307279077724,11.1235496512842,5.92970600754721,3.23413430596595,5.85201127558852,4.17461903788228,7.68479297721214,7.99677679812457,14.2503225044438
"221",661,4.54591727825883,11.14042325544,5.93681539314368,3.23732411804851,5.85451043846916,4.18076929481472,7.69286149147264,8.01647162226359,14.2643748886165
"222",664,4.54701184494848,11.1535629490737,5.94369042518025,3.23887379595816,5.85514989393881,4.17789820274906,7.70948264761144,8.03135902286578,14.2757668752817
"223",667,4.54851127242673,11.1777729329708,5.94806055721004,3.23778677799935,5.85923576685411,4.17744745369065,7.71867366072944,8.02838452020363,14.3271613457379
"224",670,4.55001519099261,11.190481856908,5.95600414031558,3.23944594026089,5.86058444172432,4.18040248195574,7.73160579867543,8.03361280007481,14.3473509137411
"225",673,4.55058413308241,11.2000251255919,5.95876615119896,3.24031092064345,5.86085734552137,4.18008610431518,7.73744619808275,8.03686465000431,14.3631856011795
"226",676,4.55074507297768,11.2231294564816,5.96685917132402,3.24058141181209,5.86090873414327,4.18711264332614,7.7466056993219,8.05890488976349,14.3873540231998
"227",679,4.55127794771427,11.2297264068998,5.96899789328883,3.24138717815077,5.86116871727777,4.19009191160437,7.7479038749733,8.06813320604072,14.3913196077589
"228",682,4.55363473722713,11.2439587751392,5.97444949245528,3.24140381567455,5.86586565877971,4.19295461893483,7.75594436597573,8.08180701401813,14.4061105362602
"229",685,4.55421462422734,11.2570681610701,5.97762263492275,3.24229050040864,5.86613874804603,4.19563687148716,7.75960839835835,8.08475569093377,14.4293806312065
"230",688,4.55434318240586,11.2665947054366,5.98012688567722,3.24253507994079,5.86615128487094,4.19810861330573,7.7621451580487,8.08708353530512,14.446105875568
"231",691,4.55635706050157,11.2731544525466,5.98171467548399,3.24148480091937,5.87122932008378,4.1993349749922,7.76409437597578,8.09244482750439,14.4538640775889
"232",694,4.55700536494721,11.2805562771302,5.98229390685987,3.24227458005097,5.87173614984345,4.20017382308661,7.76441399063313,8.10695354295801,14.4541590113025
"233",697,4.5577327713222,11.2956704223361,5.98731094571717,3.24248216505141,5.872983377593,4.20629219677551,7.76832969465882,8.1206511697086,14.4706896749636
"234",700,4.55919420483276,11.3056701130892,5.99075448446378,3.24207215818096,5.87631625148455,4.20769143409083,7.77381753483673,8.13081476444769,14.4805254617307
"235",703,4.5603039161501,11.3243007785363,5.9998558948229,3.24435538249439,5.87625244980581,4.21078669742326,7.78892509222253,8.13723117342813,14.5113703836445
"236",706,4.5614725807121,11.3313988061724,6.00254370467022,3.24637668180575,5.87656847961845,4.21412819536371,7.79095921397673,8.14243898921499,14.5203586231298
"237",709,4.56379543913227,11.3419326834389,6.00650884200333,3.24801559329024,5.87957528497431,4.21645029643761,7.79656738756906,8.15958864776744,14.5242767191103
"238",712,4.56481966113652,11.3577770030933,6.00890160760092,3.24958814052325,5.88005118174978,4.2197405223694,7.79806269283245,8.17014566057209,14.5454083456146
"239",715,4.56505939815452,11.3657939062566,6.0113977712236,3.24993159140408,5.88018720490495,4.22214312321991,7.80065241922729,8.17051337632532,14.5610744361879
"240",718,4.567729121966,11.3836103071977,6.01813813255566,3.2517598687939,5.88369837513809,4.22777570222421,7.8085005628871,8.1827970554773,14.5844235589182
"241",721,4.56779970240847,11.3952894435154,6.02236143163883,3.25189876031847,5.88370064449847,4.23393180868286,7.8107910545948,8.19642598123093,14.5941529057999
"242",724,4.56917258064256,11.404980409016,6.02430674378612,3.25498476894585,5.88336039233926,4.23573270649429,7.81288078107795,8.19974106123466,14.6102197567974
"243",727,4.57223275309781,11.4152639004242,6.0291070766566,3.25998421465594,5.88448129153967,4.23946318852928,7.81875096478393,8.21044747016327,14.6200803306851
"244",730,4.57453540532237,11.436109452182,6.03496923855849,3.26288003240669,5.88619077823804,4.24055515950089,7.82938331761608,8.23391200250026,14.6383069018637
"245",733,4.57673482496273,11.4453551709725,6.04110085525899,3.26747998597191,5.88598966395355,4.23767784226301,7.84452386825496,8.23425399640325,14.6564563455417
"246",736,4.57776889755676,11.4541963764928,6.04510501658876,3.26903620946982,5.8865015856437,4.24224804707873,7.84796198609879,8.24623100376562,14.66216174922
"247",739,4.58029899367244,11.4677369026928,6.05021651678146,3.26946818107978,5.89112980626511,4.24334042452968,7.85709260903324,8.25665764185959,14.678816163526
"248",742,4.5806261669378,11.4736336084645,6.05297163043627,3.27001086078084,5.89124147309477,4.24630798774017,7.85963527313237,8.25862717749789,14.6886400394311
"249",745,4.58446953006998,11.4920613562232,6.06202202097845,3.27517380682879,5.89376525331117,4.25445471639398,7.86958932556291,8.269110347246,14.7150123652004
"250",748,4.58597757144015,11.5061761147638,6.06471322936753,3.27751148380483,5.89444365907548,4.25736538802403,7.87206107071104,8.29201701073558,14.720335218792
"251",751,4.5872796113046,11.5107019233751,6.06674499547282,3.27874306482675,5.89581615778244,4.25932667324237,7.87416331770328,8.29466193905351,14.7267419076967
"252",754,4.58848474130911,11.5177661726015,6.06778654540757,3.27979188363687,5.89717759898134,4.26044510195353,7.87512798886162,8.29824435939955,14.7372879858035
"253",757,4.58934567898704,11.5373067979177,6.07657911085646,3.28169350065106,5.89699785732302,4.27160193165033,7.88155629006259,8.31766779913861,14.7569457966968
"254",760,4.59054878113252,11.5514219404518,6.08033974898561,3.28355363857925,5.89754392368578,4.27357376892106,7.88710572905016,8.34406449753425,14.7587793833694
"255",763,4.59236601437168,11.5604799960491,6.08549387989583,3.28598947113511,5.89874255760826,4.2774356782574,7.89355208153426,8.35607377311879,14.7648862189795
"256",766,4.59318296508222,11.5690658653954,6.08790793725135,3.28692826550628,5.89943766465815,4.27952852913952,7.89628734536319,8.36191745797433,14.7762142728166
"257",769,4.5936918533108,11.5773925807727,6.09411206474236,3.28775900851941,5.89962469810219,4.28695989356463,7.90126423592009,8.36805167722459,14.7867334843209
"258",772,4.59550030705101,11.5865905520675,6.09825555388318,3.29016578906843,5.9008348250336,4.28627946627722,7.91023164148914,8.3800377148766,14.7931433892585
"259",775,4.59800790869616,11.5947843706323,6.10214935505634,3.29186204307445,5.90415377431786,4.28584736336932,7.91845134674336,8.38767662986793,14.8018921113968
"260",778,4.5985274001947,11.6013901294979,6.10478991420872,3.29269446978229,5.90436033060712,4.28829407256145,7.921285755856,8.39150825886408,14.8112720001317
"261",781,4.59892544625511,11.6150656165159,6.10741962019381,3.29345748221355,5.90439341029666,4.28872676019664,7.92611248019098,8.41074871787562,14.8193825151561
"262",784,4.60058810820095,11.6225421461637,6.11476666843855,3.29620419085013,5.90497202555177,4.2884737555203,7.9410595813568,8.41484019105183,14.8302441012757
"263",787,4.60407175642816,11.6316346030006,6.11638288886712,3.30003545521671,5.90810805763962,4.29009712074813,7.94266865698611,8.41835964902895,14.8449095569723
"264",790,4.60484935967725,11.643385147553,6.12689246855561,3.30151236354561,5.90818635580888,4.28564738442882,7.96813755268241,8.42019684356697,14.8665734515391
"265",793,4.60500101357105,11.6525268237453,6.12921890032746,3.30170512496739,5.90829690217471,4.28670121165356,7.97173658900137,8.42883037017573,14.8762232773149
"266",796,4.60805920116792,11.6628463230952,6.13394175585771,3.30390033605817,5.91221806627767,4.28676947431446,7.98111403740096,8.42848154940161,14.8972110967887
"267",799,4.6090410991827,11.6772766056242,6.13752150784,3.30418758175421,5.9138946166112,4.29209071453722,7.98295230114277,8.44339866042042,14.911154550828
"268",802,4.61040131552213,11.6888419257803,6.14326864877069,3.30594713052176,5.91485550052249,4.29378161910468,7.99275567843671,8.44724064262885,14.9304432089317
"269",805,4.61087650890851,11.7006960422063,6.14388498604401,3.30644783473404,5.91530518308297,4.29484291831591,7.9929270537721,8.45725661717797,14.9441354672347
"270",808,4.61174276928261,11.7042375452425,6.14540574334762,3.30694783083418,5.91653770773104,4.2960513311461,7.99476015554915,8.4588673392353,14.9496077512497
"271",811,4.61549060299325,11.7096798773303,6.14966340807319,3.31324009191083,5.91774111407567,4.30241281379385,7.99691400235253,8.46149231746823,14.9578674371923
"272",814,4.61724907142935,11.7154074944505,6.15182316924286,3.31504797557384,5.91945016728485,4.30483381089406,7.99881252759166,8.46721509538665,14.9635998935144
"273",817,4.61964536334734,11.7288879845328,6.15987192387619,3.31948034917923,5.91981037751544,4.31919272406643,8.00055112368594,8.48380502332158,14.973970945744
"274",820,4.61976181989542,11.7384953753525,6.1603072435818,3.31958621536097,5.91993742442988,4.3198843589613,8.00073012820231,8.48803851365713,14.9889522370478
"275",823,4.6198727053026,11.7450159413579,6.16270869098112,3.31964862859249,5.9200967820127,4.31992785761169,8.00548952435054,8.49312163819697,14.9969102445188
"276",826,4.62033854419373,11.7498386507105,6.16528074763828,3.3197380711465,5.92093901724096,4.32313964876081,8.00742184651575,8.49644872723457,15.0032285741864
"277",829,4.6217101374146,11.7673405820999,6.16941215848747,3.31874981001169,5.92467046481751,4.32434208490453,8.01448223207041,8.4969828028105,15.0376983613894
"278",832,4.62346601668848,11.7868703701125,6.17340065784593,3.32003832386511,5.92689370951184,4.32558485095076,8.0212164647411,8.50981373315986,15.0639270070651
"279",835,4.62381828010767,11.7896920445561,6.17422651215467,3.32063610498622,5.92700045522913,4.32624494433581,8.02220807997353,8.51165369632663,15.0677303927856
"280",838,4.62597399321001,11.8009360391097,6.18085085411999,3.32361269306116,5.92833529335886,4.33283670556439,8.02886500267559,8.51970665560057,15.0821654226188
"281",841,4.6266589568992,11.8082137956562,6.18122518858822,3.32472801919892,5.92858989459948,4.33340356650145,8.02904681067499,8.52382363648519,15.0926039548273
"282",844,4.62802461645702,11.8185305206593,6.19048746713243,3.32558241154257,5.93046682137148,4.33732538179842,8.04364955246643,8.52844703361906,15.1086140076996
"283",847,4.62859522183936,11.8264107207334,6.19545370184038,3.32641720963944,5.93077323403929,4.33383638574521,8.05707101793555,8.52728138247411,15.1255400589926
"284",850,4.6296027362431,11.8303251786515,6.19666888201768,3.32816072872953,5.93104474375667,4.3359154528172,8.05742231121816,8.53004155986041,15.1306087974427
"285",853,4.63114836680823,11.840127583756,6.20259436542744,3.32814752397247,5.93414920964399,4.33677577600297,8.06841295485191,8.53304418965687,15.1472109778551
"286",856,4.63141527795539,11.8532517241818,6.20692340759119,3.32849000525138,5.93434055065941,4.33895087197235,8.07489594321004,8.54522427442067,15.1612791739429
"287",859,4.63229664134443,11.8544404177689,6.20744942857335,3.32979847498456,5.9347948077043,4.33922577626231,8.07567308088439,8.54647019957172,15.1624106359661
"288",862,4.63275448234466,11.8726387963186,6.21055850576987,3.33051768499472,5.9349912796946,4.34177974239089,8.07933726914886,8.55924926426282,15.1860283283744
"289",865,4.63382363431648,11.8816745561211,6.21328830100243,3.33010918405033,5.93753808458263,4.34566477326581,8.08091182873904,8.56883295726882,15.1945161549734
"290",868,4.63445492434422,11.8928844707439,6.21661527114352,3.33074111228043,5.938168736408,4.34742763614066,8.08580290614639,8.57543157837237,15.2103373631154
"291",871,4.63472731965242,11.9022024269014,6.21931270142032,3.33114112943643,5.93831350986841,4.35071327573596,8.08791212710467,8.57865776599051,15.2257470878124
"292",874,4.6348736849343,11.9062871488246,6.22173435551558,3.33137755293386,5.93836981693474,4.35323585686211,8.09023285416904,8.58109778963945,15.2314765080097
"293",877,4.63581721017648,11.9079753577684,6.22258550528725,3.33306965630758,5.93856476404538,4.35405438341185,8.09111662716266,8.5819206723051,15.2340300432317
"294",880,4.6374003597408,11.9155337998038,6.22946394831782,3.33570709568973,5.93909362379187,4.3560655883731,8.10286230826253,8.58938554102373,15.2416820585838
"295",883,4.63760168811942,11.9251277155803,6.2320429185858,3.33563535015852,5.93956802608032,4.35849501093517,8.10559082623642,8.59279137637619,15.2574640547844
"296",886,4.64268521476823,11.9449071091396,6.23816252583062,3.3367939923591,5.94857643717735,4.35999535743771,8.11632969422353,8.60067221635959,15.2891420019197
"297",889,4.64291934880121,11.9523471291324,6.2426964138973,3.33707332873658,5.94876536886585,4.36119814321064,8.12419468458396,8.60583030163433,15.2988639566306
"298",892,4.64629797870088,11.9696150297681,6.24829789557497,3.33586610783161,5.95672984957015,4.36252086037073,8.1340749307792,8.60891591878375,15.3303141407524
"299",895,4.64744442178398,11.9806079271977,6.2520914682351,3.33837610141785,5.95651274215012,4.364399850492,8.1397830859782,8.63465909055021,15.3265567638451
"300",898,4.64895946111225,11.9931102659554,6.25365779652413,3.34244276559781,5.9554761566267,4.36601050056771,8.14130509248055,8.64232345483403,15.3438970770768
"301",901,4.64908192528395,11.9968275458177,6.25490928349353,3.34253645379565,5.95562739677226,4.36754381318711,8.14227475379994,8.64320935342219,15.3504457382133
"302",904,4.65190582629559,11.9992759950798,6.25810893357199,3.34508569310596,5.95872595948522,4.36917902756179,8.14703883958219,8.64530813790332,15.3532438522562
"303",907,4.65495195331224,12.0161103442891,6.2637904651852,3.34572489014107,5.9641790164834,4.36897572613841,8.158605204232,8.65529672751834,15.3769239610598
"304",910,4.65566042928958,12.021081407433,6.26580101263064,3.34631414429312,5.96500671428604,4.37120364489396,8.16039838036732,8.65679751841491,15.3853652964512
"305",913,4.65625187665057,12.0296733810536,6.2704360625561,3.34670820072049,5.96579555258066,4.37362219998006,8.16724992513215,8.66161208993814,15.397734672169
"306",916,4.65703548675422,12.0340013596674,6.27179880742706,3.34728904812441,5.96678192538404,4.37505010130076,8.16854751355336,8.67030200124795,15.3977007180868
"307",919,4.65707133631571,12.0402996254246,6.27202327150166,3.34732941808071,5.96681325455071,4.37541513319383,8.16863140980949,8.68118741678079,15.3994118340685
"308",922,4.65745654495259,12.0470615448816,6.27311680279532,3.34793464760529,5.96697844229989,4.37618411550078,8.17004949008985,8.6922961302789,15.4018269594843
"309",925,4.65820111527176,12.0659855865578,6.27778921679481,3.34879038970926,5.96761184083425,4.37488065016339,8.18069778342623,8.69550208619768,15.4364690869179
"310",928,4.65855731205913,12.06884223651,6.28168553368798,3.34872608083883,5.96838854327944,4.37805304290279,8.18531802447316,8.6961425212797,15.4415419517402
"311",931,4.66322628141085,12.0788363395895,6.28788382810267,3.3482811658874,5.9781713969343,4.37961264745035,8.196155008755,8.70516165940515,15.4525110197739
"312",934,4.66362478538788,12.090611582344,6.29257764324919,3.34882625844354,5.97842331233222,4.38262226102006,8.20253302547833,8.70197246734336,15.4792506973447
"313",937,4.66471976254969,12.0950859823057,6.29584981042153,3.35041559821603,5.97902392688334,4.3868212370266,8.20487838381647,8.70577926704761,15.4843926975637
"314",940,4.66553156733971,12.0993872791446,6.29805821267147,3.35137204354779,5.97969109113163,4.38885529182883,8.20726113351411,8.70861446740847,15.4901600908806
"315",943,4.66698317652154,12.1096806149836,6.30241963254402,3.35069324998692,5.98327310305617,4.38956411823611,8.21527514685193,8.71568992756957,15.5036713023977
"316",946,4.66705601181492,12.1187638042546,6.30411384559683,3.35085883189408,5.98325319173576,4.39139241933791,8.21683527185575,8.72857521942655,15.5089523890826
"317",949,4.66758169015983,12.1255633515126,6.3047870587795,3.35142111627447,5.98374226404518,4.39217701016185,8.21739710739717,8.73003244392461,15.5210942591005
"318",952,4.66802986571273,12.1310874233866,6.30919423164648,3.35204298839008,5.98401674303537,4.39565298646556,8.22273547682739,8.72979314105597,15.5323817057173
"319",955,4.66891356676386,12.1352019306252,6.31125684751899,3.35166113907401,5.9861659944537,4.39764758688337,8.22486610815461,8.73376648296711,15.5366373782834
"320",958,4.66930083093182,12.1460149129578,6.31735530156934,3.35230130795693,5.98630035390671,4.39424344209952,8.24046716103917,8.73645382256206,15.5555760033536
"321",961,4.67040627662086,12.151384400028,6.32082186608801,3.35351383650095,5.98729871674077,4.39696668893668,8.24467704323934,8.74137512253249,15.5613936775235
"322",964,4.67137207900402,12.1578600574782,6.32346417233249,3.35332620977204,5.989417948236,4.39592219673614,8.25100614792883,8.74084539798338,15.574874716973
"323",967,4.67203133302204,12.1630369510007,6.32754480989728,3.35389120143634,5.99017146460775,4.40161710935615,8.25347251043842,8.74868238182111,15.5773915201802
"324",970,4.6731673005868,12.1693827491715,6.33187887047023,3.35239125567759,5.99394334549601,4.40425193755979,8.25950580338068,8.75306425320624,15.5857012451368
"325",973,4.67387948516285,12.1757197304302,6.33500416297447,3.35310224920993,5.99465672111578,4.4051933587382,8.26481496721074,8.75933773293366,15.5921017279268
"326",976,4.6751765196848,12.1779039721511,6.33596762836191,3.35514093121407,5.99521210815554,4.40669942792137,8.26523582880245,8.76157251962288,15.5942354246793
"327",979,4.67536444851525,12.1903293457914,6.33789103843264,3.35543041632198,5.99529848070853,4.40975257968534,8.26602949717994,8.76303262995696,15.6176260616258
"328",982,4.67559910499118,12.1996603609958,6.33934324651837,3.35567081380033,5.99552739618202,4.41163580413317,8.26705068890357,8.76585518420472,15.6334655377868
"329",985,4.67587528833188,12.21312184294,6.34051851985415,3.35614804351786,5.99560253314589,4.41293306997125,8.26810396973705,8.77291368099067,15.6533300048894
"330",988,4.6771333097598,12.2172447501588,6.34087742267389,3.35867338778179,5.99559323173782,4.4133872468934,8.26836759845439,8.77530664416615,15.6591828561514
"331",991,4.68148394340525,12.2266297513173,6.34476650388808,3.36544848008946,5.99751940672105,4.41981194847348,8.26972105930268,8.78481770402554,15.668441798609
"332",994,4.68245476248044,12.2331769519363,6.34536448838297,3.36630702589561,5.99860249906527,4.42040408334516,8.27032489342079,8.79018030713014,15.6761735967424
"333",997,4.68311826280353,12.2444077270382,6.34902219205554,3.3674545883074,5.99878193729966,4.42606415686291,8.27198022724817,8.79344093925262,15.6953745148238


==> Data_simulations/d_10_pointed_sqrt.dat <==
"","time","EllipsoidalCones","OGD","EWU","sqrt_time"
"1",1,0.392774406063751,0.392774406063751,0.40275686551737,1
"2",2,0.687393660335775,0.70688612982098,0.696596784603661,1.4142135623731
"3",3,0.872737550124545,0.944201537572671,0.883314732070923,1.73205080756888
"4",4,1.00126273867221,1.16430056578761,1.02303243351107,2
"5",5,1.15879700079311,1.3659477246369,1.18069003060778,2.23606797749979
"6",6,1.25046762933708,1.51139595775815,1.27576495704039,2.44948974278318
"7",7,1.34588591377384,1.68142511022806,1.38946999081068,2.64575131106459
"8",8,1.42066549565772,1.84306171026288,1.47843753230641,2.82842712474619
"9",9,1.50841337782132,1.99632229747613,1.57751346315098,3
"10",10,1.58249378095355,2.11384622935721,1.65721658383496,3.16227766016838
"11",11,1.63394589056984,2.26637387561071,1.73844584441337,3.3166247903554
"12",12,1.673556812959,2.35614680695268,1.78074434280092,3.46410161513775
"13",13,1.73883937970432,2.49120735270956,1.84939941290065,3.60555127546399
"14",14,1.79650221468798,2.61188770608633,1.92475482792003,3.74165738677394
"15",15,1.85026167877252,2.69150733729873,1.97146289882719,3.87298334620742
"16",16,1.88937051684466,2.79304231235828,2.02583664444719,4
"17",17,1.94341361969857,2.87529344096073,2.07251519929164,4.12310562561766
"18",18,2.00596253476244,2.98509721542582,2.1402643463254,4.24264068711928
"19",19,2.03438591729632,3.07345377942533,2.18285912817034,4.35889894354067
"20",20,2.07308449068972,3.16731887939113,2.23116215739302,4.47213595499958
"21",21,2.09416039489256,3.24708565367379,2.26741541507342,4.58257569495584
"22",22,2.11697614808486,3.32352331496711,2.29805826750079,4.69041575982343
"23",23,2.18684934195987,3.44112473487165,2.35398381666634,4.79583152331272
"24",24,2.2180646112697,3.51279125776974,2.3937490200425,4.89897948556636
"25",25,2.25259526054135,3.60294787760902,2.44867946879879,5
"26",26,2.28953681744841,3.67110987160026,2.48604079178399,5.09901951359278
"27",27,2.33545324177567,3.74638024147024,2.52615245501785,5.19615242270663
"28",28,2.36231841299752,3.80775378831912,2.5577041384041,5.29150262212918
"29",29,2.39906790016641,3.87750975611153,2.59837007230207,5.3851648071345
"30",30,2.43014789812512,3.94690289065052,2.64551159480955,5.47722557505166
"31",31,2.44954463372717,4.01080756319078,2.67254936011623,5.56776436283002
"32",32,2.46741856755725,4.06887139159273,2.70849222487297,5.65685424949238
"33",33,2.48778152933086,4.11118308513083,2.73588402096926,5.74456264653803
"34",34,2.50496545249014,4.16272176990905,2.7665069320767,5.8309518948453
"35",35,2.54036144756237,4.23342155072534,2.80830073405009,5.91607978309962
"36",36,2.55971811880024,4.28858895106546,2.83819394768285,6
"37",37,2.57941983073139,4.34042583223995,2.86973338433499,6.08276253029822
"38",38,2.59228092750665,4.37813398266988,2.89332162105983,6.16441400296898
"39",39,2.61356970613724,4.41813731990673,2.91615106187609,6.2449979983984
"40",40,2.66790054641864,4.48406957974993,2.9790149862727,6.32455532033676
"41",41,2.6816765880829,4.50547841216673,2.99027905405414,6.40312423743285
"42",42,2.69824785996081,4.54404106007623,3.00984714837482,6.48074069840786
"43",43,2.7163688673582,4.58988718835908,3.02391169184189,6.557438524302
"44",44,2.72905279092305,4.61566568326658,3.03400377435967,6.6332495807108
"45",45,2.75227415862932,4.6565707085656,3.0595570489549,6.70820393249937
"46",46,2.76265736647877,4.68365448774522,3.06558008828942,6.78232998312527
"47",47,2.78083804010119,4.73074121859643,3.08521010598443,6.85565460040104
"48",48,2.79753416864669,4.76122069260453,3.10247478088317,6.92820323027551
"49",49,2.8072445298709,4.79937207354574,3.11993865821463,7
"50",50,2.82520283956198,4.83708823934047,3.15117946545364,7.07106781186548
"51",51,2.83628396409701,4.87672822427706,3.16489270240842,7.14142842854285
"52",52,2.84981299232805,4.90317718835312,3.18164216593003,7.21110255092798
"53",53,2.85069915288624,4.92293862907913,3.1928327904133,7.28010988928052
"54",54,2.86084399728509,4.94731730738545,3.20500199000757,7.34846922834953
"55",55,2.87941653225755,4.98005039634308,3.22175245975789,7.41619848709566
"56",56,2.88797338711489,5.0042889523874,3.23264077975543,7.48331477354788
"57",57,2.90698892957473,5.03686474784102,3.25673620574945,7.54983443527075
"58",58,2.91755315112161,5.06941426291179,3.28023919146565,7.61577310586391
"59",59,2.92182555623928,5.11222392468647,3.29060669111299,7.68114574786861
"60",60,2.93410276592026,5.13351389911161,3.30093432022059,7.74596669241483
"61",61,2.93970592489419,5.15780871389801,3.30723801897881,7.81024967590665
"62",62,2.95698843380157,5.20492055476668,3.32767794940044,7.87400787401181
"63",63,2.97328711083531,5.23278547535167,3.34754751973979,7.93725393319377
"64",64,2.98285758771587,5.26293751591202,3.36329756971583,8
"65",65,2.9918477585802,5.29125466240442,3.37179348490851,8.06225774829855
"66",66,3.00243994457584,5.32047103062147,3.39080111740539,8.12403840463596
"67",67,3.01209480261428,5.34711857267605,3.40435247696675,8.18535277187245
"68",68,3.01895887008931,5.3714492714972,3.41523589869759,8.24621125123532
"69",69,3.02813718864484,5.39537384300055,3.42694989972888,8.30662386291807
"70",70,3.03366433256015,5.41303689539274,3.43518687626992,8.36660026534076
"71",71,3.05164281415623,5.44418414593212,3.4567053350521,8.42614977317636
"72",72,3.06136688619361,5.46227874823089,3.47456161297669,8.48528137423857
"73",73,3.07216309833233,5.48445803013989,3.4829792081294,8.54400374531753
"74",74,3.07798306420039,5.50028211373072,3.49490640881607,8.60232526704263
"75",75,3.0911839145707,5.54207035137301,3.52110214780018,8.66025403784439
"76",76,3.10497680234207,5.55683406669065,3.53771234172702,8.71779788708135
"77",77,3.1158905135099,5.59372913812823,3.56112295891718,8.77496438739212
"78",78,3.12003293811672,5.61731253432074,3.57505302713199,8.83176086632785
"79",79,3.13002701571032,5.64371029232131,3.58356351518992,8.88819441731559
"80",80,3.15559875639622,5.69095594185755,3.61021598925293,8.94427190999916
"81",81,3.16416188979611,5.7077543967691,3.6172675960062,9
"82",82,3.18698721688274,5.74627100798991,3.64220875447403,9.05538513813742
"83",83,3.19636665728259,5.76044670720679,3.65464480447845,9.1104335791443
"84",84,3.20621774924488,5.77299091023143,3.66280288661682,9.16515138991168
"85",85,3.21617782612421,5.8077520860692,3.67300015845127,9.21954445729289
"86",86,3.22916985410428,5.84360512205802,3.68851595514376,9.2736184954957
"87",87,3.24468108475735,5.86609847580022,3.70554432217454,9.32737905308882
"88",88,3.25645016664659,5.89318146995217,3.71616827930815,9.38083151964686
"89",89,3.25935973115744,5.90974710751733,3.7185033871656,9.4339811320566
"90",90,3.27209559537252,5.92999929220648,3.73238996280613,9.48683298050514
"91",91,3.2829341487957,5.95754828559772,3.73854474222391,9.53939201416946
"92",92,3.29096156674744,5.97815382941161,3.7483732475829,9.59166304662544
"93",93,3.29506388696816,5.99274672273043,3.76212146321472,9.64365076099295
"94",94,3.30143724695139,6.00890646917902,3.76802002177985,9.69535971483266
"95",95,3.31414474410041,6.02561438083079,3.77847324380838,9.74679434480896
"96",96,3.31690483473551,6.04166322005982,3.78440448912967,9.79795897113271
"97",97,3.3303014842454,6.06809938641958,3.79732557366589,9.8488578017961
"98",98,3.33448819909074,6.09731189604557,3.80604005094185,9.89949493661167
"99",99,3.34463957088666,6.12972170705929,3.82263957906601,9.9498743710662
"100",100,3.36536781115004,6.16080533839306,3.84442026396051,10
"101",101,3.37839309656271,6.18922538368682,3.86283956107347,10.0498756211209
"102",102,3.38785082992494,6.21432262613465,3.87438320008014,10.0995049383621
"103",103,3.39702479478065,6.23716347699231,3.88587394554171,10.1488915650922
"104",104,3.40018528257462,6.25337409293812,3.88953340573116,10.1980390271856
"105",105,3.40870568771397,6.26895133195666,3.89954382094632,10.2469507659596
"106",106,3.41203516734387,6.28634898813542,3.90584037317187,10.295630140987
"107",107,3.42158505931524,6.31193165691081,3.91553936749142,10.3440804327886
"108",108,3.42594166757882,6.32615826022592,3.9202630259562,10.3923048454133
"109",109,3.43905087028122,6.34885175044583,3.94493345833562,10.4403065089106
"110",110,3.44486590559244,6.36541545919813,3.95309499836251,10.4880884817015
"111",111,3.45740946226703,6.38204746115259,3.96661828402428,10.5356537528527
"112",112,3.45951841196885,6.39631293230958,3.97308305694303,10.5830052442584
"113",113,3.47308861005622,6.41459820487935,3.98340969543915,10.6301458127346
"114",114,3.47420615329583,6.43405930175864,3.98786788218734,10.6770782520313
"115",115,3.47826961524791,6.44395840510314,3.99441669240484,10.7238052947636
"116",116,3.48699800387888,6.46198591615083,4.00421066006132,10.770329614269
"117",117,3.48883877339669,6.47282922131676,4.00744852868817,10.816653826392
"118",118,3.49020475366757,6.49075972223926,4.01187588287733,10.8627804912002
"119",119,3.50192505908502,6.51070860420878,4.0244274419418,10.9087121146357
"120",120,3.50523523705316,6.5215986200925,4.02621182739826,10.9544511501033
"121",121,3.50836291454868,6.54055833429493,4.03070310736128,11
"122",122,3.51549251924586,6.55247243714531,4.03813864049823,11.0453610171873
"123",123,3.52024771522094,6.56855462098198,4.04135531238609,11.0905365064094
"124",124,3.53188634944333,6.58283546082485,4.05316314847863,11.13552872566
"125",125,3.53649698200458,6.59992584573172,4.06117185078544,11.1803398874989
"126",126,3.53930307275104,6.61335998070718,4.06490531136128,11.2249721603218
"127",127,3.55058618050814,6.62366147323132,4.07751610414853,11.2694276695846
"128",128,3.55389714063529,6.65511147892812,4.08265450113049,11.3137084989848
"129",129,3.56051145180761,6.66851347727826,4.08960754923224,11.3578166916005
"130",130,3.56310081261066,6.68166715397599,4.09476464768142,11.4017542509914
"131",131,3.56417568307823,6.69791300169822,4.10444214590794,11.4455231422596
"132",132,3.56644840461621,6.71294256816188,4.11413527388241,11.4891252930761
"133",133,3.56848361366558,6.72506018407423,4.11971996031655,11.5325625946708
"134",134,3.57588834087563,6.73978912451304,4.12720911684068,11.5758369027902
"135",135,3.57736731823412,6.75565484042725,4.13931796663057,11.6189500386223
"136",136,3.58122716084925,6.77487857461374,4.14614299449853,11.6619037896906
"137",137,3.58920523664659,6.79990127973037,4.15524217751371,11.7046999107196
"138",138,3.60025156071384,6.81639988027674,4.16962587217126,11.7473401244707
"139",139,3.60674432331185,6.83044291887342,4.18108535116323,11.7898261225516
"140",140,3.62070382457141,6.85718682404101,4.19999791319468,11.8321595661992
"141",141,3.62783314302978,6.86825242106717,4.20903566386864,11.8743420870379
"142",142,3.6319622766824,6.88009871088666,4.21115304059532,11.916375287813
"143",143,3.63248525894229,6.89753300473227,4.21646487841079,11.9582607431014
"144",144,3.63329751634309,6.92618755297246,4.23232566248487,12
"145",145,3.63606279699063,6.93998883217143,4.23569378382736,12.0415945787923
"146",146,3.64521087280385,6.96044430847888,4.25434767068307,12.0830459735946
"147",147,3.65154517465259,6.9715455735342,4.26109073956286,12.1243556529821
"148",148,3.65488732796606,6.98969186184315,4.26996896132335,12.1655250605964
"149",149,3.65662721645273,7.00942352877622,4.27902481913395,12.2065556157337
"150",150,3.65985705432953,7.01445285443155,4.28105095523314,12.2474487139159
"151",151,3.6609833584926,7.02146167039919,4.28140509984257,12.2882057274445
"152",152,3.66738145868881,7.03519427914439,4.28856678398639,12.328828005938
"153",153,3.66849134683343,7.04728235376054,4.29720445628974,12.369316876853
"154",154,3.67245385108599,7.05310721848358,4.30025836769777,12.4096736459909
"155",155,3.67821318489213,7.06389006720454,4.30466649234535,12.4498995979887
"156",156,3.68056230861688,7.0773068048608,4.30721452647489,12.4899959967968
"157",157,3.68728332980551,7.09479022432008,4.31815819648676,12.5299640861417
"158",158,3.69552170329053,7.10368795032031,4.32596310391354,12.5698050899765
"159",159,3.70621359765671,7.12690006054626,4.34367931002898,12.6095202129185
"160",160,3.71074431792395,7.13947816677844,4.35044228434456,12.6491106406735
"161",161,3.7127288690896,7.17738552863052,4.36578930151311,12.6885775404495
"162",162,3.7137364177763,7.19083420872622,4.36916026576503,12.7279220613579
"163",163,3.71506431886076,7.19934853994627,4.37110647298595,12.7671453348037
"164",164,3.71668713343585,7.22646427280505,4.39058939693923,12.8062484748657
"165",165,3.71838647602522,7.23837056479088,4.3958825196015,12.8452325786651
"166",166,3.72475998620218,7.25301001455461,4.4056134396419,12.8840987267251
"167",167,3.73008195252059,7.28547285155327,4.4129469393402,12.9228479833201
"168",168,3.73236466472284,7.28922483742674,4.414749316729,12.9614813968157
"169",169,3.73363617305933,7.31057376007391,4.41615550545833,13
"170",170,3.735907621485,7.32760688475887,4.42394592305761,13.0384048104053
"171",171,3.73941812924762,7.33892410804512,4.43164062761029,13.076696830622
"172",172,3.74265002655146,7.34755791225396,4.43266407098485,13.114877048604
"173",173,3.74404343344264,7.36975583102692,4.43566457919048,13.1529464379659
"174",174,3.74640795476359,7.40680007579654,4.45369993034979,13.1909059582729
"175",175,3.74824913490081,7.41185344275361,4.4542096128324,13.228756555323
"176",176,3.75355375576705,7.41857127241386,4.46004099527003,13.2664991614216
"177",177,3.75603215643985,7.43268462938334,4.4645154265366,13.3041346956501
"178",178,3.75813328296239,7.44253426353846,4.46932938179161,13.3416640641263
"179",179,3.76132519694966,7.45930316720152,4.47774876994201,13.3790881602597
"180",180,3.76520312560983,7.47794741617301,4.48731577514816,13.4164078649987
"181",181,3.77151842291805,7.48936923673899,4.49062714622849,13.4536240470737
"182",182,3.77326720828664,7.50551698306727,4.49866531237274,13.490737563232
"183",183,3.77492254679217,7.52397637186208,4.50811410964928,13.5277492584687
"184",184,3.79033948608568,7.53984175157559,4.51707917623898,13.5646599662505
"185",185,3.79631174968947,7.55280837964149,4.5250681035425,13.6014705087354
"186",186,3.80123742657273,7.56093785264042,4.52944473698271,13.6381816969859
"187",187,3.80680357047402,7.57052844799313,4.53592706284313,13.6747943311773
"188",188,3.81307441938357,7.5984396774405,4.53988091688487,13.7113092008021
"189",189,3.81651239529201,7.61897942542854,4.55585493540172,13.7477270848675
"190",190,3.82041427816756,7.6254857292391,4.56135105416977,13.7840487520902
"191",191,3.82658172694633,7.63203765389753,4.56690037732898,13.8202749610853
"192",192,3.82934927475294,7.63636221929823,4.57160536621251,13.856406460551
"193",193,3.83099820142693,7.66021261852677,4.58986605897559,13.8924439894498
"194",194,3.83225900896299,7.67681360762905,4.60235410946276,13.9283882771841
"195",195,3.83553676988248,7.6936067577653,4.60622273905053,13.9642400437689
"196",196,3.83976805342047,7.69688359701103,4.60680907894697,14
"197",197,3.84123696043898,7.70459705852296,4.60914535543452,14.0356688476182
"198",198,3.84842058835889,7.71651970398962,4.61692363053107,14.0712472794703
"199",199,3.85102948147394,7.7386701063947,4.62638602161859,14.1067359796659
"200",200,3.85588689562883,7.7419062639103,4.63021646887405,14.142135623731
"201",201,3.85781419182795,7.75119388433993,4.63747778235638,14.1774468787578
"202",202,3.86462655946503,7.78374152268969,4.65881798822985,14.2126704035519
"203",203,3.86969775282793,7.79641481918799,4.66324409933322,14.247806848775
"204",204,3.87130797144374,7.8003229900973,4.66595837915747,14.2828568570857
"205",205,3.87463915782179,7.81056981131527,4.67490534079337,14.3178210632764
"206",206,3.87795049012104,7.81393052100201,4.67859869430032,14.3527000944073
"207",207,3.8791140478483,7.82319383563931,4.67975924983792,14.3874945699382
"208",208,3.87999430693753,7.83190372639643,4.68160835223017,14.422205101856
"209",209,3.88329724790979,7.84142955071086,4.68655044619704,14.456832294801
"210",210,3.88909518325458,7.85163052302906,4.69946716212423,14.4913767461894
"211",211,3.89378326605458,7.86431459720001,4.70156271353311,14.5258390463339
"212",212,3.89855014354098,7.89098594744565,4.7136116227922,14.560219778561
"213",213,3.90088314041841,7.91804012395002,4.73775251191882,14.5945195193264
"214",214,3.9091136092705,7.9387522743374,4.74663163669796,14.6287388383278
"215",215,3.91212843543623,7.94271584214217,4.74880542881027,14.6628782986152
"216",216,3.91350890934549,7.95136732272684,4.75168154351427,14.6969384566991
"217",217,3.92196034961678,7.96457760436659,4.76068203603549,14.7309198626562
"218",218,3.92429436981783,7.9711820480565,4.76353388071985,14.7648230602334
"219",219,3.92920846614503,7.98513204138826,4.77523554706,14.7986485869487
"220",220,3.93290358871236,8.01691968218893,4.7824664043137,14.8323969741913
"221",221,3.93624990076251,8.02646746938004,4.78683367610716,14.8660687473185
"222",222,3.93923311298467,8.03587856116372,4.78879043297234,14.8996644257513
"223",223,3.94863916816168,8.04417896957406,4.79117396354764,14.9331845230681
"224",224,3.94951041323733,8.04709069885652,4.79317364407233,14.9666295470958
"225",225,3.95065072167069,8.05829622853277,4.80074366525652,15
"226",226,3.95405510788613,8.07103614155264,4.80250299225955,15.0332963783729
"227",227,3.95466504789206,8.0750012498731,4.80395369414159,15.0665191733194
"228",228,3.95586784173706,8.08029833504106,4.80572183722202,15.0996688705415
"229",229,3.95959039978815,8.08554098629653,4.80998134844755,15.1327459504216
"230",230,3.96377540075555,8.10045452287115,4.81726911578159,15.1657508881031
"231",231,3.96399608916128,8.11130874546266,4.82238547713116,15.1986841535707
"232",232,3.97132956900035,8.12404887653302,4.82911212060392,15.2315462117278
"233",233,3.97526693352101,8.13946659833431,4.84189366776131,15.2643375224737
"234",234,3.97769112659087,8.15863949204,4.84361665608016,15.2970585407784
"235",235,3.98162847988656,8.18018003396335,4.84828452849502,15.3297097167559
"236",236,3.98565952155229,8.19220502408818,4.85556686994636,15.3622914957372
"237",237,3.98650746464231,8.20868104459628,4.85692480075745,15.3948043183407
"238",238,3.98700927014888,8.21448111230897,4.86008437554885,15.4272486205415
"239",239,3.99020919944631,8.21928644564577,4.86144199882756,15.4596248337403
"240",240,3.99111994664454,8.22615332747481,4.86649376985269,15.4919333848297
"241",241,3.99756287279031,8.23476789438137,4.87058234334376,15.52417469626
"242",242,4.00452362261313,8.24437491222682,4.88141767404669,15.556349186104
"243",243,4.00797187939985,8.25706036937827,4.88595005851859,15.5884572681199
"244",244,4.00963681661626,8.26228554367618,4.8887889869691,15.6204993518133
"245",245,4.01247854711904,8.27794891588221,4.89083280898003,15.6524758424985
"246",246,4.01415992615222,8.28423103423033,4.89326062828643,15.6843871413581
"247",247,4.01662890697196,8.29834997137618,4.9024404691878,15.7162336455017
"248",248,4.01975782240985,8.30878511522626,4.91063496267432,15.7480157480236
"249",249,4.02435602363424,8.31759564803919,4.9156798917157,15.7797338380595
"250",250,4.02912383900191,8.33504668359074,4.9249377932276,15.8113883008419
"251",251,4.0370347412934,8.35565394532968,4.92964157669482,15.8429795177549
"252",252,4.03992840674656,8.36005977539349,4.93065685048049,15.8745078663875
"253",253,4.04204239618945,8.36985997358385,4.93582460371895,15.9059737205869
"254",254,4.04507859289572,8.40379466814221,4.94309634957478,15.9373774505092
"255",255,4.04619781220806,8.41215131800656,4.94991159096789,15.9687194226713
"256",256,4.05174678137001,8.43180393571394,4.96351885468162,16
"257",257,4.05269941458817,8.44818064973577,4.97357896391689,16.0312195418814
"258",258,4.05340622333345,8.45996465310528,4.97675523394225,16.062378404209
"259",259,4.05521063309785,8.47444446607421,4.97897443623019,16.0934769394311
"260",260,4.05607275150191,8.48076095243616,4.98028693090297,16.1245154965971
"261",261,4.05713954276527,8.5060401033806,4.99117068164913,16.1554944214035
"262",262,4.05768049040284,8.5123714004623,4.99256332552982,16.1864140562386
"263",263,4.05809021014842,8.51906325281998,4.99629097856465,16.2172747402269
"264",264,4.06142697692221,8.52317400948859,4.9968424649866,16.2480768092719
"265",265,4.06272680497082,8.53045215401747,4.99775675533928,16.2788205960997
"266",266,4.06606404730645,8.5391928114779,5.00115782195322,16.3095064303001
"267",267,4.06918950361325,8.559401781518,5.00552258809698,16.3401346383682
"268",268,4.07351503322542,8.58171548034915,5.01444113609441,16.3707055437449
"269",269,4.07520127696902,8.60546247344009,5.01619274817099,16.4012194668567
"270",270,4.07691655264615,8.61174970781076,5.01660160837219,16.431676725155
"271",271,4.07813167680267,8.6190772008599,5.02296653879602,16.4620776331543
"272",272,4.08017486647364,8.6408463771363,5.03022114033816,16.4924225024706
"273",273,4.08067136346044,8.65008178348956,5.03351512141329,16.5227116418583
"274",274,4.08284589365331,8.65850841071865,5.03470425987256,16.5529453572468
"275",275,4.08486896033957,8.6665859018215,5.03526734242641,16.583123951777
"276",276,4.0868367148102,8.67106326513947,5.03879833687845,16.6132477258361
"277",277,4.09214415461686,8.689576152841,5.04677412542895,16.6433169770932
"278",278,4.09468405809973,8.69246934823767,5.04856640389405,16.6733320005331
"279",279,4.09576831400939,8.69505653284828,5.04968553474847,16.7032930884901
"280",280,4.09713388801989,8.69978075809334,5.05111984750639,16.7332005306815
"281",281,4.10082320608244,8.73795209987043,5.06748540776763,16.7630546142402
"282",282,4.10191123411302,8.74520945711227,5.07367951802125,16.7928556237467
"283",283,4.10473400604521,8.75141645091457,5.07791532502173,16.8226038412607
"284",284,4.10998998920864,8.76904361125671,5.08530668946839,16.8522995463527
"285",285,4.11011150902404,8.77322478278129,5.08802233740841,16.8819430161341
"286",286,4.11128149264845,8.77822068320208,5.09161211247115,16.9115345252878
"287",287,4.11578759651775,8.78692352600573,5.09704957859115,16.9410743460974
"288",288,4.11644341455143,8.79560879097711,5.09944883152198,16.9705627484771
"289",289,4.12058818922138,8.80918806160919,5.10679276313444,17
"290",290,4.12235023785304,8.81754763937053,5.10870848295003,17.0293863659264
"291",291,4.12467607166442,8.82700587133519,5.1123314060851,17.058722109232
"292",292,4.1288516773096,8.84698081339944,5.11610677712126,17.0880074906351
"293",293,4.13498128121209,8.85238572396042,5.12168374325462,17.1172427686237
"294",294,4.13537462048947,8.85785768303811,5.12433969557525,17.1464281994822
"295",295,4.14053871502655,8.86613584102866,5.12736399764326,17.1755640373177
"296",296,4.14167999943704,8.8852472111317,5.12952091607299,17.2046505340853
"297",297,4.14191392999446,8.88823139540832,5.13052676045358,17.2336879396141
"298",298,4.14364917269766,8.89311366722071,5.13097263382677,17.2626765016321
"299",299,4.14412236562883,8.89539676757503,5.13316846177391,17.2916164657906
"300",300,4.14470556068086,8.90363877222275,5.1401727251067,17.3205080756888
"301",301,4.14671597503073,8.9223692213207,5.14077091912974,17.3493515728975
"302",302,4.14772329635092,8.95528668176435,5.14148427227023,17.3781471969828
"303",303,4.14782051108808,8.95563764733746,5.14176614740304,17.4068951855292
"304",304,4.15254463726479,8.96471410581765,5.1448067199605,17.4355957741627
"305",305,4.15359679442626,8.9807501745114,5.14650302787766,17.464249196573
"306",306,4.15595776195371,8.98281259663205,5.14697963729647,17.4928556845359
"307",307,4.15737069253842,8.98800987635617,5.14977421150334,17.5214154679352
"308",308,4.16126545952093,8.99541625579903,5.15346073239627,17.5499287747842
"309",309,4.16194197031885,9.01455767906142,5.16407912957106,17.5783958312469
"310",310,4.16283536360438,9.0203998313169,5.1646289618407,17.606816861659
"311",311,4.16514211509303,9.02668836366459,5.16709439752149,17.6351920885484
"312",312,4.16851481509689,9.03956472443673,5.17135567475093,17.6635217326557
"313",313,4.16946361640756,9.04430938265759,5.17338983844939,17.6918060129541
"314",314,4.1698187146648,9.05041135058954,5.17514913702745,17.7200451466693
"315",315,4.17204830851847,9.07806314015551,5.17652416838946,17.7482393492988
"316",316,4.17283846781717,9.09052626800514,5.17881333360399,17.7763888346312
"317",317,4.17358720598461,9.09139453398846,5.17888137303395,17.8044938147649
"318",318,4.17425600796348,9.09727652787546,5.18302261149312,17.832554500127
"319",319,4.17670512133531,9.10623130894194,5.18503689230184,17.8605710994918
"320",320,4.18482722037293,9.11649475415945,5.1919816671094,17.8885438199983
"321",321,4.18744897562389,9.11785702051201,5.19272350688989,17.9164728671689
"322",322,4.1890556614952,9.12414472597551,5.19698466649983,17.9443584449264
"323",323,4.18974750321621,9.1413180065532,5.20385374261838,17.9722007556114
"324",324,4.19374482271094,9.15839031284179,5.21043065563172,18
"325",325,4.19722511898299,9.17091517660379,5.21987781568379,18.0277563773199
"326",326,4.20195944659493,9.17747929487214,5.22456598137692,18.0554700852678
"327",327,4.20219740466098,9.18143735408233,5.22790275986904,18.0831413200251
"328",328,4.20408595490869,9.18744745242192,5.22844801935521,18.1107702762748
"329",329,4.20806271166046,9.19997655393686,5.23328064904858,18.1383571472171
"330",330,4.20931569798234,9.20941166478531,5.23793747950972,18.1659021245849
"331",331,4.20988393593332,9.21174371753134,5.23905235361407,18.1934053986603
"332",332,4.21157603897867,9.22931854766718,5.24693514500197,18.2208671582886
"333",333,4.21337004161081,9.23516830161078,5.25061964419086,18.2482875908947
"334",334,4.21503138496683,9.24276584454299,5.25585343283889,18.2756668824971
"335",335,4.21790519049965,9.2538099849818,5.26195823660824,18.3030052177231
"336",336,4.21991521557542,9.26576023757559,5.26439154486998,18.3303027798234
"337",337,4.22465816453217,9.27297956845255,5.26852073665043,18.3575597506858
"338",338,4.22555972886918,9.28319816330899,5.27554797063621,18.3847763108502
"339",339,4.22756478219406,9.28812407500233,5.2771709468288,18.411952639522
"340",340,4.23142019613377,9.29942517381231,5.27853791308463,18.4390889145858
"341",341,4.23418854258539,9.30507325785823,5.28139643301872,18.4661853126194
"342",342,4.23649067732219,9.31565706202457,5.28283345967604,18.4932420089069
"343",343,4.23735598726243,9.32421920903017,5.28494415060994,18.5202591774521
"344",344,4.24333301908429,9.34308548922989,5.29105578922027,18.5472369909914
"345",345,4.24421230899373,9.35472893505284,5.29286660265933,18.5741756210067
"346",346,4.24755701409742,9.36519082568599,5.29526403400691,18.6010752377383
"347",347,4.24879442266991,9.3677823869486,5.29816686957434,18.6279360101972
"348",348,4.24908956006742,9.37028392190818,5.29847144954082,18.6547581061776
"349",349,4.25263439919757,9.37913784067914,5.30261514688137,18.6815416922694
"350",350,4.25301406600184,9.38169265153159,5.30326650628419,18.7082869338697
"351",351,4.25426837335554,9.38336368999821,5.30443542500397,18.7349939951952
"352",352,4.25608420773584,9.39340300479313,5.3057287424751,18.7616630392937
"353",353,4.25790459472983,9.39908382342483,5.30680445812937,18.7882942280559
"354",354,4.25960270264786,9.40630701983698,5.31028335079218,18.8148877222268
"355",355,4.2597245280382,9.42485521021058,5.31211491688488,18.8414436814168
"356",356,4.26153864003123,9.43211181498742,5.31343293242821,18.8679622641132
"357",357,4.2617236712505,9.43499981997656,5.31392115916618,18.8944436276912
"358",358,4.26213389219079,9.43981077723305,5.31459853873581,18.9208879284245
"359",359,4.26355439347131,9.44707668104378,5.32005786140905,18.9472953214964
"360",360,4.26580769163887,9.45433427781234,5.3273138734032,18.9736659610103
"361",361,4.26766254280242,9.46040857621931,5.3293491984036,19
"362",362,4.26889653164258,9.46424966993439,5.33040961132036,19.0262975904404
"363",363,4.26959731923712,9.46569572042335,5.33137385866596,19.0525588832576
"364",364,4.2733848226927,9.47169364052072,5.33649717913382,19.0787840283389
"365",365,4.27467789135227,9.48203255404121,5.3447431545204,19.1049731745428
"366",366,4.27503437318011,9.49074869995859,5.35210777514006,19.131126469709
"367",367,4.27622548355213,9.50208701083253,5.35465735047169,19.157244060668
"368",368,4.27778526681478,9.51187814187009,5.36056068198873,19.1833260932509
"369",369,4.27880450899079,9.51484662374572,5.36158037030751,19.2093727122985
"370",370,4.27960561993974,9.52351610663354,5.36973899744647,19.2353840616713
"371",371,4.28056043184804,9.52912757688206,5.37149869941469,19.2613602842582
"372",372,4.28101786607278,9.549949472972,5.37575374965115,19.2873015219859
"373",373,4.28178956756072,9.55311212182528,5.37980143745791,19.313207915828
"374",374,4.28262094500965,9.5633456567342,5.38099104221179,19.3390796058137
"375",375,4.29170381700099,9.5807033274746,5.39446768044532,19.3649167310371
"376",376,4.29342442021507,9.58360589596519,5.39488997649239,19.3907194296653
"377",377,4.29463086498985,9.59046578396718,5.39697577426415,19.4164878389476
"378",378,4.29569148671765,9.59808140127323,5.39850348532725,19.4422220952236
"379",379,4.29891673449887,9.60351429129907,5.4018020565088,19.4679223339318
"380",380,4.29993777694768,9.60816474444747,5.40417643631466,19.4935886896179
"381",381,4.30055851373334,9.61143088101326,5.40514665433155,19.5192212959431
"382",382,4.30178173382626,9.62216425510673,5.4092230112094,19.5448202856921
"383",383,4.30480378645346,9.6392419273011,5.41035188949357,19.5703857907809
"384",384,4.30951559654586,9.64633999497052,5.41605703042003,19.5959179422654
"385",385,4.31093522017059,9.65462538619472,5.41887415030061,19.6214168703486
"386",386,4.31147984482834,9.6648609085322,5.42159473420097,19.6468827043885
"387",387,4.31370855275035,9.66917175100211,5.42351193120208,19.672315572906
"388",388,4.31476741680491,9.67004033677505,5.42443210057731,19.6977156035922
"389",389,4.31579610523883,9.68036798118992,5.42598990311361,19.723082923316
"390",390,4.31658775861143,9.68712738728848,5.42919061739645,19.7484176581315
"391",391,4.31925536283026,9.69127641970547,5.42986101606288,19.7737199332852
"392",392,4.32018254758743,9.70161983575819,5.43902163950596,19.7989898732233
"393",393,4.32149208021599,9.70698016895006,5.43962752582155,19.824227601599
"394",394,4.32170506866791,9.70806139962052,5.44029483023221,19.8494332412792
"395",395,4.32299965151153,9.71495820367376,5.44196837698863,19.8746069143518
"396",396,4.32357095830409,9.71571567750937,5.44253539438022,19.8997487421324
"397",397,4.32448611447447,9.71706046955539,5.44339018707316,19.9248588451713
"398",398,4.32598547689579,9.7280543133806,5.44463943308071,19.94993734326
"399",399,4.32640005424613,9.73239474067804,5.44479245825054,19.9749843554382
"400",400,4.3267237266687,9.74874829716348,5.4488147482588,20
"401",401,4.32674263637159,9.75398260776749,5.45474867675575,20.0249843945008
"402",402,4.3280814376607,9.76022648237612,5.45629592957702,20.0499376557634
"403",403,4.3286123671013,9.76416052567905,5.4573186808802,20.0748598998847
"404",404,4.32912308023157,9.76674245548514,5.45924348853124,20.0997512422418
"405",405,4.32950566455338,9.77492281188286,5.46485153352197,20.1246117974981
"406",406,4.33142937499502,9.78034952546517,5.47045686476598,20.1494416796099
"407",407,4.33327768538723,9.78363575006064,5.4720913797869,20.174241001832
"408",408,4.33440952072358,9.78438254085237,5.47217621349807,20.1990098767242
"409",409,4.33549455797032,9.79164793875377,5.47294231413705,20.2237484161567
"410",410,4.33676128565591,9.79410819798684,5.47399273750626,20.2484567313166
"411",411,4.33740518127719,9.79904574188163,5.47815945111919,20.2731349327133
"412",412,4.33834362595315,9.80098600089227,5.47871829938557,20.2977831301844
"413",413,4.3456494850886,9.80930059805464,5.48236361061104,20.3224014329016
"414",414,4.34651354181043,9.8242767005774,5.48885194601893,20.3469899493758
"415",415,4.34979690529818,9.83218056680226,5.49523458237521,20.3715487874634
"416",416,4.35058294754416,9.83487034689844,5.49533426017734,20.3960780543711
"417",417,4.35101264510237,9.83966515542341,5.49808247946439,20.4205778566621
"418",418,4.35124833450635,9.84087881355885,5.49876343357774,20.4450483002609
"419",419,4.35143877106095,9.84492572748101,5.49894024833654,20.4694894904587
"420",420,4.35184430596053,9.85489296988364,5.50443909810787,20.4939015319192
"421",421,4.3527976017305,9.86429407623051,5.50589644334853,20.5182845286832
"422",422,4.35440882743879,9.8749277507813,5.51234290221251,20.5426385841741
"423",423,4.3563674710306,9.88132832093648,5.51499824252821,20.5669638012031
"424",424,4.35775516482305,9.88633189864872,5.51603914191971,20.591260281974
"425",425,4.35880858958005,9.88838661043185,5.51779471517021,20.6155281280883
"426",426,4.35983996255181,9.89509881029325,5.52199757437752,20.6397674405503
"427",427,4.36062872459511,9.90284266957209,5.52295624415183,20.6639783197718
"428",428,4.36426174045105,9.91503431986881,5.52910280375594,20.6881608655772
"429",429,4.36449114868759,9.92470319883208,5.53479790122706,20.712315177208
"430",430,4.36492487144276,9.93450019772369,5.54075829292695,20.7364413533277
"431",431,4.36558897680464,9.9378845674353,5.54161807563049,20.7605394920267
"432",432,4.36580806367349,9.94319868558334,5.54436131703773,20.7846096908265
"433",433,4.36693775195064,9.95078491195383,5.54467193616325,20.8086520466848
"434",434,4.36787778052993,9.95453293327782,5.54683533521268,20.8326666559997
"435",435,4.36850748282027,9.95683492892523,5.5491345130255,20.8566536146142
"436",436,4.37017417808239,9.95838339667943,5.54937641460491,20.8806130178211
"437",437,4.37179222606241,9.96197587335201,5.55125836460534,20.9045449603669
"438",438,4.37354940610709,9.96648299710555,5.55346162556551,20.9284495364563
"439",439,4.37455426533024,9.97753397983511,5.56157040515665,20.952326839757
"440",440,4.37726192705552,9.98759105284292,5.56849101197046,20.976176963403
"441",441,4.37871321198857,9.99298108781944,5.57361879272342,21
"442",442,4.37882824707459,9.99978231168571,5.57419246831014,21.0237960416286
"443",443,4.38052346358501,10.0035454701829,5.57582014998376,21.0475651798492
"444",444,4.38105572236921,10.0163968469241,5.57651241793198,21.0713075057055
"445",445,4.38238703502603,10.0203635223073,5.57828398660339,21.095023109729
"446",446,4.38390351715397,10.0262707362911,5.57835545956204,21.1187120819429
"447",447,4.38523444125493,10.0482478442834,5.58121866111625,21.142374511866
"448",448,4.38573421109974,10.0517580630862,5.58164486045262,21.1660104885167
"449",449,4.38638968592716,10.0576274821126,5.58341619855178,21.1896201004171
"450",450,4.38674279230751,10.0587475056606,5.58393695678162,21.2132034355964
"451",451,4.38690479393807,10.0602950796262,5.5853651237321,21.2367605815953
"452",452,4.38728304388789,10.0638409177405,5.5862825010744,21.2602916254693
"453",453,4.38816981087017,10.0661555520565,5.58685950113131,21.2837966537928
"454",454,4.38858465021223,10.0672312529501,5.5878649510317,21.3072757526625
"455",455,4.39104213057593,10.0716376968547,5.59012708167652,21.3307290077015
"456",456,4.39157358009924,10.0850418796427,5.59343857593296,21.3541565040626
"457",457,4.3930103923815,10.0907480422472,5.59737587075672,21.3775583264319
"458",458,4.39353523238412,10.0958600230429,5.60139443105059,21.4009345590327
"459",459,4.39436004648331,10.0992240082338,5.60323611604709,21.4242852856285
"460",460,4.39455327039502,10.1029401040896,5.60454499163311,21.4476105895272
"461",461,4.39455327039502,10.1093324783014,5.60518241005316,21.4709105535839
"462",462,4.39517947306869,10.1119612440607,5.60658120630814,21.4941852602047
"463",463,4.39563450497403,10.1142655761067,5.60695017869137,21.51743479135
"464",464,4.3969571018634,10.1159847628174,5.60721409176163,21.540659228538
"465",465,4.3977059030564,10.118647279023,5.60745933535264,21.5638586528478
"466",466,4.39839471721396,10.1198213860715,5.60833645550285,21.5870331449229
"467",467,4.39840737092037,10.1222453869684,5.60998512714506,21.6101827849743
"468",468,4.39958700524522,10.1242110632728,5.61072677373855,21.6333076527839
"469",469,4.402203013741,10.1371654949339,5.61265091860882,21.6564078277077
"470",470,4.40269907604511,10.1469585901941,5.61611084811498,21.6794833886788
"471",471,4.40307673102076,10.1488074629293,5.61666031833987,21.7025344142107
"472",472,4.40790239132233,10.1536260907731,5.61988376123176,21.7255609824004
"473",473,4.40829789371125,10.1652964463719,5.62021317186003,21.7485631709315
"474",474,4.40865395015861,10.1667279911403,5.62133130055217,21.7715410570772
"475",475,4.40999540623449,10.1711661196846,5.62292200356251,21.7944947177034
"476",476,4.41235917628184,10.1837269219404,5.62526637244392,21.8174242292714
"477",477,4.41279374190561,10.1899004005572,5.62645797475248,21.8403296678416
"478",478,4.41327933151167,10.1917792971746,5.62739726076886,21.8632111090754
"479",479,4.41343927855183,10.1935456704546,5.62891099628571,21.8860686282393
"480",480,4.41669926202373,10.2029911327872,5.6356041518024,21.9089023002066
"481",481,4.41819281977841,10.2145409930233,5.63706195548814,21.9317121994613
"482",482,4.41893314280518,10.2199368983105,5.63995032139354,21.9544984001001
"483",483,4.42011045587339,10.2292627628485,5.64209235663389,21.9772609758359
"484",484,4.42039518853086,10.2312023205596,5.64243330639119,22
"485",485,4.42142198502826,10.2323814251077,5.64354359490761,22.0227155455452
"486",486,4.42348205502797,10.2412312975886,5.64452439427568,22.0454076850486
"487",487,4.4261877648694,10.2485765978937,5.64745785778609,22.0680764907139
"488",488,4.42619883855357,10.2608221785215,5.65000941236056,22.0907220343745
"489",489,4.42640958589866,10.2625226232333,5.65193462131316,22.113344387496
"490",490,4.42761344361114,10.2663123697933,5.65470842340631,22.1359436211787
"491",491,4.42890011109763,10.2688184049679,5.65539018281606,22.1585198061603
"492",492,4.43008813337499,10.2769886626415,5.65715126574834,22.1810730128188
"493",493,4.4307314164353,10.2866913794386,5.65738096214981,22.2036033111745
"494",494,4.43194919935374,10.2913410023764,5.65795104183492,22.2261107708929
"495",495,4.43310274093908,10.2945399093367,5.66017991637335,22.248595461287
"496",496,4.43408824909659,10.3001501211108,5.66313679254559,22.2710574513201
"497",497,4.43512833237106,10.3047529707014,5.66506947377067,22.293496809608
"498",498,4.43645974136288,10.3067344427342,5.66697866856762,22.3159136044214
"499",499,4.437179603579,10.3077040184237,5.66771102224352,22.3383079036887
"500",500,4.43730059272762,10.3109815761842,5.66880858063463,22.3606797749979
"501",501,4.43806894314682,10.3120253952354,5.6691270165216,22.3830292855994
"502",502,4.43824295588383,10.3219469011527,5.67174141097319,22.4053565024081
"503",503,4.43940141656901,10.3234255797707,5.67220424161824,22.4276614920058
"504",504,4.43984767979924,10.3258525104028,5.67389372181312,22.4499443206436
"505",505,4.44186172044874,10.3307151541227,5.67575612000937,22.4722050542442
"506",506,4.44444186449067,10.3317200633322,5.67842620500374,22.494443758404
"507",507,4.44474007490386,10.3319409761272,5.67874723848956,22.5166604983954
"508",508,4.44588807563504,10.3518339041166,5.69484851182091,22.5388553391693
"509",509,4.44725039330953,10.3545723643158,5.69629546713165,22.561028345357
"510",510,4.44749649588022,10.3681646049604,5.70012980889292,22.5831795812724
"511",511,4.44819926904081,10.3717944232988,5.70170795408994,22.6053091109146
"512",512,4.44846823273948,10.3740568296248,5.70323198976473,22.6274169979695
"513",513,4.44875229651421,10.3834807964623,5.70554671051759,22.6495033058122
"514",514,4.44975734532679,10.3860290554942,5.70650710162515,22.6715680975093
"515",515,4.45095744592336,10.3883294799218,5.70689603356729,22.6936114358204
"516",516,4.45177220679024,10.3924329647596,5.70736971767732,22.7156333832011
"517",517,4.45191961179087,10.3960931753192,5.70757400454433,22.7376340018041
"518",518,4.45324352469415,10.3987110711027,5.70881164000121,22.7596133534821
"519",519,4.4544193722386,10.4050834779204,5.71134760918763,22.781571499789
"520",520,4.45499611659335,10.4096770664081,5.71281865207512,22.8035085019828
"521",521,4.45546841511806,10.4148861887892,5.71482042659371,22.8254244210267
"522",522,4.45592962028704,10.427056308294,5.72046769662612,22.8473193175917
"523",523,4.45618490771868,10.4286706997626,5.72179125261624,22.8691932520585
"524",524,4.45747534731841,10.4406192096494,5.72283647746004,22.8910462845192
"525",525,4.45782296039632,10.4418324146155,5.72479514978813,22.9128784747792
"526",526,4.45829558130826,10.4500799824591,5.72549195313083,22.9346898823594
"527",527,4.45953634417913,10.4584326690582,5.72877814625847,22.956480566498
"528",528,4.46007547878948,10.458685742056,5.72957646331951,22.9782505861521
"529",529,4.46023289096529,10.4630407904652,5.73012639500025,23
"530",530,4.46083985396556,10.4707955636598,5.73058973908106,23.0217288664427
"531",531,4.46700125255455,10.478439117352,5.7310976902489,23.0434372436058
"532",532,4.46703964609119,10.4790351265286,5.73153675656841,23.0651251893416
"533",533,4.46714946667685,10.4824298446311,5.73305925193155,23.0867927612304
"534",534,4.46754313950965,10.4895764897876,5.73343240610265,23.1084400165827
"535",535,4.46950551385904,10.4928104077704,5.7364402149251,23.1300670124408
"536",536,4.46995447296413,10.5055635270834,5.73774572559836,23.1516738055805
"537",537,4.47026240758955,10.5129836252447,5.73951287787088,23.1732604525129
"538",538,4.47045831875096,10.5144337000591,5.74029018567149,23.1948270094864
"539",539,4.47219883180573,10.5180604978472,5.74319119242816,23.2163735324878
"540",540,4.47408661295426,10.5347026592201,5.74363039072701,23.2379000772445
"541",541,4.47427004641735,10.5410616275321,5.74670051306713,23.259406699226
"542",542,4.47865550397484,10.5459764083193,5.75081183605191,23.2808934536456
"543",543,4.48008364536416,10.5506241994256,5.75454406367593,23.3023603954621
"544",544,4.48164124532428,10.5558952221137,5.75653740855392,23.3238075793812
"545",545,4.48244957572321,10.5601119407433,5.76059156165104,23.3452350598575
"546",546,4.4827010400779,10.5697865803835,5.76205622736846,23.3666428910958
"547",547,4.48323358363706,10.5730889071147,5.7626494755547,23.388031127053
"548",548,4.48348017293531,10.5793248831912,5.76304395590913,23.4093998214393
"549",549,4.48414423762368,10.5819874233492,5.76536797117555,23.43074902772
"550",550,4.4843249450299,10.5834672566574,5.76583362882131,23.4520787991171
"551",551,4.48548340594286,10.5846206078532,5.76591952827534,23.473389188611
"552",552,4.48627399750375,10.592993084162,5.7677713263863,23.4946802489415
"553",553,4.48635655651529,10.5940320236544,5.76909840032696,23.5159520326097
"554",554,4.48690966984086,10.5966172421351,5.76971887581561,23.5372045918796
"555",555,4.48723057798832,10.5979593383547,5.77016115683443,23.5584379787795
"556",556,4.48843525446642,10.6050713063843,5.77094863641551,23.5796522451032
"557",557,4.48935713508383,10.6129076944686,5.77210245796157,23.6008474424119
"558",558,4.48993378297302,10.6188400836027,5.77455578934973,23.6220236220354
"559",559,4.49043691548631,10.6200269768447,5.77520041505896,23.6431808350738
"560",560,4.49118214921871,10.6205079116854,5.7755459056775,23.6643191323985
"561",561,4.49159912515346,10.6249423810011,5.77791261781655,23.685438564654
"562",562,4.49271444212355,10.6258280747895,5.77802280625132,23.7065391822594
"563",563,4.49353441874742,10.6329774197987,5.77826759770033,23.7276210354093
"564",564,4.49362651167785,10.6377470878926,5.77966694855743,23.7486841740758
"565",565,4.49404574771399,10.6478644574973,5.78286059291102,23.7697286480094
"566",566,4.49435989509415,10.6537711939436,5.78469510423369,23.7907545067406
"567",567,4.49439200767922,10.6704766449777,5.78909181215168,23.8117617995813
"568",568,4.49439200767922,10.6734624392494,5.79014246957887,23.832750575626
"569",569,4.49442462785289,10.6776150695625,5.79288130852554,23.8537208837531
"570",570,4.4952602433186,10.6803011627997,5.79472653648669,23.8746727726266
"571",571,4.49546981520881,10.6839864459776,5.7961464611688,23.895606290697
"572",572,4.49700529186011,10.6882717480452,5.79769221467969,23.9165214862028
"573",573,4.49700529186011,10.6930246449587,5.79810609445715,23.9374184071716
"574",574,4.4976519114976,10.7047584838522,5.80302252796132,23.9582971014219
"575",575,4.49808505698418,10.7066342000152,5.80436698314609,23.9791576165636
"576",576,4.49948035963707,10.7085124126962,5.80649738906557,24
"577",577,4.49948035963707,10.709995881264,5.80689194330951,24.0208242989286
"578",578,4.49973935034636,10.7118333608442,5.80802514686514,24.0416305603426
"579",579,4.50039168302267,10.7240550806011,5.81584053734066,24.0624188310319
"580",580,4.50085489450282,10.7265975030913,5.81602434750813,24.0831891575846
"581",581,4.50213263593495,10.7311180257564,5.82151202312553,24.1039415863879
"582",582,4.50238198563208,10.731682050131,5.82194932302005,24.1246761636296
"583",583,4.50267327996804,10.7339778825114,5.82268230859152,24.1453929352993
"584",584,4.50324305431057,10.7435447287465,5.82281319860728,24.1660919471891
"585",585,4.50471623372186,10.7465543023457,5.82401630748625,24.1867732448956
"586",586,4.50527335595243,10.7530910096326,5.82495759969656,24.2074368738204
"587",587,4.50556596576227,10.7594766155529,5.83143102152041,24.2280828791714
"588",588,4.50582763256089,10.7680891452077,5.83231778257365,24.2487113059643
"589",589,4.50617228146092,10.7728684510293,5.83521848679414,24.2693221990232
"590",590,4.50624967014669,10.7818301376246,5.8362881713323,24.2899156029822
"591",591,4.50627401022345,10.785169510148,5.83840969954428,24.3104915622864
"592",592,4.50998331543269,10.7924784252491,5.84242409254352,24.3310501211929
"593",593,4.50998893483354,10.7955139641572,5.84281238398787,24.3515913237718
"594",594,4.50998893483354,10.7968155992486,5.84308290141375,24.3721152139079
"595",595,4.51011296977329,10.8006944151765,5.84441250907648,24.3926218353009
"596",596,4.51056889074809,10.8079457500843,5.84526529633429,24.4131112314674
"597",597,4.51353036113872,10.8186434852565,5.84781673729629,24.4335834457412
"598",598,4.51392508986977,10.8269448862903,5.85074899937988,24.454038521275
"599",599,4.51488288392948,10.8292297779965,5.85188214487285,24.4744765010408
"600",600,4.51496787095514,10.8377839215694,5.85234486411554,24.4948974278318
"601",601,4.51531022192823,10.8399181292964,5.85327612426811,24.5153013442625
"602",602,4.51671241186805,10.842421020781,5.85395853482455,24.5356882927706
"603",603,4.51688685093537,10.8480035039776,5.85400636496045,24.5560583156173
"604",604,4.51856060361499,10.8522693080235,5.85619021175905,24.576411454889
"605",605,4.51859431352034,10.8534342983188,5.85668861585839,24.5967477524977
"606",606,4.51950195532901,10.858236476852,5.85679570175359,24.6170672501823
"607",607,4.5195818628652,10.8622718644109,5.86031249472992,24.6373699895098
"608",608,4.52042086333511,10.8730963331334,5.86061035533707,24.6576560118759
"609",609,4.52051546299726,10.8766285248781,5.86400407840171,24.6779253585061
"610",610,4.52078457885706,10.889103499675,5.86440475040431,24.6981780704569
"611",611,4.52139645744017,10.9043042871626,5.86524364715099,24.7184141886165
"612",612,4.52154163895948,10.9146450100254,5.86595960481574,24.738633753706
"613",613,4.52162809798729,10.9153730247681,5.86623843199213,24.7588368062799
"614",614,4.52254181847787,10.9227589490735,5.86683490273474,24.7790233867277
"615",615,4.52314845759779,10.9285640050454,5.86718972520169,24.7991935352745
"616",616,4.52336912979677,10.9295534056436,5.86798418832931,24.8193472919817
"617",617,4.52340104137577,10.9308975881071,5.86864584519259,24.8394846967484
"618",618,4.52347622723484,10.9323302940118,5.869373030444,24.8596057893121
"619",619,4.52351926073618,10.9354082521749,5.87094417245787,24.8797106092495
"620",620,4.52377484894391,10.9391137665458,5.87361107178469,24.8997991959775
"621",621,4.5239054635181,10.9407031228032,5.87485566134683,24.9198715887542
"622",622,4.523942482055,10.9436590175385,5.87490111445367,24.9399278266799
"623",623,4.52401954625764,10.9446129463386,5.8751313631157,24.9599679486974
"624",624,4.52476418419002,10.9457125997164,5.87547653016881,24.9799919935936
"625",625,4.52535201158221,10.952177658382,5.87560404059533,25
"626",626,4.5265625134172,10.9603516710003,5.88191247295203,25.0199920063936
"627",627,4.52681269481261,10.9620068775649,5.88301673199619,25.0399680510978
"628",628,4.52926426741561,10.9696428761075,5.88872153108309,25.0599281722833
"629",629,4.52942695152183,10.9765565572457,5.88939808091745,25.0798724079689
"630",630,4.52991426060601,10.9864587890463,5.89011337676245,25.0998007960223
"631",631,4.53005577743243,10.9891033506982,5.8916335759615,25.1197133741609
"632",632,4.5320791476534,11.0051080551897,5.89457930797234,25.1396101799531
"633",633,4.53229019500192,11.0073693908936,5.89636160828766,25.1594912508182
"634",634,4.53318993219549,11.0121901120489,5.89661641902647,25.1793566240283
"635",635,4.53428884794892,11.025731161086,5.89795323179292,25.1992063367083
"636",636,4.53517802582875,11.0272729980301,5.89925745464274,25.219040425837
"637",637,4.5354955399629,11.0327015401767,5.90270283043121,25.2388589282479
"638",638,4.53586904009513,11.0332169142053,5.90332806232505,25.2586618806302
"639",639,4.53625714625333,11.0339698616017,5.90412142668599,25.2784493195291
"640",640,4.53651258592689,11.0425665762509,5.90441128889607,25.298221281347
"641",641,4.53735950613582,11.0430638902948,5.90561432468597,25.3179778023443
"642",642,4.538048996334,11.0431169285566,5.90570222056579,25.3377189186399
"643",643,4.54011775963902,11.0472518645081,5.90665069845025,25.3574446662119
"644",644,4.5401781243656,11.0505746040578,5.90800457725333,25.377155080899
"645",645,4.54039680917682,11.0572115237508,5.90819995531705,25.3968501984006
"646",646,4.54056783684594,11.0585969915154,5.90848620124809,25.4165300542777
"647",647,4.5407018457819,11.0611663185838,5.91013418406956,25.4361946839538
"648",648,4.54118472608864,11.0718514329802,5.91070325925609,25.4558441227157
"649",649,4.54152172397924,11.0740742233185,5.9117627166705,25.475478405714
"650",650,4.54175207466761,11.0777788029377,5.9127132898423,25.4950975679639
"651",651,4.5419507147266,11.0829400086035,5.9173632756126,25.5147016443461
"652",652,4.54226508792885,11.0866282904078,5.91761349356811,25.5342906696074
"653",653,4.54265358897933,11.0947047097892,5.91810997957783,25.5538646783613
"654",654,4.54274717888941,11.0957115240215,5.92061725645565,25.5734237050888
"655",655,4.54285840747496,11.0972402161359,5.9209396166587,25.5929677841395
"656",656,4.5428594705729,11.0987171911716,5.92211300478499,25.6124969497314
"657",657,4.54286002600815,11.1026472968475,5.92295323056277,25.6320112359526
"658",658,4.54307279077724,11.1235496512842,5.92970600754721,25.6515106767613
"659",659,4.5451515798471,11.1313238629568,5.93175577424088,25.6709953059869
"660",660,4.54527783288867,11.136406619929,5.9329410208953,25.6904651573303
"661",661,4.54591727825883,11.14042325544,5.93681539314368,25.7099202643649
"662",662,4.5464642489707,11.1476696833073,5.93887780359939,25.7293606605372
"663",663,4.54700043001196,11.1490111921183,5.93960016758016,25.7487863791675
"664",664,4.54701184494848,11.1535629490737,5.94369042518025,25.7681974534503
"665",665,4.54706213752165,11.1743005127194,5.94541787856409,25.7875939164553
"666",666,4.54710085597721,11.1751820502495,5.94646160916357,25.8069758011279
"667",667,4.54851127242673,11.1777729329708,5.94806055721004,25.8263431402899
"668",668,4.54854334138314,11.1806800284658,5.95085636943606,25.8456959666402
"669",669,4.5492563573885,11.1857940038211,5.95223755711006,25.8650343127551
"670",670,4.55001519099261,11.190481856908,5.95600414031558,25.8843582110896
"671",671,4.55020369786273,11.1925718478559,5.95617860732906,25.9036676939772
"672",672,4.55028855614506,11.1996220004433,5.95798353347273,25.9229627936314
"673",673,4.55058413308241,11.2000251255919,5.95876615119896,25.9422435421457
"674",674,4.55059555051089,11.2096812821414,5.9614251626495,25.9615099714943
"675",675,4.55062475085636,11.2195945044323,5.96662686932913,25.9807621135332
"676",676,4.55074507297768,11.2231294564816,5.96685917132402,26
"677",677,4.55085779679555,11.2234666469473,5.96700164788103,26.0192236625154
"678",678,4.55106602800023,11.229145543025,5.96847993333561,26.0384331325831
"679",679,4.55127794771427,11.2297264068998,5.96899789328883,26.0576284415908
"680",680,4.55184072924173,11.235806117228,5.97179855648761,26.0768096208106
"681",681,4.55230046261005,11.237276255268,5.97220692402332,26.0959767013998
"682",682,4.55363473722713,11.2439587751392,5.97444949245528,26.1151297144012
"683",683,4.55384244166113,11.2467692523492,5.97632117821322,26.134268690744
"684",684,4.55392631067218,11.2543501023856,5.97735892080386,26.153393661244
"685",685,4.55421462422734,11.2570681610701,5.97762263492275,26.1725046566048
"686",686,4.55421462422734,11.263533495564,5.97885267771673,26.1916017074176
"687",687,4.55422578139425,11.2647258720738,5.97904165796342,26.2106848441623
"688",688,4.55434318240586,11.2665947054366,5.98012688567722,26.229754097208
"689",689,4.55456371530685,11.2707361033673,5.98074800158416,26.2488094968134
"690",690,4.55491091499419,11.2724440210758,5.98134327931979,26.2678510731274
"691",691,4.55635706050157,11.2731544525466,5.98171467548399,26.2868788561898
"692",692,4.55646996301547,11.2767224089608,5.98195961997703,26.3058928759318
"693",693,4.55670943862846,11.2801532600983,5.9822635352025,26.3248931621764
"694",694,4.55700536494721,11.2805562771302,5.98229390685987,26.343879744639
"695",695,4.55703741922529,11.2876038241504,5.98325942024892,26.3628526529281
"696",696,4.55709041222394,11.2927763092972,5.98691228140951,26.3818119165458
"697",697,4.5577327713222,11.2956704223361,5.98731094571717,26.4007575648882
"698",698,4.5588681137469,11.2977078211683,5.98933038845343,26.4196896272458
"699",699,4.55893527751105,11.2996168423235,5.98937072536447,26.4386081328046
"700",700,4.55919420483276,11.3056701130892,5.99075448446378,26.4575131106459
"701",701,4.55929158087987,11.3133574974638,5.99610551973642,26.4764045897475
"702",702,4.56003736247806,11.3177273472473,5.99640533355413,26.4952825989835
"703",703,4.5603039161501,11.3243007785363,5.9998558948229,26.5141471671257
"704",704,4.56030523289536,11.3258300646994,6.00004810847645,26.5329983228432
"705",705,4.56035035297956,11.3284469938953,6.00189141616531,26.5518360947035
"706",706,4.5614725807121,11.3313988061724,6.00254370467022,26.5706605111728
"707",707,4.56334494386667,11.3343226488786,6.00546688233423,26.5894716006167
"708",708,4.5637943790136,11.335035307303,6.00644577016165,26.6082693913001
"709",709,4.56379543913227,11.3419326834389,6.00650884200333,26.6270539113887
"710",710,4.56412853895855,11.3436800517143,6.00694223885198,26.6458251889485
"711",711,4.56468557044053,11.3559713050755,6.00842739193814,26.6645832519468
"712",712,4.56481966113652,11.3577770030933,6.00890160760092,26.6833281282527
"713",713,4.56481966113652,11.3646229612476,6.01082200784811,26.7020598456374
"714",714,4.5648801620844,11.3650254433896,6.01090738242813,26.7207784317748
"715",715,4.56505939815452,11.3657939062566,6.0113977712236,26.7394839142419
"716",716,4.56562650537941,11.3674559197655,6.01296027402398,26.7581763205193
"717",717,4.56604472443599,11.3765647551708,6.01334044203588,26.7768556779918
"718",718,4.567729121966,11.3836103071977,6.01813813255566,26.7955220139485
"719",719,4.56777165082915,11.38367982959,6.01814744444242,26.8141753555838
"720",720,4.56779908903749,11.3893611514757,6.02194661493076,26.8328157299975
"721",721,4.56779970240847,11.3952894435154,6.02236143163883,26.8514431641951
"722",722,4.56827082353755,11.3976709744012,6.02278799046561,26.8700576850888
"723",723,4.56841233358171,11.4044055253213,6.02372129236333,26.8886593194975
"724",724,4.56917258064256,11.404980409016,6.02430674378612,26.9072480941474
"725",725,4.56939674171724,11.4105502903814,6.02704110977129,26.9258240356725
"726",726,4.57223275309781,11.4129879842305,6.02897483825461,26.944387170615
"727",727,4.57223275309781,11.4152639004242,6.0291070766566,26.9629375254255
"728",728,4.57253466174377,11.4210554266854,6.03272484544376,26.9814751264641
"729",729,4.57425750486914,11.4357816331483,6.03434851480479,27
"730",730,4.57453540532237,11.436109452182,6.03496923855849,27.0185121722126
"731",731,4.57471416568186,11.4376592389388,6.03545896634186,27.0370116691915
"732",732,4.57578154302781,11.4430630902407,6.03922878296329,27.0554985169374
"733",733,4.57673482496273,11.4453551709725,6.04110085525899,27.0739727413618
"734",734,4.57706368012147,11.4497843787821,6.04351955304078,27.0924343682881
"735",735,4.5775518845988,11.4526317544742,6.04508538798768,27.1108834234519
"736",736,4.57776889755676,11.4541963764928,6.04510501658876,27.1293199325011
"737",737,4.5791302848172,11.4620993479194,6.04751553196019,27.1477439209965
"738",738,4.57916524236742,11.464630221601,6.04836279101646,27.1661554144122
"739",739,4.58029899367244,11.4677369026928,6.05021651678146,27.1845544381364
"740",740,4.58033875961066,11.4700994993573,6.0519378667193,27.2029410174709
"741",741,4.58044849632711,11.4721151521306,6.05226770235962,27.2213151776324
"742",742,4.5806261669378,11.4736336084645,6.05297163043627,27.2396769437525
"743",743,4.58227777947944,11.4803231177919,6.05831819978813,27.258026340878
"744",744,4.58313524457761,11.4855488896947,6.05896754111908,27.2763633939717
"745",745,4.58446953006998,11.4920613562232,6.06202202097845,27.2946881279124
"746",746,4.58458359458803,11.5018789802414,6.06302551318009,27.3130005674953
"747",747,4.5849105032687,11.503363695502,6.0643598201172,27.3313007374329
"748",748,4.58597757144015,11.5061761147638,6.06471322936753,27.3495886623547
"749",749,4.58724866776349,11.5074235123978,6.06617181993023,27.367864366808
"750",750,4.58725116937636,11.5084467414882,6.06617611180886,27.3861278752583
"751",751,4.5872796113046,11.5107019233751,6.06674499547282,27.4043792120894
"752",752,4.58755092690856,11.5119146472439,6.06695387118818,27.4226184016042
"753",753,4.58827621432679,11.5124572065864,6.06761668914381,27.4408454680245
"754",754,4.58848474130911,11.5177661726015,6.06778654540757,27.459060435492
"755",755,4.58875050979986,11.5245765964192,6.07078996890733,27.4772633280682
"756",756,4.58887487943051,11.5301190123069,6.07356527515798,27.495454169735
"757",757,4.58934567898704,11.5373067979177,6.07657911085646,27.5136329843952
"758",758,4.58962238167519,11.5383875989225,6.07669032813766,27.5317997958724
"759",759,4.58978982904985,11.5472897140143,6.07937367469139,27.5499546279118
"760",760,4.59054878113252,11.5514219404518,6.08033974898561,27.5680975041804
"761",761,4.59108669494441,11.5582330485908,6.08215073992541,27.5862284482674
"762",762,4.59229149897139,11.5586033344795,6.08271165749665,27.6043474836845
"763",763,4.59236601437168,11.5604799960491,6.08549387989583,27.6224546338663
"764",764,4.59282689042765,11.5629327198191,6.08612587925293,27.6405499221705
"765",765,4.59318296508222,11.5681657469641,6.08685970920835,27.6586333718787
"766",766,4.59318296508222,11.5690658653954,6.08790793725135,27.6767050061961
"767",767,4.593262552401,11.5716124472868,6.08851772749473,27.6947648482525
"768",768,4.59355582426678,11.5736233986477,6.09023976467377,27.712812921102
"769",769,4.5936918533108,11.5773925807727,6.09411206474236,27.7308492477241
"770",770,4.59406670035431,11.5861375755557,6.09789983319859,27.7488738510232
"771",771,4.5951756799637,11.5862186113541,6.09800240106256,27.7668867538296
"772",772,4.59550030705101,11.5865905520675,6.09825555388318,27.7848879788996
"773",773,4.59776017858994,11.5892505410318,6.10089757351557,27.8028775489157
"774",774,4.59793182876204,11.5908842539619,6.10113459167279,27.8208554864871
"775",775,4.59800790869616,11.5947843706323,6.10214935505634,27.8388218141501
"776",776,4.59810068155288,11.5976215950679,6.10372941918431,27.8567765543682
"777",777,4.59847040989616,11.5986473508603,6.10432122124903,27.8747197295327
"778",778,4.5985274001947,11.6013901294979,6.10478991420872,27.8926513619627
"779",779,4.59862989996927,11.6106773422336,6.10563313765933,27.9105714739057
"780",780,4.59868533236547,11.613647646939,6.10700318576185,27.9284800875379
"781",781,4.59892544625511,11.6150656165159,6.10741962019381,27.9463772249642
"782",782,4.59943593317759,11.6159602806925,6.10800146366453,27.9642629082191
"783",783,4.59945329984148,11.6168889405004,6.11116892132812,27.9821371592664
"784",784,4.60058810820095,11.6225421461637,6.11476666843855,28
"785",785,4.6015420707806,11.6278874525802,6.11524283857544,28.0178514522438
"786",786,4.60378375288201,11.6303880469446,6.11609488532097,28.0356915377524
"787",787,4.60407175642816,11.6316346030006,6.11638288886712,28.0535202782111
"788",788,4.60449564819457,11.6342025480747,6.11882239469071,28.0713376952364
"789",789,4.60456113001866,11.6344069912273,6.11884486388527,28.0891438103763
"790",790,4.60484935967725,11.643385147553,6.12689246855561,28.1069386451104
"791",791,4.60491193760212,11.6466643418598,6.12702387827817,28.1247222208505
"792",792,4.60493554275561,11.6506930978521,6.12836969455292,28.1424945589406
"793",793,4.60500101357105,11.6525268237453,6.12921890032746,28.1602556806574
"794",794,4.60633954605648,11.6540500545109,6.1306295964299,28.1780056072107
"795",795,4.60725004307458,11.6550395189133,6.13082149654034,28.1957443597434
"796",796,4.60805920116792,11.6628463230952,6.13394175585771,28.2134719593318
"797",797,4.60806832062924,11.674436493926,6.13591873227686,28.2311884269862
"798",798,4.60882963099931,11.6761861269223,6.13675456615465,28.2488937836511
"799",799,4.6090410991827,11.6772766056242,6.13752150784,28.2665880502051
"800",800,4.60946337427181,11.6801552981353,6.14082251967905,28.2842712474619
"801",801,4.61036380106133,11.686266386495,6.14194128571387,28.3019433961698
"802",802,4.61040131552213,11.6888419257803,6.14326864877069,28.3196045170126
"803",803,4.61042905008508,11.6920182182754,6.14326864877069,28.3372546306095
"804",804,4.61064801956834,11.6959853971977,6.14383891689097,28.3548937575157
"805",805,4.61087650890851,11.7006960422063,6.14388498604401,28.3725219182222
"806",806,4.61146100657089,11.7030445565564,6.14495842851715,28.3901391331568
"807",807,4.61160255822831,11.703505998794,6.14523699915012,28.4077454226836
"808",808,4.61174276928261,11.7042375452425,6.14540574334762,28.4253408071038
"809",809,4.61178817199558,11.7051296018923,6.14607340545873,28.4429253066558
"810",810,4.61549060299325,11.7065684950751,6.14929273526229,28.4604989415154
"811",811,4.61549060299325,11.7096798773303,6.14966340807319,28.4780617317963
"812",812,4.61639797690164,11.7136450351527,6.15146420296739,28.49561369755
"813",813,4.61662395280421,11.7138198348823,6.15173490368196,28.5131548587665
"814",814,4.61724907142935,11.7154074944505,6.15182316924286,28.5306852353742
"815",815,4.61744951511887,11.7160616176112,6.15227291190025,28.5482048472404
"816",816,4.61861751084525,11.7245880633013,6.15520472549841,28.5657137141714
"817",817,4.61964536334734,11.7288879845328,6.15987192387619,28.5832118559129
"818",818,4.61970878708087,11.7312110578422,6.15999052449731,28.6006992921502
"819",819,4.61974023102266,11.7362778355288,6.16012813284243,28.6181760425084
"820",820,4.61976181989542,11.7384953753525,6.1603072435818,28.6356421265527
"821",821,4.61982077225381,11.7413560413367,6.16199586843436,28.6530975637888
"822",822,4.6198727053026,11.7416830523673,6.16213788369426,28.6705423736629
"823",823,4.6198727053026,11.7450159413579,6.16270869098112,28.6879765755621
"824",824,4.62028464185233,11.7452057809104,6.16272083499327,28.7054001888146
"825",825,4.62033854419373,11.7469773908155,6.16442271955939,28.7228132326901
"826",826,4.62033854419373,11.7498386507105,6.16528074763828,28.7402157263998
"827",827,4.62119640028409,11.7511584306668,6.16605396331246,28.7576076890968
"828",828,4.62167429272982,11.7646037995168,6.16769633929603,28.7749891398763
"829",829,4.6217101374146,11.7673405820999,6.16941215848747,28.7923600977759
"830",830,4.62175989076614,11.7803968242851,6.1696036350292,28.8097205817759
"831",831,4.62286685892294,11.7832731752854,6.17258166464118,28.8270706107991
"832",832,4.62346601668848,11.7868703701125,6.17340065784593,28.8444102037119
"833",833,4.62362600196981,11.7868855367481,6.17355572470309,28.8617393793236
"834",834,4.62362600196981,11.7886283403391,6.17362142535407,28.8790581563873
"835",835,4.62381828010767,11.7896920445561,6.17422651215467,28.8963665535998
"836",836,4.62420931140448,11.7929402186442,6.17679082991451,28.9136645896019
"837",837,4.62550596582463,11.7937042065934,6.17692902342171,28.9309522829789
"838",838,4.62597399321001,11.8009360391097,6.18085085411999,28.9482296522603
"839",839,4.6260743902239,11.8073406550493,6.18085085411999,28.9654967159205
"840",840,4.62657078474151,11.8074328288105,6.18115268047333,28.9827534923789
"841",841,4.6266589568992,11.8082137956562,6.18122518858822,29
"842",842,4.62680102489818,11.8105394782094,6.18320349451575,29.0172362570938
"843",843,4.62720974381145,11.8137903975337,6.18630350188662,29.0344622819159
"844",844,4.62802461645702,11.8185305206593,6.19048746713243,29.0516780926679
"845",845,4.62814860796906,11.819461458061,6.19052283218147,29.0688837074973
"846",846,4.62833390016911,11.8251565146613,6.19406514553403,29.086079144498
"847",847,4.62859522183936,11.8264107207334,6.19545370184038,29.1032644217105
"848",848,4.62880911955144,11.8290792008857,6.19568839677121,29.1204395571221
"849",849,4.62955585090898,11.8292874837679,6.19608420607978,29.1376045686669
"850",850,4.6296027362431,11.8303251786515,6.19666888201768,29.1547594742265
"851",851,4.62965758492546,11.8327305031905,6.1981481566341,29.1719042916296
"852",852,4.62976210505021,11.835220551821,6.19836544394517,29.1890390386528
"853",853,4.63114836680823,11.840127583756,6.20259436542744,29.2061637330205
"854",854,4.63116215812591,11.8466198094918,6.20275555118405,29.2232783924049
"855",855,4.63121698503059,11.8487149164964,6.20426819184377,29.2403830344269
"856",856,4.63141527795539,11.8532517241818,6.20692340759119,29.2574776766556
"857",857,4.63143836271549,11.8538896457761,6.2071175687698,29.2745623366089
"858",858,4.63183910754768,11.8539015302469,6.20712945324066,29.2916370317536
"859",859,4.63229664134443,11.8544404177689,6.20744942857335,29.3087017795057
"860",860,4.63229664134443,11.865695582005,6.20907551140153,29.3257565972304
"861",861,4.63250141436398,11.8703891926451,6.20928722700067,29.3428015022424
"862",862,4.63275448234466,11.8726387963186,6.21055850576987,29.3598365118064
"863",863,4.63311227626254,11.87463308368,6.2125804247275,29.3768616431368
"864",864,4.63311227626254,11.8805104529938,6.21266044781772,29.3938769133981
"865",865,4.63382363431648,11.8816745561211,6.21328830100243,29.4108823397055
"866",866,4.6340378593405,11.8864192245559,6.21602180971547,29.4278779391243
"867",867,4.63437413874123,11.891815974579,6.21657648038616,29.4448637286709
"868",868,4.63445492434422,11.8928844707439,6.21661527114352,29.4618397253125
"869",869,4.63445492434422,11.8992799348941,6.21683754413658,29.4788059459674
"870",870,4.63455625229707,11.9015502781045,6.21907236305174,29.4957624075053
"871",871,4.63472731965242,11.9022024269014,6.21931270142032,29.5127091267474
"872",872,4.63472731965242,11.9041938050802,6.22054526991528,29.5296461204668
"873",873,4.63480996982137,11.9056829817828,6.22143627594081,29.5465734053883
"874",874,4.6348736849343,11.9062871488246,6.22173435551558,29.563490998189
"875",875,4.6349114820208,11.9068200410835,6.2222404310415,29.5803989154981
"876",876,4.63501437129707,11.9074184274337,6.2224365613355,29.5972971738975
"877",877,4.63581721017648,11.9079753577684,6.22258550528725,29.6141857899217
"878",878,4.63587710826949,11.9092688749938,6.22290741190762,29.6310647800581
"879",879,4.63677204246816,11.9125381852666,6.22664696350443,29.6479341607472
"880",880,4.6374003597408,11.9155337998038,6.22946394831782,29.6647939483827
"881",881,4.63742350746083,11.9191671126283,6.22976655367841,29.6816441593117
"882",882,4.63755419850336,11.9224544650297,6.22989724472094,29.698484809835
"883",883,4.63760168811942,11.9251277155803,6.2320429185858,29.7153159162073
"884",884,4.64192835696424,11.933788922241,6.23594112488641,29.732137494637
"885",885,4.64204068265861,11.9363696414393,6.23688335622394,29.748949561287
"886",886,4.64268521476823,11.9449071091396,6.23816252583062,29.7657521322744
"887",887,4.64287976354185,11.9500707952824,6.24207401831485,29.7825452236709
"888",888,4.64287976354185,11.9521182740304,6.24255099656602,29.7993288515027
"889",889,4.64291934880121,11.9523471291324,6.2426964138973,29.8161030317511
"890",890,4.64573117848867,11.9651923309562,6.24563911663422,29.8328677803526
"891",891,4.64600472777109,11.9675870797248,6.24611068850905,29.8496231131986
"892",892,4.64629797870088,11.9696150297681,6.24829789557497,29.8663690461362
"893",893,4.64675039730048,11.9751364554282,6.24925966060373,29.8831055949679
"894",894,4.64696720341681,11.9751630599914,6.25153613629643,29.8998327754521
"895",895,4.64744442178398,11.9806079271977,6.2520914682351,29.9165506033032
"896",896,4.64744442178398,11.9808875139521,6.252431092827,29.9332590941915
"897",897,4.64887280515968,11.9880973668695,6.25289853810031,29.9499582637439
"898",898,4.64895946111225,11.9931102659554,6.25365779652413,29.9666481275434
"899",899,4.64895946111225,11.9946036403596,6.25370947916436,29.9833287011299
"900",900,4.64904375643261,11.9954638629532,6.25397508853521,30
"901",901,4.64908192528395,11.9968275458177,6.25490928349353,30.0166620396073
"902",902,4.65003254933754,11.9972014309711,6.25562710501915,30.0333148353624
"903",903,4.65052641554787,11.9974055292298,6.25604485078169,30.0499584026334
"904",904,4.65190582629559,11.9992759950798,6.25810893357199,30.0665927567458
"905",905,4.65245803603185,12.0045990386553,6.26158743197487,30.0832179129826
"906",906,4.65404537997491,12.0137838325414,6.26338470650078,30.0998338865848
"907",907,4.65495195331224,12.0161103442891,6.2637904651852,30.1164406927512
"908",908,4.65512491591248,12.0186779344785,6.26419176970408,30.1330383466387
"909",909,4.65559795847824,12.0204523412794,6.26500530894378,30.1496268633627
"910",910,4.65566042928958,12.021081407433,6.26580101263064,30.1662062579967
"911",911,4.65579248582951,12.02607043577,6.26927572283321,30.1827765455731
"912",912,4.65611379118921,12.0287235847019,6.26980272923046,30.199337741083
"913",913,4.65625187665057,12.0296733810536,6.2704360625561,30.2158898594763
"914",914,4.65630472088417,12.0301307996911,6.27058838355797,30.2324329156619
"915",915,4.65682449407218,12.0306201870814,6.271141742177,30.2489669245083
"916",916,4.65703548675422,12.0340013596674,6.27179880742706,30.2654919008431
"917",917,4.65703548675422,12.0381114082112,6.27186271821856,30.2820078594534
"918",918,4.65707133631571,12.0383370698376,6.27200693033798,30.2985148150862
"919",919,4.65707133631571,12.0402996254246,6.27202327150166,30.3150127824482
"920",920,4.65711551793213,12.0451373785828,6.27202327150166,30.3315017762062
"921",921,4.65716061044622,12.0453307726638,6.27237021196308,30.347981810987
"922",922,4.65745654495259,12.0470615448816,6.27311680279532,30.364452901378
"923",923,4.65788515295672,12.0495090557502,6.27340126611966,30.3809150619266
"924",924,4.65800786296073,12.0590927384404,6.27420764158618,30.3973683071413
"925",925,4.65820111527176,12.0659855865578,6.27778921679481,30.4138126514911
"926",926,4.65845454372051,12.0685480064452,6.28011256068791,30.4302481094059
"927",927,4.65845454372051,12.0688393528642,6.28110332876728,30.4466746952767
"928",928,4.65855731205913,12.06884223651,6.28168553368798,30.4630924234556
"929",929,4.66166963239035,12.0740454831925,6.28627037441353,30.4795013082563
"930",930,4.66210887943205,12.0768756554089,6.28730472253777,30.4959013639538
"931",931,4.66322628141085,12.0788363395895,6.28788382810267,30.5122926047847
"932",932,4.66327457232102,12.0813215134056,6.28862327434757,30.5286750449475
"933",933,4.66361920249645,12.0815955878799,6.28869198543799,30.5450486986025
"934",934,4.66362478538788,12.090611582344,6.29257764324919,30.5614135798723
"935",935,4.66371687704931,12.092276658129,6.29449787678445,30.5777697028413
"936",936,4.66462766426415,12.0936254142518,6.29563338738971,30.5941170815567
"937",937,4.66471976254969,12.0950859823057,6.29584981042153,30.6104557300279
"938",938,4.66494424018447,12.0984575705818,6.29765622670739,30.6267856622271
"939",939,4.66502083764058,12.0991622542036,6.2977328241635,30.6431068920891
"940",940,4.66553156733971,12.0993872791446,6.29805821267147,30.6594194335118
"941",941,4.66565622353558,12.1025760765548,6.29928333737421,30.6757233003559
"942",942,4.66675487503934,12.104584942748,6.30127262896143,30.6920185064456
"943",943,4.66698317652154,12.1096806149836,6.30241963254402,30.7083050655682
"944",944,4.66698317652154,12.1121435390124,6.3027522222195,30.7245829914744
"945",945,4.66699134967348,12.1169350117573,6.30382608975132,30.7408522978788
"946",946,4.66705601181492,12.1187638042546,6.30411384559683,30.7571129984594
"947",947,4.6670819557251,12.1240489669333,6.30430351369692,30.7733651068582
"948",948,4.66720788130415,12.124653558862,6.30441227824726,30.7896086366813
"949",949,4.66758169015983,12.1255633515126,6.3047870587795,30.8058436014987
"950",950,4.66791822996457,12.1295955993053,6.30823723846494,30.8220700148449
"951",951,4.66802864914227,12.1296203697928,6.3083820681159,30.8382878902185
"952",952,4.66802986571273,12.1310874233866,6.30919423164648,30.854497241083
"953",953,4.66802986571273,12.1326452436125,6.30955551438487,30.8706980808663
"954",954,4.66823219646416,12.132700675355,6.30963463611255,30.886890422961
"955",955,4.66891356676386,12.1352019306252,6.31125684751899,30.9030742807249
"956",956,4.66892081899336,12.1402342499288,6.31595274426809,30.9192496674806
"957",957,4.66910393982231,12.1443562027991,6.31628163003036,30.935416596516
"958",958,4.66930083093182,12.1460149129578,6.31735530156934,30.9515750810843
"959",959,4.66930444711485,12.1465209121412,6.31804949066156,30.967725134404
"960",960,4.67038871271433,12.1507767650848,6.32020148562254,30.9838667696593
"961",961,4.67040627662086,12.151384400028,6.32082186608801,31
"962",962,4.67136941777278,12.1527782603021,6.32143087424442,31.0161248385416
"963",963,4.67136941777278,12.1551798724322,6.3230721019955,31.0322412983658
"964",964,4.67137207900402,12.1578600574782,6.32346417233249,31.04834939252
"965",965,4.67168889108577,12.1582810624713,6.32440707604958,31.0644491340181
"966",966,4.67186843882428,12.1604202587617,6.32470497579723,31.0805405358401
"967",967,4.67203133302204,12.1630369510007,6.32754480989728,31.0966236109324
"968",968,4.6731673005868,12.1683391347757,6.33131368631892,31.1126983722081
"969",969,4.6731673005868,12.1691527228099,6.33154070244692,31.1287648325468
"970",970,4.6731673005868,12.1693827491715,6.33187887047023,31.1448230047949
"971",971,4.6734129406585,12.1704806387153,6.33249439987368,31.1608729017658
"972",972,4.67347090665452,12.1728826626787,6.33491588217584,31.1769145362398
"973",973,4.67387948516285,12.1757197304302,6.33500416297447,31.1929479209644
"974",974,4.67389577275599,12.1757293078494,6.33542414483168,31.2089730686545
"975",975,4.67402922693002,12.1772433054039,6.33544639244371,31.224989991992
"976",976,4.6751765196848,12.1779039721511,6.33596762836191,31.2409987036266
"977",977,4.6751765196848,12.1808388290616,6.33731689784373,31.2569992161756
"978",978,4.67525003373985,12.1812930894103,6.33777433499137,31.2729915422238
"979",979,4.67536444851525,12.1903293457914,6.33789103843264,31.288975694324
"980",980,4.67545947006042,12.195411883658,6.33917485633068,31.3049516849971
"981",981,4.67546878308,12.1968715712228,6.33933390541589,31.3209195267317
"982",982,4.67559910499118,12.1996603609958,6.33934324651837,31.3368792319848
"983",983,4.67559910499118,12.2056803713268,6.33955612641401,31.3528308131818
"984",984,4.67581458792491,12.2086760345326,6.34034441637468,31.3687742827162
"985",985,4.67587528833188,12.21312184294,6.34051851985415,31.3847096529504
"986",986,4.67616986262772,12.2139580622228,6.34060454473173,31.4006369362152
"987",987,4.67708077531526,12.215557561222,6.34078141679058,31.41655614481
"988",988,4.6771333097598,12.2172447501588,6.34087742267389,31.4324672910034
"989",989,4.67719992555705,12.2189622930871,6.3409562732125,31.4483703870328
"990",990,4.68103031868163,12.2232631679003,6.34400778847388,31.4642654451045
"991",991,4.68148394340525,12.2266297513173,6.34476650388808,31.4801524773944
"992",992,4.6815861052941,12.2299075908326,6.3450860456307,31.4960314960472
"993",993,4.68227278945058,12.2318986343827,6.34529415843205,31.5119025131775
"994",994,4.68245476248044,12.2331769519363,6.34536448838297,31.5277655408689
"995",995,4.68281818491239,12.2365527460074,6.34563729376162,31.543620591175
"996",996,4.68294091086801,12.2400876175297,6.34584395345444,31.559467676119
"997",997,4.68311826280353,12.2444077270382,6.34902219205554,31.5753068076939
"998",998,4.68317767803876,12.244670214096,6.349158909451,31.5911379978626
"999",999,4.68447278931177,12.2452437930806,6.34988625665508,31.6069612585582


==> Data_simulations/d_10_sphere_shaded_reduced.dat <==
"","time","ProjectedCones","OGD","min_cones","max_cones","min_ogd","max_ogd"
"1",1,3.76737227117809,3.76737227117809,0.599993136318469,6.9347514060377,0.599993136318469,6.9347514060377
"2",4,11.8666693059574,15.0563981393036,8.4802263212201,15.2531122906947,7.34038277926641,22.7724134993409
"3",7,15.4316315367909,25.78116116235,11.6858723684378,19.177390705144,15.3273470423675,36.2349752823325
"4",10,18.6866471837961,36.9993780582262,13.4310070020609,23.9422873655314,21.0837222077982,52.9150339086543
"5",13,22.446802601481,46.6659276125171,15.7451898745059,29.148415328456,25.031943132337,68.2999120926973
"6",16,25.5841333003074,56.9803131635074,17.6859540085823,33.4823125920325,27.6775311444836,86.2830951825312
"7",19,29.1901202739644,65.8309244699937,19.6707401918024,38.7095003561264,31.4202824764064,100.241566463581
"8",22,33.0623124686889,75.1437951267582,21.7705363459115,44.3540885914662,36.602042903348,113.685547350168
"9",25,36.6684356036244,85.1106820078102,23.115557075612,50.2213141316367,41.9240668967959,128.297297118824
"10",28,39.4645924850799,94.5962356308769,25.1864526037644,53.7427323663955,45.7490156691231,143.443455592631
"11",31,42.9251966181633,103.897663403873,26.3428335434691,59.5075596928575,48.9853101095493,158.810016698197
"12",34,45.1891975134138,112.627492279945,27.6261793168026,62.7522157100251,53.4004923663425,171.854492193547
"13",37,47.8154827833482,121.681646366929,28.8590961092032,66.7718694574933,55.6592321708121,187.704060563046
"14",40,50.553500554636,130.995518005662,30.3179898232902,70.7890112859818,58.9778863711628,203.01314964016
"15",43,53.8662347729653,141.544150509257,31.8413399908097,75.8911295551209,63.4308837594685,219.657417259046
"16",46,56.5827873505964,150.543088718518,33.2579999424239,79.9075747587688,67.5046473085456,233.581530128491
"17",49,59.1519394120521,159.740674527966,34.23985874898,84.0640200751241,70.3992453707117,249.082103685219
"18",52,61.7871456232993,168.904257903013,35.4209614547638,88.1533297918349,73.2590882475913,264.549427558435
"19",55,64.1115672237349,177.19818600769,36.3504830130976,91.8726514343722,75.5494589985968,278.846913016784
"20",58,66.7365207004347,185.955918026698,36.9616823780091,96.5113590228604,78.1207793319551,293.791056721441
"21",61,69.4283989087185,194.790930827906,37.2477834896284,101.609014327809,81.6513729140807,307.930488741731
"22",64,71.8581553125072,202.320228308525,38.2948332146216,105.421477410393,83.1670975002279,321.473359116823
"23",67,74.6229302011475,211.07462987,38.5452222071706,110.700638195124,85.6032474936771,336.546012246323
"24",70,77.2655415511571,219.371862132549,39.3266855019885,115.204397600326,87.8744162727641,350.869307992333
"25",73,79.5859049364327,227.710712538793,39.7433634893921,119.428446383473,91.7968993037192,363.624525773867
"26",76,81.77188738749,235.79741221434,40.5254461175318,123.018328657448,94.4972475785317,377.097576850148
"27",79,84.2157755318145,243.654607124655,41.287464434065,127.144086629564,96.1124025314887,391.196811717822
"28",82,86.2635631942301,251.014279946916,41.4032436510613,131.123882737399,99.4197191188916,402.608840774941
"29",85,88.649451233016,258.704302346347,42.2389175990741,135.059984866958,102.685199880489,414.723404812206
"30",88,90.9776538209416,265.641217565775,43.4224463933249,138.532861248558,105.86047849295,425.4219566386
"31",91,93.3824453720682,272.894083222726,43.9470061625735,142.817884581563,108.853966363704,436.934200081749
"32",94,95.3817673577522,279.560251432347,43.8805600467846,146.88297466872,111.37092216561,447.749580699084
"33",97,97.52435784457,287.57570898408,44.5069604905487,150.541755198591,115.048975895658,460.102442072502
"34",100,99.4265094360608,294.588989922338,45.0057674767156,153.847251395406,116.917034408899,472.260945435778
"35",103,100.952920530499,301.462859771889,45.5841662182437,156.321674842754,119.516415607056,483.409303936721
"36",106,102.701119451861,307.539801023941,46.16134989934,159.240889004382,122.007921801822,493.071680246061
"37",109,104.607496812331,315.447501089305,46.6612152760224,162.55377834864,124.398395324624,506.496606853986
"38",112,106.644977315238,322.048824574941,47.3378175660308,165.952137064446,126.349571973473,517.748077176409
"39",115,108.382245095494,328.581419897631,47.1976280551748,169.566862135814,128.867518232408,528.295321562854
"40",118,110.071536105098,335.713603035883,47.4896986445739,172.653373565622,130.492322625926,540.93488344584
"41",121,111.685394891488,342.188087379406,47.94318700987,175.427602773106,131.836137136821,552.54003762199
"42",124,113.36181176066,349.923676575228,48.1971917631872,178.526431758132,135.543694414057,564.303658736399
"43",127,114.878627729691,356.11085599347,48.7023217384304,181.054933720952,136.977807927937,575.243904059002
"44",130,116.711028224124,363.07880683379,49.0381250519191,184.383931396329,139.472114045788,586.685499621793
"45",133,118.393130528794,368.585610533482,48.9806477984203,187.805613259167,141.954179661069,595.217041405895
"46",136,119.742205713128,374.349949911459,48.665007027907,190.819404398348,144.076540534674,604.623359288243
"47",139,121.397773568387,380.53235728677,48.707034033971,194.088513102803,147.29124690033,613.77346767321
"48",142,122.62369301959,386.648688787026,48.7497557958331,196.497630243347,149.286380763415,624.010996810637
"49",145,123.941289039363,392.332570234483,48.8015365240569,199.081041554668,152.284272508668,632.380867960298
"50",148,125.241157268708,398.193482471952,48.9064377441746,201.575876793242,155.441309235901,640.945655708004
"51",151,126.639040445523,404.221545956568,48.6970644965098,204.581016394536,157.767997413329,650.675094499806
"52",154,127.938715260452,409.984854732628,48.8275390339614,207.049891486943,160.569126105441,659.400583359815
"53",157,129.008790785993,414.78626992095,48.8965176569341,209.121063915052,161.76515384917,667.807385992731
"54",160,130.488792257822,420.327112040155,48.8722410153571,212.105343500288,164.003887810772,676.650336269538
"55",163,131.482897654671,425.408065279106,48.7579513226017,214.207843986739,166.175197735782,684.64093282243
"56",166,132.687929981447,431.054822366842,48.4731870686361,216.902672894258,167.011970555649,695.097674178035
"57",169,134.044043475078,437.027657201728,48.5831502505956,219.50493669956,169.902796432586,704.15251797087
"58",172,135.271455162271,441.744078045159,48.3665971748908,222.176313149651,172.347318894041,711.140837196276
"59",175,136.535503116417,447.176809746549,48.1271000458102,224.943906187023,174.071836506196,720.281782986902
"60",178,137.696387193435,452.087643438656,47.7131247029479,227.679649683922,175.354871640234,728.820415237078
"61",181,138.865453985859,456.732448636493,47.7961013308238,229.934806640894,177.013726256592,736.451171016394
"62",184,139.93830979976,461.840867160168,47.4104123430561,232.466207256463,178.594929601678,745.086804718658
"63",187,140.655986347315,466.952117740622,47.656947662985,233.655025031644,180.643685591952,753.260549889293
"64",190,141.632792339272,471.616319986957,47.4029915590123,235.862593119532,182.785931045773,760.446708928142
"65",193,142.236295464911,476.233881496783,47.4040336086689,237.068557321153,185.474201147177,766.993561846389
"66",196,143.158657818446,481.734666263727,47.3186815122819,238.99863412461,186.906885044809,776.562447482645
"67",199,144.149497263934,486.141351516608,47.3283694192642,240.970625108605,187.864590750227,784.418112282989
"68",202,144.992620200339,491.09702843396,47.1728356359632,242.812404764716,189.953835206822,792.240221661098
"69",205,145.934097291845,495.583874628508,47.1250290081326,244.743165575558,190.122744435326,801.045004821689
"70",208,147.011746363783,499.637488756635,46.9290386482942,247.094454079271,191.936831311783,807.338146201486
"71",211,147.87964953808,502.612971006332,46.8915243025071,248.867774773653,193.243477330081,811.982464682582
"72",214,148.827540516722,506.342189801598,46.9197089003447,250.7353721331,195.096071979784,817.588307623412
"73",217,149.646799938099,510.066510797445,46.7983124693803,252.495287406817,196.777444700161,823.355576894728
"74",220,150.248919994608,514.424476222406,46.5851495636364,253.912690425579,197.942698739322,830.90625370549
"75",223,151.083766407583,518.519313904009,46.5466201860501,255.620912629115,200.356564749828,836.68206305819
"76",226,151.905857574244,522.946012981673,46.5017115228066,257.310003625682,201.721311816339,844.170714147007
"77",229,152.890846714449,526.242050797113,46.2601322167542,259.521561212144,203.511595693411,848.972505900815
"78",232,153.536325353753,529.092001818794,46.3469929067858,260.72565780072,204.172273025412,854.011730612177
"79",235,154.455191329174,532.580202386922,46.0819874061714,262.828395252178,205.631836220336,859.528568553507
"80",238,155.126707828971,535.582985281609,46.0259710327254,264.227444625217,207.002059699977,864.163910863242
"81",241,155.589312099916,539.123791983535,45.7720720675772,265.406552132255,208.65136931893,869.596214648141
"82",244,156.024684361775,542.282097043269,45.6099417322737,266.439426991277,210.535093815994,874.029100270544
"83",247,156.448935646106,545.683927707344,45.484871945392,267.41299934682,212.069853552782,879.298001861907
"84",250,156.899173271247,548.451614729103,45.4478279641734,268.350518578321,212.951596439823,883.951633018383
"85",253,157.448285385852,551.504135158818,45.3702227866293,269.526347985074,214.146926100217,888.861344217418
"86",256,157.927518635322,554.15485169694,45.3342958775,270.520741393143,215.725600835041,892.58410255884
"87",259,158.4484199418,557.327142658689,45.1944167908053,271.702423092795,217.06622779424,897.588057523138
"88",262,158.838743517889,559.947733845873,45.1809793952451,272.496507640533,217.975493991919,901.919973699827
"89",265,159.232742131876,563.252768639056,45.1501676823363,273.315316581416,219.145408458438,907.360128819674
"90",268,159.643804504175,566.440957978392,45.085857443801,274.20175156455,220.005318619599,912.876597337185
"91",271,160.336859393223,569.357143861564,44.949907232479,275.723811553967,221.450501277556,917.263786445573
"92",274,160.636480023032,571.853180405481,44.8628003562368,276.410159689828,223.380590746893,920.325770064068
"93",277,161.188120108912,574.451795119506,44.8469331089031,277.529307108922,224.80003384061,924.103556398402
"94",280,161.755839767564,576.713976327753,44.773036930895,278.738642604234,225.754021899387,927.67393075612
"95",283,162.240858544765,579.357368873135,44.6593009516174,279.822416137912,227.719901877934,930.994835868337
"96",286,162.643937664045,582.070176338289,44.6080598948351,280.679815433254,228.156322861601,935.984029814977
"97",289,163.05937132816,583.973855253356,44.5569571279921,281.561785528327,228.326709677947,939.621000828766
"98",292,163.54012020341,586.427337765964,44.4790758782301,282.601164528591,229.89832261544,942.956352916489
"99",295,163.944783318565,588.728838974616,44.4156830275294,283.4738836096,230.736810762518,946.720867186715
"100",298,164.168104452386,591.107704799144,44.4142896516661,283.921919253105,232.375170273587,949.840239324701
"101",301,164.554340515185,593.203810207559,44.3336841999072,284.774996830464,233.216552551735,953.191067863384
"102",304,164.878697599929,595.305310239735,44.3216286146542,285.435766585204,234.129839741098,956.480780738371
"103",307,165.119292600341,597.49874286725,44.2600788009873,285.978506399694,235.559683346274,959.437802388226
"104",310,165.35629488939,599.41303438005,44.1866021444189,286.525987634362,236.795612113108,962.030456646992
"105",313,165.619679602269,601.06475477474,44.1401706824806,287.099188522058,237.609549379015,964.519960170466
"106",316,166.058298644237,603.303104275216,44.0207392979807,288.095857990494,239.036765665941,967.569442884491
"107",319,166.356445283151,605.142771956654,43.9726423326808,288.74024823362,239.869477541374,970.416066371933
"108",322,166.612705189676,607.131649512419,43.8995383544359,289.325872024916,240.632421758385,973.630877266454
"109",325,166.932195666937,609.033901823819,43.9181187033583,289.946272630516,242.15396569244,975.913837955199
"110",328,167.103290111525,611.014975928336,43.9345713384503,290.272008884599,243.115310283862,978.91464157281
"111",331,167.464605825722,612.990542009083,43.8509793415679,291.078232309876,244.635685314706,981.345398703459
"112",334,167.688034171148,614.481641256691,43.8809103576761,291.49515798462,245.586651381984,983.376631131398
"113",337,167.909519161572,615.998010450371,43.8542974603396,291.964740862804,246.681417072234,985.314603828508
"114",340,168.09239374367,617.906099052982,43.8208050258999,292.363982461441,247.484731438518,988.327466667447
"115",343,168.34609709605,619.682934278333,43.7546815982815,292.937512593818,248.56010600668,990.805762549986
"116",346,168.480751545781,621.18172206906,43.7455646524997,293.215938439061,249.92590918649,992.43753495163
"117",349,168.691166314053,622.621328124999,43.7376037515514,293.644728876555,250.795571381253,994.447084868746
"118",352,168.843066679004,624.088870645908,43.7046643561817,293.981469001826,251.833962579305,996.34377871251
"119",355,168.981579848753,625.442003720445,43.7137550384392,294.249404659067,252.615534341303,998.268473099587
"120",358,169.152663063559,626.739718908553,43.7061892493691,294.599136877748,253.352072195268,1000.12736562184
"121",361,169.312276623395,628.35077070636,43.6762067616039,294.948346485186,254.523582229738,1002.17795918298
"122",364,169.463545466217,629.513934295721,43.6450261143564,295.282064818077,255.342860242759,1003.68500834868
"123",367,169.58204288048,630.769877780277,43.6196247424158,295.544461018545,256.057658425208,1005.48209713535
"124",370,169.821715530581,632.207672847865,43.5141117476617,296.129319313501,256.782343192348,1007.63300250338
"125",373,169.980979497099,633.484924308212,43.4728443138922,296.489114680305,257.40993006576,1009.55991855066
"126",376,170.141045301991,634.610287270608,43.4469677270764,296.835122876905,258.162528006123,1011.05804653509
"127",379,170.275380440813,635.845616309308,43.425722750597,297.125038131029,259.176682328072,1012.51455029054
"128",382,170.497000147688,637.125381535113,43.3675415759629,297.626458719413,260.281204937384,1013.96955813284
"129",385,170.616778737705,638.273554633386,43.3218440608866,297.911713414523,261.213412473838,1015.33369679293
"130",388,170.720132026466,639.603977980238,43.3417592818636,298.098504771069,262.269873776374,1016.9380821841
"131",391,170.80659138683,640.529469476902,43.3110523304645,298.302130443196,262.939154332303,1018.1197846215
"132",394,170.98283279961,641.727760556591,43.2100449231183,298.755620676101,264.046905531928,1019.40861558125
"133",397,171.04566035077,642.759283126063,43.1794471209598,298.911873580581,265.048908661508,1020.46965759062
"134",400,171.171042557303,643.88346367795,43.108767341869,299.233317772738,265.813244302849,1021.95368305305
"135",403,171.286795042081,644.683001689862,43.063035039756,299.510555044407,266.582593766734,1022.78340961299
"136",406,171.383363103336,645.6324725306,43.0192515618587,299.747474644813,267.330563791622,1023.93438126958
"137",409,171.436399591887,646.528341833216,43.0233964692406,299.849402714534,267.964259270175,1025.09242439626
"138",412,171.472924159196,647.363733988295,43.0402607983082,299.905587520085,268.639131591921,1026.08833638467
"139",415,171.562784743767,648.229269877168,42.9740336215496,300.151535865985,269.253182455462,1027.20535729887
"140",418,171.629526892667,649.138194934107,42.9718064107443,300.28724737459,269.959702520401,1028.31668734781
"141",421,171.726961205356,649.955558847638,42.950070163311,300.503852247401,270.679075384698,1029.23204231058
"142",424,171.754752949954,650.839017499588,42.9608886169258,300.548617282983,271.447613369038,1030.23042163014
"143",427,171.820054682304,651.717357379381,42.9559582347641,300.684151129843,272.109136974981,1031.32557778378
"144",430,171.894548198519,652.79694852795,42.9167400254435,300.872356371595,272.916432037769,1032.67746501813
"145",433,171.951880870461,653.655281482827,42.8977982305526,301.00596351037,273.762045980433,1033.54851698522
"146",436,171.988932257974,654.24366609231,42.8961027442817,301.081761771666,274.427011954774,1034.06032022985
"147",439,172.024143642206,654.943102845882,42.9154730418406,301.132814242571,275.107110941265,1034.7790947505
"148",442,172.04731204544,655.841101916136,42.9106081113568,301.184015979523,275.813487898968,1035.8687159333
"149",445,172.064133047702,656.836902741082,42.9221530495806,301.206113045824,276.75544397675,1036.91836150541
"150",448,172.084838692392,657.464837339557,42.9621083052889,301.207569079495,277.351794165971,1037.57788051314
"151",451,172.095877952694,658.131950107878,42.9717770207774,301.219978884611,277.970148800368,1038.29375141539
"152",454,172.138393011531,658.645321616834,42.961116013135,301.315670009928,278.574736605149,1038.71590662852
"153",457,172.168698561451,659.284317101481,42.9575991036795,301.379798019222,279.175458731309,1039.39317547165
"154",460,172.196494799533,660.068534150919,42.9800264401302,301.412963158936,279.806365196982,1040.33070310486
"155",463,172.217394304359,660.643540861888,43.0071287809141,301.427659827803,280.378794086773,1040.908287637
"156",466,172.242884031105,661.169243838126,43.0308230232979,301.454945038913,280.911451751155,1041.4270359251
"157",469,172.265613714234,661.851974440741,43.0305888060487,301.500638622419,281.301321587091,1042.40262729439
"158",472,172.295824763067,662.393782125412,43.0576487127609,301.534000813372,281.898811752827,1042.888752498
"159",475,172.351815245528,662.978398623252,43.0460939311575,301.657536559899,282.268171033998,1043.68862621251
"160",478,172.36691521507,663.47022827684,43.0652972470635,301.668533183077,282.7780581049,1044.16239844878
"161",481,172.387551672818,664.34906315992,43.0804009740892,301.694702371547,283.690990210248,1045.00713610959
"162",484,172.406652703396,664.884665095147,43.1006529787314,301.71265242806,284.052497656821,1045.71683253347
"163",487,172.426956714836,665.536155597053,43.108605497192,301.745307932481,284.663789136937,1046.40852205717
"164",490,172.446591081971,665.935260973862,43.1315604952232,301.761621668719,285.149239216348,1046.72128273138
"165",493,172.459694741432,666.509982052729,43.1374296992879,301.781959783576,285.712861413466,1047.30710269199
"166",496,172.469420596873,667.055144531166,43.1472639242894,301.791577269456,286.316347853192,1047.79394120914
"167",499,172.5006388773,667.494998327002,43.2006973103726,301.800580444228,286.823951359655,1048.16604529435
"168",502,172.528220859,667.9162305051,43.2385641983775,301.817877519622,287.148612110483,1048.68384889972
"169",505,172.540323481889,668.416765260283,43.2539526291057,301.826694334671,287.613749154587,1049.21978136598
"170",508,172.570162358469,668.869906783665,43.3090363289632,301.831288387975,287.993420982958,1049.74639258437
"171",511,172.591779649749,669.408151571384,43.335584088514,301.847975210985,288.474276088856,1050.34202705391
"172",514,172.617427268134,669.911642025559,43.3809826890762,301.853871847192,288.854160300193,1050.96912375093
"173",517,172.632162921899,670.387189374902,43.4040712280243,301.860254615774,289.297952633574,1051.47642611623
"174",520,172.655504585616,670.718077664297,43.4409594745022,301.870049696729,289.658128041193,1051.7780272874
"175",523,172.678534322849,671.1909865802,43.4622570825493,301.894811563149,290.138151829468,1052.24382133093
"176",526,172.692874788791,671.57022441733,43.4833089298284,301.902440647753,290.561895234631,1052.57855360003
"177",529,172.712984447412,671.982954783347,43.519373998698,301.906594896126,290.889989951877,1053.07591961482
"178",532,172.745982337085,672.515851597543,43.5852299244486,301.906734749721,291.46062695571,1053.57107623938
"179",535,172.750724414477,672.928434627168,43.5926880082679,301.908760820686,291.955450187219,1053.90141906712
"180",538,172.759481785629,673.208766856044,43.6036468256108,301.915316745647,292.232065066888,1054.1854686452
"181",541,172.776664927309,673.626346895183,43.625277639765,301.928052214853,292.674469361412,1054.57822442895
"182",544,172.798324964808,673.914726247278,43.6584623033625,301.938187626253,292.989464575947,1054.83998791861
"183",547,172.803446741239,674.296356676,43.6645496695066,301.942343812972,293.345168336445,1055.24754501556
"184",550,172.818290228243,674.553053080408,43.6873237992923,301.949256657194,293.636981836823,1055.46912432399
"185",553,172.829113712832,674.789726077039,43.6979515260788,301.960275899586,293.910660555778,1055.6687915983
"186",556,172.844016775774,675.076017715121,43.7162067706101,301.971826780938,294.162472968274,1055.98956246197
"187",559,172.863651799978,675.429872997144,43.7533773042199,301.973926295735,294.55069508409,1056.3090509102
"188",562,172.873279959908,675.725820968116,43.7597185037502,301.986841416065,294.914546983663,1056.53709495257
"189",565,172.89247771703,676.044141948527,43.7978540477328,301.987101386327,295.186478780655,1056.9018051164
"190",568,172.900922821086,676.306065443246,43.8045342444935,301.997311397679,295.338161864094,1057.2739690224
"191",571,172.92457505611,676.638292709126,43.8450284998947,302.004121612326,295.69052685134,1057.58605856691
"192",574,172.963464583465,676.955506335432,43.9243125780382,302.002616588892,296.005095181706,1057.90591748916
"193",577,172.987381883906,677.239780225343,43.9554971863506,302.019266581462,296.348387991081,1058.13117245961
"194",580,173.016089272675,677.54890633843,43.9961736076153,302.036004937735,296.71565178737,1058.38216088949
"195",583,173.023882526869,677.919145586813,44.004888267872,302.042876785867,297.024259685938,1058.81403148769
"196",586,173.042683629015,678.157687746448,44.0359731072896,302.04939415074,297.303688290911,1059.01168720198
"197",589,173.062029477276,678.464406593474,44.0605378562393,302.063521098314,297.70204989316,1059.22676329379
"198",592,173.080196203612,678.738567701856,44.0839387933571,302.076453613866,298.006964810594,1059.47017059312
"199",595,173.10086300092,678.959865010722,44.1136590066294,302.088066995211,298.265127890011,1059.65460213143
"200",598,173.107871517804,679.153686015683,44.1250636175392,302.090679418069,298.505975272145,1059.80139675922
"201",601,173.110222293357,679.417644590951,44.1293422995099,302.091102287204,298.811697635153,1060.02359154675
"202",604,173.137755623221,679.696170113386,44.173312173928,302.102199072514,299.161196669983,1060.23114355679
"203",607,173.166470610734,679.896536714908,44.2119377995795,302.121003421888,299.36281786708,1060.43025556274
"204",610,173.180599921957,680.187496142774,44.235614659015,302.125585184898,299.712036510908,1060.66295577464
"205",613,173.19467846086,680.388707506724,44.2450477294243,302.144309192295,299.906697772272,1060.87071724118
"206",616,173.220866750935,680.56502768513,44.278491827948,302.163241673922,300.116469724111,1061.01358564615
"207",619,173.241608429497,680.797533566318,44.2946770834314,302.188539775564,300.348480201005,1061.24658693163
"208",622,173.264387337278,681.033048021712,44.3300272709151,302.19874740364,300.58334853621,1061.48274750721
"209",625,173.293682086834,681.220446382036,44.3713668819866,302.215997291681,300.781789817254,1061.65910294682
"210",628,173.314333824425,681.47376831181,44.3839583868777,302.244709261973,301.074377362823,1061.8731592608
"211",631,173.330680619623,681.618365399347,44.4041292449399,302.257231994307,301.243806430589,1061.9929243681
"212",634,173.360927482074,681.806787542226,44.4288458924646,302.293009071683,301.437823790233,1062.17575129422
"213",637,173.369015537126,681.961842898927,44.4428656644905,302.295165409762,301.637992390302,1062.28569340755
"214",640,173.381709732254,682.183833751695,44.4647651701584,302.298654294349,301.904748026064,1062.46291947733
"215",643,173.400215351521,682.316318591161,44.4900005746753,302.310430128367,302.063648075709,1062.56898910661
"216",646,173.423420063024,682.5080137797,44.5184487871288,302.32839133892,302.280625187863,1062.73540237154
"217",649,173.451071036346,682.641643265809,44.5476157749676,302.354526297724,302.390782887211,1062.89250364441
"218",652,173.474065763509,682.819681520345,44.5803056922603,302.367825834757,302.642398687013,1062.99696435368
"219",655,173.493053443627,683.040058050403,44.6062880219648,302.37981886529,302.876595079182,1063.20352102162
"220",658,173.509379611284,683.2172540396,44.6301345850146,302.388624637553,303.0881124927,1063.3463955865
"221",661,173.534447620548,683.318129662699,44.6585704420071,302.410324799088,303.235279579063,1063.40097974633
"222",664,173.552867983323,683.491562899402,44.68771936391,302.418016602735,303.442804539701,1063.5403212591
"223",667,173.579086473437,683.63387859088,44.7177910489515,302.440381897922,303.577914188859,1063.6898429929
"224",670,173.60610052584,683.719529548486,44.7510117984753,302.461189253204,303.669622830945,1063.76943626603
"225",673,173.6184527172,683.825268166754,44.7623772147611,302.474528219639,303.759997246224,1063.89053908728
"226",676,173.657480526749,683.966958102678,44.8178840935533,302.497076959946,303.928407278123,1064.00550892723
"227",679,173.675409807044,684.097932064779,44.8285185526566,302.522301061432,304.073477817827,1064.12238631173
"228",682,173.701042998498,684.241489994231,44.8668702466738,302.535215750323,304.249654146321,1064.23332584214
"229",685,173.729995640796,684.339400560118,44.9083829408198,302.551608340773,304.358400213121,1064.32040090711
"230",688,173.753219025998,684.468072879451,44.9452674496085,302.561170602388,304.513693582504,1064.4224521764
"231",691,173.774632747093,684.60847673666,44.9507622120259,302.59850328216,304.70323898377,1064.51371448955
"232",694,173.794489545908,684.737785309559,44.977103760497,302.611875331318,304.865600811171,1064.60996980795
"233",697,173.830232084611,684.898933762823,45.0108196577363,302.649644511486,305.059080706744,1064.7387868189
"234",700,173.841143676692,685.005581363744,45.0229260406953,302.659361312689,305.216984769319,1064.79417795817
"235",703,173.854920233783,685.114253561026,45.0343537489578,302.675486718609,305.358663735116,1064.86984338694
"236",706,173.866262679853,685.208635072278,45.0418289575228,302.690696402183,305.47945439105,1064.93781575351
"237",709,173.876567287149,685.292217726441,45.0486156635899,302.704518910709,305.587342431997,1064.99709302088
"238",712,173.899320028712,685.412979762655,45.0757526436204,302.722887413804,305.702389432206,1065.12357009311
"239",715,173.926616437505,685.531935353003,45.1212211301987,302.732011744811,305.846865338936,1065.21700536707
"240",718,173.962946165735,685.638970387481,45.1460359234441,302.779856408026,305.960661956119,1065.31727881884
"241",721,173.989959567667,685.80217726842,45.1914345586607,302.788484576673,306.144645316214,1065.45970922063
"242",724,174.015241375785,685.949664623409,45.2153375498456,302.815145201724,306.349263380701,1065.55006586612
"243",727,174.03602818591,686.067447751793,45.24195147028,302.830104901539,306.513624975452,1065.62127052813
"244",730,174.058629718197,686.156377960561,45.2488408289852,302.868418607409,306.599300210828,1065.71345571029
"245",733,174.081666502982,686.33663882562,45.2784165951938,302.884916410771,306.859618245577,1065.81365940566
"246",736,174.10515889468,686.383728457119,45.3153120814399,302.895005707921,306.928635689004,1065.83882122524
"247",739,174.118513743434,686.480776968239,45.3363968281562,302.900630658712,307.038742925904,1065.92281101057
"248",742,174.142840724441,686.579513130712,45.3713828710382,302.914298577844,307.152491723951,1066.00653453747
"249",745,174.160984308285,686.632906008335,45.3942229629212,302.927745653649,307.216867757816,1066.04894425885
"250",748,174.188543791342,686.695940652667,45.4318763750432,302.945211207641,307.295179771384,1066.09670153395
"251",751,174.235476454188,686.768323581705,45.495513069854,302.975439838521,307.378524430962,1066.15812273245
"252",754,174.253099208228,686.809815451415,45.5187400646331,302.987458351823,307.427299744452,1066.19233115838
"253",757,174.268652392409,686.912668814186,45.5244598815789,303.01284490324,307.54184262361,1066.28349500476
"254",760,174.280126430883,686.986835548889,45.5364856999688,303.023767161798,307.638527624818,1066.33514347296
"255",763,174.303904905858,687.057841159401,45.5667844294723,303.041025382244,307.729645504278,1066.38603681452
"256",766,174.312546044182,687.152775782839,45.574913166755,303.050178921609,307.841779594029,1066.46377197165
"257",769,174.350811395418,687.236252935327,45.6237914846727,303.077831306164,307.935547792563,1066.53695807809
"258",772,174.370242257911,687.302318490455,45.6506990543367,303.089785461485,308.013673039374,1066.59096394154
"259",775,174.399218424737,687.385841201122,45.6828859597287,303.115550889744,308.094876906987,1066.67680549526
"260",778,174.429797086555,687.450716471061,45.7266748714135,303.132919301696,308.1668520373,1066.73458090482
"261",781,174.439034967308,687.494975388598,45.7293754478709,303.148694486745,308.227851963188,1066.76209881401
"262",784,174.475047962028,687.548097028394,45.7765435725852,303.17355235147,308.283864309295,1066.81232974749
"263",787,174.489252158794,687.59998675511,45.7915335224576,303.186970795129,308.355687578651,1066.84428593157
"264",790,174.515146623224,687.638955995773,45.823085026463,303.207208219985,308.411160199924,1066.86675179162
"265",793,174.544297799616,687.694371241464,45.8538954403878,303.234700158844,308.48453786534,1066.90420461759
"266",796,174.577832584407,687.773177101518,45.8793359864115,303.276329182403,308.575575709395,1066.97077849364
"267",799,174.604491917819,687.827738064862,45.8987202907365,303.310263544902,308.638519994727,1067.016956135
"268",802,174.616880995994,687.886505925024,45.9122905572429,303.321471434746,308.709501992847,1067.0635098572
"269",805,174.64550080936,687.93694108281,45.95071208021,303.340289538509,308.781456279052,1067.09242588657
"270",808,174.663461830297,687.997068614904,45.9714837217003,303.355439938893,308.858362933484,1067.13577429632
"271",811,174.696233884702,688.063202581267,46.0012387911619,303.391228978242,308.946867276881,1067.17953788565
"272",814,174.710472758432,688.125087316778,46.0239943117337,303.39695120513,309.013796118502,1067.23637851505
"273",817,174.751609057674,688.185943441915,46.054038459836,303.449179655511,309.102451111875,1067.26943577195
"274",820,174.770231048325,688.237392018749,46.0767230201772,303.463739076474,309.174003164066,1067.30078087343
"275",823,174.794135795544,688.27543851925,46.09557276621,303.492698824877,309.209113710327,1067.34176332817
"276",826,174.813931033815,688.324120451639,46.1195389054507,303.50832316218,309.266446210547,1067.38179469273
"277",829,174.840389923217,688.390466206853,46.1218802117139,303.55889963472,309.356759387576,1067.42417302613
"278",832,174.862252333355,688.423098206974,46.1552727651589,303.569231901552,309.405096901183,1067.44109951277
"279",835,174.890553444924,688.469167608248,46.1863372954864,303.594769594362,309.469469095011,1067.46886612148
"280",838,174.910619675644,688.537658088959,46.2112817999488,303.609957551338,309.57131608174,1067.50400009618
"281",841,174.941200775471,688.571671022983,46.246824866971,303.63557668397,309.618202838708,1067.52513920726
"282",844,174.962773705857,688.611348511971,46.2667040767377,303.658843334976,309.672365516607,1067.55033150734
"283",847,174.990548859138,688.653042979851,46.2978665002732,303.683231218003,309.723852374015,1067.58223358569
"284",850,175.012265157865,688.704989649515,46.3199801450336,303.704550170695,309.796303919625,1067.6136753794
"285",853,175.03344736105,688.771428799034,46.3466969131488,303.720197808952,309.88924607886,1067.65361151921
"286",856,175.046783699554,688.813923433617,46.3702343896607,303.723333009447,309.941811549208,1067.68603531803
"287",859,175.073986289107,688.848682086069,46.3946464764045,303.75332610181,309.971520150425,1067.72584402171
"288",862,175.112144886733,688.883395362945,46.4150256878209,303.809264085646,310.006975887171,1067.75981483872
"289",865,175.126479167364,688.909220302373,46.4273841754263,303.825574159301,310.042764197232,1067.77567640751
"290",868,175.155310936309,688.946627576027,46.4496572761056,303.860964596512,310.087785257725,1067.80546989433
"291",871,175.187199097146,688.997337597483,46.4933548252031,303.88104336909,310.145494087642,1067.84918110732
"292",874,175.220563634525,689.025012003207,46.5338222350635,303.907305033986,310.179225586844,1067.87079841957
"293",877,175.242161632021,689.062656599875,46.5594072779629,303.924915986079,310.228097766909,1067.89721543284
"294",880,175.258603052372,689.10615470473,46.5773385579444,303.939867546799,310.291985138322,1067.92032427114
"295",883,175.276625612966,689.133473586454,46.5992824350867,303.953968790844,310.319375490497,1067.94757168241
"296",886,175.285609207689,689.16240318131,46.6100370350473,303.961181380331,310.360949428303,1067.96385693432
"297",889,175.310416579319,689.202780529789,46.6362760944557,303.984557064182,310.419256906281,1067.9863041533
"298",892,175.330463555529,689.224509035179,46.6610307239667,303.999896387091,310.439729153317,1068.00928891704
"299",895,175.35927966133,689.280575789716,46.6783822701824,304.040177052478,310.503837211907,1068.05731436752
"300",898,175.390723776912,689.317276263838,46.7130083767276,304.068439177096,310.561374661037,1068.07317786664
"301",901,175.424318959764,689.364364142161,46.7384646392606,304.110173280267,310.616488201269,1068.11224008305
"302",904,175.463920867433,689.398029110817,46.7831537489586,304.144687985908,310.659990351586,1068.13606787005
"303",907,175.483766795012,689.427037784379,46.8046650875148,304.162868502509,310.694901162524,1068.15917440623
"304",910,175.521779226987,689.450381519422,46.8126088201803,304.230949633793,310.727773954782,1068.17298908406
"305",913,175.552500023484,689.485066997595,46.8206375182157,304.284362528752,310.7725434302,1068.19759056499
"306",916,175.566056255929,689.501455015171,46.8317952102969,304.30031730156,310.792552348157,1068.21035768219
"307",919,175.594732517751,689.533702697649,46.8708159459928,304.318649089509,310.827218494533,1068.24018690076
"308",922,175.622434261163,689.56573110958,46.9043782344602,304.340490287866,310.868909802738,1068.26255241642
"309",925,175.654641265857,689.580244519133,46.9404712943708,304.368811237343,310.882155930579,1068.27833310769
"310",928,175.671001030141,689.601966221944,46.9579672793833,304.3840347809,310.915457958471,1068.28847448542
"311",931,175.687721905152,689.635391017887,46.9788728456514,304.396570964653,310.969319372594,1068.30146266318
"312",934,175.722045332641,689.652929881679,47.0145100779394,304.429580587343,310.994638220705,1068.31122154265
"313",937,175.756411768898,689.672446836018,47.050730775928,304.462092761867,311.021106939722,1068.32378673231
"314",940,175.793517665785,689.68802830514,47.0904327300269,304.496602601544,311.044641593321,1068.33141501696
"315",943,175.82685269515,689.704136437729,47.1128087444676,304.540896645832,311.063712469944,1068.34456040551
"316",946,175.852635080262,689.735512896459,47.1265952466057,304.578674913919,311.11587827734,1068.35514751558
"317",949,175.882658234823,689.766565280381,47.164305454857,304.601011014789,311.158194124742,1068.37493643602
"318",952,175.908407074089,689.805430764703,47.1774093847244,304.639404763454,311.210589969272,1068.40027156013
"319",955,175.925820976665,689.821648244132,47.1997084015997,304.651933551731,311.229808113492,1068.41348837477
"320",958,175.943542486161,689.840309767722,47.2221382857811,304.66494668654,311.249247795556,1068.43137173989
"321",961,175.960579086126,689.855540746578,47.2365697081766,304.684588464076,311.268971655333,1068.44210983782
"322",964,175.971327286186,689.873098642071,47.2461393410261,304.696515231346,311.296838544554,1068.44935873959
"323",967,176.002462613552,689.894350325144,47.269681881338,304.735243345766,311.325332018196,1068.46336863209
"324",970,176.022722057826,689.916252963432,47.290521600676,304.754922514977,311.359600731851,1068.47290519501
"325",973,176.061152594471,689.956543092381,47.3402896042277,304.782015584714,311.418590563863,1068.4944956209
"326",976,176.088358340609,689.971933923464,47.3693567033018,304.807359977916,311.438625908891,1068.50524193804
"327",979,176.111917914376,689.986408896513,47.399037335984,304.824798492768,311.456115834453,1068.51670195857
"328",982,176.136691960671,690.004223855766,47.426149809227,304.847234112116,311.482588661283,1068.52585905025
"329",985,176.15277956958,690.024677915655,47.451428046329,304.854131092832,311.512026783975,1068.53732904734
"330",988,176.171376121012,690.047426680896,47.4674960806779,304.875256161347,311.542101496697,1068.5527518651
"331",991,176.195142402885,690.070818049195,47.4968856206866,304.893399185083,311.576722543123,1068.56491355527
"332",994,176.221165800826,690.080301655343,47.5336606942799,304.908670907373,311.588589988035,1068.57201332265
"333",997,176.246241462695,690.091960424638,47.5722430776063,304.920239847784,311.6082097802,1068.57571106908


==> Data_simulations/d_10_sphere_sqrt.dat <==
"","time","ProjectedCones","OGD","sqrt_time"
"1",1,3.76737227117809,3.76737227117809,1
"2",2,8.37367202738359,7.01717666222971,1.4142135623731
"3",3,10.2189660314498,11.1965875977032,1.73205080756888
"4",4,11.8666693059574,15.0563981393036,2
"5",5,13.2867789296684,18.8069542734357,2.23606797749979
"6",6,14.4680487963215,22.194123736982,2.44948974278318
"7",7,15.4316315367909,25.78116116235,2.64575131106459
"8",8,16.3550811702029,29.5550352425669,2.82842712474619
"9",9,17.3328749320673,32.9933317318361,3
"10",10,18.6866471837961,36.9993780582262,3.16227766016838
"11",11,19.9702976104064,40.5972858955776,3.3166247903554
"12",12,21.2895460455389,43.4647188784792,3.46410161513775
"13",13,22.446802601481,46.6659276125171,3.60555127546399
"14",14,23.7921159741953,50.294112134805,3.74165738677394
"15",15,24.6407032085227,53.5907500866115,3.87298334620742
"16",16,25.5841333003074,56.9803131635074,4
"17",17,26.9341744051848,60.1772820076739,4.12310562561766
"18",18,27.9931399023828,63.1117935973842,4.24264068711928
"19",19,29.1901202739644,65.8309244699937,4.35889894354067
"20",20,30.3923139208467,68.7073822524124,4.47213595499958
"21",21,31.619623091833,71.8046569222662,4.58257569495584
"22",22,33.0623124686889,75.1437951267582,4.69041575982343
"23",23,34.6573035975627,79.1715271051234,4.79583152331272
"24",24,35.6109954429193,82.1002764852086,4.89897948556636
"25",25,36.6684356036244,85.1106820078102,5
"26",26,37.5384736363696,88.3859850351719,5.09901951359278
"27",27,38.6497272518352,91.6493554789686,5.19615242270663
"28",28,39.4645924850799,94.5962356308769,5.29150262212918
"29",29,40.4844100353485,97.6646173783033,5.3851648071345
"30",30,41.8047223875147,100.414867306314,5.47722557505166
"31",31,42.9251966181633,103.897663403873,5.56776436283002
"32",32,43.7549653766185,106.875559300413,5.65685424949238
"33",33,44.6155500836743,110.31167866715,5.74456264653803
"34",34,45.1891975134138,112.627492279945,5.8309518948453
"35",35,46.0814535770411,115.742954349042,5.91607978309962
"36",36,46.9453436218787,118.469920875628,6
"37",37,47.8154827833482,121.681646366929,6.08276253029822
"38",38,48.780857200394,124.385502510174,6.16441400296898
"39",39,49.6550913149694,127.943338479829,6.2449979983984
"40",40,50.553500554636,130.995518005662,6.32455532033676
"41",41,51.6217303228309,134.749814915411,6.40312423743285
"42",42,52.8402509350199,138.603547969236,6.48074069840786
"43",43,53.8662347729653,141.544150509257,6.557438524302
"44",44,54.706079181963,144.246910015437,6.6332495807108
"45",45,55.6364083330735,147.581781120496,6.70820393249937
"46",46,56.5827873505964,150.543088718518,6.78232998312527
"47",47,57.5213807012865,153.442331542218,6.85565460040104
"48",48,58.2984137466769,156.360469491589,6.92820323027551
"49",49,59.1519394120521,159.740674527966,7
"50",50,60.1120362738419,163.024057836006,7.07106781186548
"51",51,60.7558673475215,166.169551843554,7.14142842854285
"52",52,61.7871456232993,168.904257903013,7.21110255092798
"53",53,62.7387578271159,171.566269184733,7.28010988928052
"54",54,63.3329548522651,174.2647032036,7.34846922834953
"55",55,64.1115672237349,177.19818600769,7.41619848709566
"56",56,64.9530284455346,180.19100767651,7.48331477354788
"57",57,66.0166547905641,182.860955353909,7.54983443527075
"58",58,66.7365207004347,185.955918026698,7.61577310586391
"59",59,67.5773365979958,188.440966235686,7.68114574786861
"60",60,68.6571804501606,191.778166939623,7.74596669241483
"61",61,69.4283989087185,194.790930827906,7.81024967590665
"62",62,70.1452233297853,197.601423494164,7.87400787401181
"63",63,70.8196402959071,199.708106668712,7.93725393319377
"64",64,71.8581553125072,202.320228308525,8
"65",65,72.8393739234496,205.38694213064,8.06225774829855
"66",66,73.8750684573193,208.091817850937,8.12403840463596
"67",67,74.6229302011475,211.07462987,8.18535277187245
"68",68,75.6849451531848,213.71767599676,8.24621125123532
"69",69,76.7398752810391,216.093586259219,8.30662386291807
"70",70,77.2655415511571,219.371862132549,8.36660026534076
"71",71,78.2532697033782,221.79312503385,8.42614977317636
"72",72,78.8593898549975,224.779363461476,8.48528137423857
"73",73,79.5859049364327,227.710712538793,8.54400374531753
"74",74,80.3983285980809,230.093562085193,8.60232526704263
"75",75,81.0800354695639,232.880757191382,8.66025403784439
"76",76,81.77188738749,235.79741221434,8.71779788708135
"77",77,82.8356549874261,238.695774744784,8.77496438739212
"78",78,83.6444411854433,241.217275221597,8.83176086632785
"79",79,84.2157755318145,243.654607124655,8.88819441731559
"80",80,84.7652733604963,246.184397379985,8.94427190999916
"81",81,85.6779115178091,248.778850335424,9
"82",82,86.2635631942301,251.014279946916,9.05538513813742
"83",83,87.0027111821283,253.445658075182,9.1104335791443
"84",84,87.7948976554462,255.921011124709,9.16515138991168
"85",85,88.649451233016,258.704302346347,9.21954445729289
"86",86,89.380211324539,260.39833453113,9.2736184954957
"87",87,90.3590642134046,263.107982448788,9.32737905308882
"88",88,90.9776538209416,265.641217565775,9.38083151964686
"89",89,91.7786586265181,268.283351950746,9.4339811320566
"90",90,92.6653935439802,270.228941198761,9.48683298050514
"91",91,93.3824453720682,272.894083222726,9.53939201416946
"92",92,94.2688136211604,275.448785027741,9.59166304662544
"93",93,94.777241932781,277.574611701363,9.64365076099295
"94",94,95.3817673577522,279.560251432347,9.69535971483266
"95",95,96.0080834519281,282.256279551565,9.74679434480896
"96",96,96.7839901763003,284.831315761262,9.79795897113271
"97",97,97.52435784457,287.57570898408,9.8488578017961
"98",98,98.1744731226463,289.836991137836,9.89949493661167
"99",99,98.779573567166,292.464389667418,9.9498743710662
"100",100,99.4265094360608,294.588989922338,10
"101",101,99.8936803341094,296.80660539214,10.0498756211209
"102",102,100.376771206611,299.021418668752,10.0995049383621
"103",103,100.952920530499,301.462859771889,10.1488915650922
"104",104,101.532807292108,303.575967997427,10.1980390271856
"105",105,102.12982206305,305.597196046146,10.2469507659596
"106",106,102.701119451861,307.539801023941,10.295630140987
"107",107,103.434349429794,310.004155327051,10.3440804327886
"108",108,104.087294039801,312.488839070791,10.3923048454133
"109",109,104.607496812331,315.447501089305,10.4403065089106
"110",110,105.337394424696,317.703721800281,10.4880884817015
"111",111,106.022590262231,320.487343249781,10.5356537528527
"112",112,106.644977315238,322.048824574941,10.5830052442584
"113",113,107.285726373758,324.515373490917,10.6301458127346
"114",114,107.883122423473,326.628876728759,10.6770782520313
"115",115,108.382245095494,328.581419897631,10.7238052947636
"116",116,108.919508393403,330.743352402473,10.770329614269
"117",117,109.547350945505,332.989250019539,10.816653826392
"118",118,110.071536105098,335.713603035883,10.8627804912002
"119",119,110.664819565122,337.768326349659,10.9087121146357
"120",120,111.117174219911,339.890314045102,10.9544511501033
"121",121,111.685394891488,342.188087379406,11
"122",122,112.40409307049,344.718663137992,11.0453610171873
"123",123,112.954124422296,347.343128753308,11.0905365064094
"124",124,113.36181176066,349.923676575228,11.13552872566
"125",125,113.872498459982,351.957658029983,11.1803398874989
"126",126,114.325579401413,354.066243416732,11.2249721603218
"127",127,114.878627729691,356.11085599347,11.2694276695846
"128",128,115.421646998827,358.364876553304,11.3137084989848
"129",129,116.048194987778,360.237999481064,11.3578166916005
"130",130,116.711028224124,363.07880683379,11.4017542509914
"131",131,117.33633808071,365.032315221328,11.4455231422596
"132",132,118.034879487879,367.136603903673,11.4891252930761
"133",133,118.393130528794,368.585610533482,11.5325625946708
"134",134,118.670468296169,370.859065531559,11.5758369027902
"135",135,119.20689745158,372.635646620812,11.6189500386223
"136",136,119.742205713128,374.349949911459,11.6619037896906
"137",137,120.304455483225,376.305362479841,11.7046999107196
"138",138,121.05466186212,378.505167805855,11.7473401244707
"139",139,121.397773568387,380.53235728677,11.7898261225516
"140",140,121.831632062841,382.676845387093,11.8321595661992
"141",141,122.206466911179,384.710062261158,11.8743420870379
"142",142,122.62369301959,386.648688787026,11.916375287813
"143",143,123.157408323193,389.064287589622,11.9582607431014
"144",144,123.600057841033,390.865654388552,12
"145",145,123.941289039363,392.332570234483,12.0415945787923
"146",146,124.272408483394,394.384165778768,12.0830459735946
"147",147,124.929992134399,395.785291527112,12.1243556529821
"148",148,125.241157268708,398.193482471952,12.1655250605964
"149",149,125.613406920222,400.321502320425,12.2065556157337
"150",150,126.178947033522,402.32097515966,12.2474487139159
"151",151,126.639040445523,404.221545956568,12.2882057274445
"152",152,127.035895956779,406.309405436154,12.328828005938
"153",153,127.480719382853,408.151609488699,12.369316876853
"154",154,127.938715260452,409.984854732628,12.4096736459909
"155",155,128.254218007845,411.754320559001,12.4498995979887
"156",156,128.756610700325,413.682769595873,12.4899959967968
"157",157,129.008790785993,414.78626992095,12.5299640861417
"158",158,129.563210762079,416.538963800626,12.5698050899765
"159",159,129.915649850801,418.245121559103,12.6095202129185
"160",160,130.488792257822,420.327112040155,12.6491106406735
"161",161,130.785586370582,422.409660694101,12.6885775404495
"162",162,131.162469026722,424.100166061903,12.7279220613579
"163",163,131.482897654671,425.408065279106,12.7671453348037
"164",164,131.867840222214,427.151629705769,12.8062484748657
"165",165,132.261760501253,428.984207398631,12.8452325786651
"166",166,132.687929981447,431.054822366842,12.8840987267251
"167",167,133.204554032419,432.937296309331,12.9228479833201
"168",168,133.616950428981,435.320282160275,12.9614813968157
"169",169,134.044043475078,437.027657201728,13
"170",170,134.50046779386,438.517711087341,13.0384048104053
"171",171,134.973348573751,440.146643063444,13.076696830622
"172",172,135.271455162271,441.744078045159,13.114877048604
"173",173,135.672518417385,443.944612119369,13.1529464379659
"174",174,136.016613573965,445.60383116583,13.1909059582729
"175",175,136.535503116417,447.176809746549,13.228756555323
"176",176,136.940986620424,448.890789915778,13.2664991614216
"177",177,137.38365297442,450.707400852286,13.3041346956501
"178",178,137.696387193435,452.087643438656,13.3416640641263
"179",179,138.118475769322,453.437110385761,13.3790881602597
"180",180,138.671195301518,455.216789708548,13.4164078649987
"181",181,138.865453985859,456.732448636493,13.4536240470737
"182",182,139.219810229408,458.636800660471,13.490737563232
"183",183,139.617935702002,460.369683909948,13.5277492584687
"184",184,139.93830979976,461.840867160168,13.5646599662505
"185",185,140.199801959413,463.29322136212,13.6014705087354
"186",186,140.502899876885,465.199929813834,13.6381816969859
"187",187,140.655986347315,466.952117740622,13.6747943311773
"188",188,140.986404586914,468.675401717658,13.7113092008021
"189",189,141.42951637105,470.228146217402,13.7477270848675
"190",190,141.632792339272,471.616319986957,13.7840487520902
"191",191,141.865831025687,473.359934017057,13.8202749610853
"192",192,142.096509207023,474.763176968031,13.856406460551
"193",193,142.236295464911,476.233881496783,13.8924439894498
"194",194,142.467777324575,477.819557416015,13.9283882771841
"195",195,142.85956364631,479.487878634941,13.9642400437689
"196",196,143.158657818446,481.734666263727,14
"197",197,143.666943413399,483.476234427911,14.0356688476182
"198",198,143.972424491245,484.686757109692,14.0712472794703
"199",199,144.149497263934,486.141351516608,14.1067359796659
"200",200,144.441009286155,487.759227771342,14.142135623731
"201",201,144.751600238062,489.677013136141,14.1774468787578
"202",202,144.992620200339,491.09702843396,14.2126704035519
"203",203,145.291586484717,492.822311967265,14.247806848775
"204",204,145.564916916452,494.112692935009,14.2828568570857
"205",205,145.934097291845,495.583874628508,14.3178210632764
"206",206,146.256960946463,496.800225289002,14.3527000944073
"207",207,146.606358132374,498.156989749496,14.3874945699382
"208",208,147.011746363783,499.637488756635,14.422205101856
"209",209,147.326954061473,500.20172703323,14.456832294801
"210",210,147.592586598007,501.606056808979,14.4913767461894
"211",211,147.87964953808,502.612971006332,14.5258390463339
"212",212,148.215924592688,503.818201748734,14.560219778561
"213",213,148.544247293458,505.31187695396,14.5945195193264
"214",214,148.827540516722,506.342189801598,14.6287388383278
"215",215,149.053055617487,507.366935877735,14.6628782986152
"216",216,149.346961172156,508.747921648311,14.6969384566991
"217",217,149.646799938099,510.066510797445,14.7309198626562
"218",218,149.949160639098,511.73662660663,14.7648230602334
"219",219,150.082273130697,513.191223269873,14.7986485869487
"220",220,150.248919994608,514.424476222406,14.8323969741913
"221",221,150.330205869563,516.076392857705,14.8660687473185
"222",222,150.760268097128,517.292193219857,14.8996644257513
"223",223,151.083766407583,518.519313904009,14.9331845230681
"224",224,151.387264357159,519.982731434478,14.9666295470958
"225",225,151.648005892967,521.537850951695,15
"226",226,151.905857574244,522.946012981673,15.0332963783729
"227",227,152.154303827619,523.968821217766,15.0665191733194
"228",228,152.460082577327,525.273925085611,15.0996688705415
"229",229,152.890846714449,526.242050797113,15.1327459504216
"230",230,153.030880437166,527.322176339274,15.1657508881031
"231",231,153.342284855506,528.123872450214,15.1986841535707
"232",232,153.536325353753,529.092001818794,15.2315462117278
"233",233,153.94208010611,530.24646715114,15.2643375224737
"234",234,154.234823758779,531.50878821627,15.2970585407784
"235",235,154.455191329174,532.580202386922,15.3297097167559
"236",236,154.77529943491,533.512777766815,15.3622914957372
"237",237,154.929867243572,534.753470330895,15.3948043183407
"238",238,155.126707828971,535.582985281609,15.4272486205415
"239",239,155.33584715722,536.360406486278,15.4596248337403
"240",240,155.465725002344,537.628971991016,15.4919333848297
"241",241,155.589312099916,539.123791983535,15.52417469626
"242",242,155.676916794944,540.017616758059,15.556349186104
"243",243,155.832069590316,541.2901564839,15.5884572681199
"244",244,156.024684361775,542.282097043269,15.6204993518133
"245",245,156.148056222883,543.398220479671,15.6524758424985
"246",246,156.361303157585,544.849091999384,15.6843871413581
"247",247,156.448935646106,545.683927707344,15.7162336455017
"248",248,156.544170359508,546.573304580624,15.7480157480236
"249",249,156.782548819583,547.589318884126,15.7797338380595
"250",250,156.899173271247,548.451614729103,15.8113883008419
"251",251,157.103491688127,549.512003898467,15.8429795177549
"252",252,157.215444617992,550.400085083946,15.8745078663875
"253",253,157.448285385852,551.504135158818,15.9059737205869
"254",254,157.706745408118,552.478880513052,15.9373774505092
"255",255,157.86139617857,553.474728290699,15.9687194226713
"256",256,157.927518635322,554.15485169694,16
"257",257,158.081347617661,555.130441250842,16.0312195418814
"258",258,158.290321404647,556.262775081737,16.062378404209
"259",259,158.4484199418,557.327142658689,16.0934769394311
"260",260,158.542957481576,558.205509104661,16.1245154965971
"261",261,158.680359712793,559.237327796597,16.1554944214035
"262",262,158.838743517889,559.947733845873,16.1864140562386
"263",263,158.930307338502,561.331760290344,16.2172747402269
"264",264,159.063035549219,562.318278231083,16.2480768092719
"265",265,159.232742131876,563.252768639056,16.2788205960997
"266",266,159.377527759204,564.399738468492,16.3095064303001
"267",267,159.487468830494,565.24204349196,16.3401346383682
"268",268,159.643804504175,566.440957978392,16.3707055437449
"269",269,160.073804857388,567.218553513114,16.4012194668567
"270",270,160.243083042436,568.240580810544,16.431676725155
"271",271,160.336859393223,569.357143861564,16.4620776331543
"272",272,160.448531596916,570.153259618132,16.4924225024706
"273",273,160.604355941495,571.047072231978,16.5227116418583
"274",274,160.636480023032,571.853180405481,16.5529453572468
"275",275,160.785294790639,572.776611932393,16.583123951777
"276",276,160.897811332369,573.515163922794,16.6132477258361
"277",277,161.188120108912,574.451795119506,16.6433169770932
"278",278,161.331154327573,575.016042609604,16.6733320005331
"279",279,161.535944055685,575.979430590806,16.7032930884901
"280",280,161.755839767564,576.713976327753,16.7332005306815
"281",281,161.894371981189,577.623773830722,16.7630546142402
"282",282,162.0860000726,578.425667844034,16.7928556237467
"283",283,162.240858544765,579.357368873135,16.8226038412607
"284",284,162.346939213939,580.205373059722,16.8522995463527
"285",285,162.567235893064,581.126526161398,16.8819430161341
"286",286,162.643937664045,582.070176338289,16.9115345252878
"287",287,162.814500640693,582.839559843956,16.9410743460974
"288",288,162.955829084597,583.51700245994,16.9705627484771
"289",289,163.05937132816,583.973855253356,17
"290",290,163.176013868897,584.664100076113,17.0293863659264
"291",291,163.324913597393,585.491416192863,17.058722109232
"292",292,163.54012020341,586.427337765964,17.0880074906351
"293",293,163.671745743769,587.177822935964,17.1172427686237
"294",294,163.785457525233,588.006795107009,17.1464281994822
"295",295,163.944783318565,588.728838974616,17.1755640373177
"296",296,164.025851306731,589.547006279042,17.2046505340853
"297",297,164.129146142496,590.28752455485,17.2336879396141
"298",298,164.168104452386,591.107704799144,17.2626765016321
"299",299,164.314406355793,591.849106932381,17.2916164657906
"300",300,164.44408007737,592.488496327575,17.3205080756888
"301",301,164.554340515185,593.203810207559,17.3493515728975
"302",302,164.588333675784,593.658097405844,17.3781471969828
"303",303,164.738916270732,594.464635016301,17.4068951855292
"304",304,164.878697599929,595.305310239735,17.4355957741627
"305",305,164.97138007923,596.021782209326,17.464249196573
"306",306,165.015134890178,596.866009354538,17.4928556845359
"307",307,165.119292600341,597.49874286725,17.5214154679352
"308",308,165.201770785918,598.075705305802,17.5499287747842
"309",309,165.2591668551,598.664450238984,17.5783958312469
"310",310,165.35629488939,599.41303438005,17.606816861659
"311",311,165.434833367435,599.905975544801,17.6351920885484
"312",312,165.477534478929,600.457035273833,17.6635217326557
"313",313,165.619679602269,601.06475477474,17.6918060129541
"314",314,165.86402348309,601.940252242791,17.7200451466693
"315",315,165.984045583015,602.805271857967,17.7482393492988
"316",316,166.058298644237,603.303104275216,17.7763888346312
"317",317,166.117368464682,603.84428679816,17.8044938147649
"318",318,166.156789741595,604.567239430567,17.832554500127
"319",319,166.356445283151,605.142771956654,17.8605710994918
"320",320,166.420637623675,605.788415041204,17.8885438199983
"321",321,166.550025782416,606.456803204389,17.9164728671689
"322",322,166.612705189676,607.131649512419,17.9443584449264
"323",323,166.665328727625,607.744314630376,17.9722007556114
"324",324,166.82369900239,608.46116502845,18
"325",325,166.932195666937,609.033901823819,18.0277563773199
"326",326,166.992189247988,609.727084457022,18.0554700852678
"327",327,167.068935686314,610.289142799506,18.0831413200251
"328",328,167.103290111525,611.014975928336,18.1107702762748
"329",329,167.282225444051,611.674360603219,18.1383571472171
"330",330,167.354678706976,612.377100457724,18.1659021245849
"331",331,167.464605825722,612.990542009083,18.1934053986603
"332",332,167.556773693127,613.365713256958,18.2208671582886
"333",333,167.6619603801,613.921291322444,18.2482875908947
"334",334,167.688034171148,614.481641256691,18.2756668824971
"335",335,167.77723983619,614.996973029017,18.3030052177231
"336",336,167.835936541633,615.560268477134,18.3303027798234
"337",337,167.909519161572,615.998010450371,18.3575597506858
"338",338,168.010734679013,616.772649392281,18.3847763108502
"339",339,168.032097579976,617.357636831233,18.411952639522
"340",340,168.09239374367,617.906099052982,18.4390889145858
"341",341,168.138923804126,618.434823040298,18.4661853126194
"342",342,168.212769839152,618.992147631566,18.4932420089069
"343",343,168.34609709605,619.682934278333,18.5202591774521
"344",344,168.423994351637,620.094117613777,18.5472369909914
"345",345,168.468813749764,620.931306394646,18.5741756210067
"346",346,168.480751545781,621.18172206906,18.6010752377383
"347",347,168.582986073054,621.686527367066,18.6279360101972
"348",348,168.6395403332,622.176320613341,18.6547581061776
"349",349,168.691166314053,622.621328124999,18.6815416922694
"350",350,168.714199469338,623.058721404156,18.7082869338697
"351",351,168.759265622219,623.457751996953,18.7349939951952
"352",352,168.843066679004,624.088870645908,18.7616630392937
"353",353,168.862586227992,624.599263243584,18.7882942280559
"354",354,168.910250624009,624.909409247372,18.8148877222268
"355",355,168.981579848753,625.442003720445,18.8414436814168
"356",356,169.069973586062,625.790999265475,18.8679622641132
"357",357,169.09324868673,626.229013677876,18.8944436276912
"358",358,169.152663063559,626.739718908553,18.9208879284245
"359",359,169.208661979073,627.320085731387,18.9472953214964
"360",360,169.254577785152,627.846187583097,18.9736659610103
"361",361,169.312276623395,628.35077070636,19
"362",362,169.382807952659,628.679279660593,19.0262975904404
"363",363,169.45268608026,629.068135287293,19.0525588832576
"364",364,169.463545466217,629.513934295721,19.0787840283389
"365",365,169.477508031192,629.950358779089,19.1049731745428
"366",366,169.535967301968,630.343798325275,19.131126469709
"367",367,169.58204288048,630.769877780277,19.157244060668
"368",368,169.633866063263,631.110200221533,19.1833260932509
"369",369,169.755145410395,631.649793809971,19.2093727122985
"370",370,169.821715530581,632.207672847865,19.2353840616713
"371",371,169.898839351638,632.505550938994,19.2613602842582
"372",372,169.942009589476,633.039468591397,19.2873015219859
"373",373,169.980979497099,633.484924308212,19.313207915828
"374",374,170.044245688704,633.863382552226,19.3390796058137
"375",375,170.072618305032,634.228406931266,19.3649167310371
"376",376,170.141045301991,634.610287270608,19.3907194296653
"377",377,170.184910256329,635.007957521466,19.4164878389476
"378",378,170.213012640895,635.458876873503,19.4422220952236
"379",379,170.275380440813,635.845616309308,19.4679223339318
"380",380,170.361780987442,636.291202857787,19.4935886896179
"381",381,170.466393242636,636.711081505417,19.5192212959431
"382",382,170.497000147688,637.125381535113,19.5448202856921
"383",383,170.534344315676,637.505922823365,19.5703857907809
"384",384,170.551371323921,638.013530737595,19.5959179422654
"385",385,170.616778737705,638.273554633386,19.6214168703486
"386",386,170.632174080533,638.644866495563,19.6468827043885
"387",387,170.658213642877,639.211187580009,19.672315572906
"388",388,170.720132026466,639.603977980238,19.6977156035922
"389",389,170.728185072958,639.910941769135,19.723082923316
"390",390,170.790015406306,640.254736350278,19.7484176581315
"391",391,170.80659138683,640.529469476902,19.7737199332852
"392",392,170.844911841621,640.978006228351,19.7989898732233
"393",393,170.94634094305,641.420787307293,19.824227601599
"394",394,170.98283279961,641.727760556591,19.8494332412792
"395",395,171.009357732377,642.034784332703,19.8746069143518
"396",396,171.010114441289,642.30869920927,19.8997487421324
"397",397,171.04566035077,642.759283126063,19.9248588451713
"398",398,171.140060941108,643.143087857565,19.94993734326
"399",399,171.159069087218,643.469104733408,19.9749843554382
"400",400,171.171042557303,643.88346367795,20
"401",401,171.196113920014,644.216579465775,20.0249843945008
"402",402,171.212543734326,644.404396427159,20.0499376557634
"403",403,171.286795042081,644.683001689862,20.0748598998847
"404",404,171.345803799108,645.11308779583,20.0997512422418
"405",405,171.361098245195,645.453480534578,20.1246117974981
"406",406,171.383363103336,645.6324725306,20.1494416796099
"407",407,171.407454673676,645.926519330301,20.174241001832
"408",408,171.408587348879,646.179378526588,20.1990098767242
"409",409,171.436399591887,646.528341833216,20.2237484161567
"410",410,171.445117969581,646.833027473248,20.2484567313166
"411",411,171.452410022783,647.122753947171,20.2731349327133
"412",412,171.472924159196,647.363733988295,20.2977831301844
"413",413,171.557168480521,647.657998096701,20.3224014329016
"414",414,171.56277619002,647.99250021366,20.3469899493758
"415",415,171.562784743767,648.229269877168,20.3715487874634
"416",416,171.583318105108,648.605299018882,20.3960780543711
"417",417,171.591918050654,648.819985929872,20.4205778566621
"418",418,171.629526892667,649.138194934107,20.4450483002609
"419",419,171.675595368894,649.42546560389,20.4694894904587
"420",420,171.689764108129,649.663449218231,20.4939015319192
"421",421,171.726961205356,649.955558847638,20.5182845286832
"422",422,171.742459084543,650.165594859946,20.5426385841741
"423",423,171.750955974413,650.3782426917,20.5669638012031
"424",424,171.754752949954,650.839017499588,20.591260281974
"425",425,171.778443308338,651.139021101502,20.6155281280883
"426",426,171.804336329917,651.434736604624,20.6397674405503
"427",427,171.820054682304,651.717357379381,20.6639783197718
"428",428,171.836657950655,652.125306552954,20.6881608655772
"429",429,171.849773323842,652.463575685274,20.712315177208
"430",430,171.894548198519,652.79694852795,20.7364413533277
"431",431,171.907335408084,653.149318465112,20.7605394920267
"432",432,171.93176616538,653.429968349137,20.7846096908265
"433",433,171.951880870461,653.655281482827,20.8086520466848
"434",434,171.955202599335,653.883935199918,20.8326666559997
"435",435,171.975344959528,654.088841425678,20.8566536146142
"436",436,171.988932257974,654.24366609231,20.8806130178211
"437",437,171.995337662122,654.431262893163,20.9045449603669
"438",438,171.999686407114,654.721946888525,20.9284495364563
"439",439,172.024143642206,654.943102845882,20.952326839757
"440",440,172.041801363611,655.24920163663,20.976176963403
"441",441,172.046380986244,655.530719881383,21
"442",442,172.04731204544,655.841101916136,21.0237960416286
"443",443,172.05052538782,656.159948294346,21.0475651798492
"444",444,172.055827254606,656.490675368713,21.0713075057055
"445",445,172.064133047702,656.836902741082,21.095023109729
"446",446,172.076141136907,657.130552117195,21.1187120819429
"447",447,172.078754497981,657.256700336906,21.142374511866
"448",448,172.084838692392,657.464837339557,21.1660104885167
"449",449,172.09071811805,657.740212358917,21.1896201004171
"450",450,172.095503301676,658.034325493115,21.2132034355964
"451",451,172.095877952694,658.131950107878,21.2367605815953
"452",452,172.112822938533,658.382621652705,21.2602916254693
"453",453,172.135373789877,658.50302299558,21.2837966537928
"454",454,172.138393011531,658.645321616834,21.3072757526625
"455",455,172.164902660971,658.831367152576,21.3307290077015
"456",456,172.164902660971,659.053961252757,21.3541565040626
"457",457,172.168698561451,659.284317101481,21.3775583264319
"458",458,172.175790533422,659.543471898625,21.4009345590327
"459",459,172.187396520727,659.815271544769,21.4242852856285
"460",460,172.196494799533,660.068534150919,21.4476105895272
"461",461,172.20587968806,660.291616056845,21.4709105535839
"462",462,172.210614910224,660.428295611285,21.4941852602047
"463",463,172.217394304359,660.643540861888,21.51743479135
"464",464,172.226528565448,660.860810801274,21.540659228538
"465",465,172.231682515624,660.982322591646,21.5638586528478
"466",466,172.242884031105,661.169243838126,21.5870331449229
"467",467,172.248538018508,661.331738583873,21.6101827849743
"468",468,172.248776291103,661.62199850205,21.6333076527839
"469",469,172.265613714234,661.851974440741,21.6564078277077
"470",470,172.272621000066,661.998166296293,21.6794833886788
"471",471,172.276985097215,662.220606431657,21.7025344142107
"472",472,172.295824763067,662.393782125412,21.7255609824004
"473",473,172.303113075212,662.568708098419,21.7485631709315
"474",474,172.315405207462,662.787422727467,21.7715410570772
"475",475,172.351815245528,662.978398623252,21.7944947177034
"476",476,172.362488520714,663.172559993186,21.8174242292714
"477",477,172.366675403497,663.335085271763,21.8403296678416
"478",478,172.36691521507,663.47022827684,21.8632111090754
"479",479,172.374592746184,663.693026712806,21.8860686282393
"480",480,172.380132091672,664.079189460371,21.9089023002066
"481",481,172.387551672818,664.34906315992,21.9317121994613
"482",482,172.390051573561,664.528921665293,21.9544984001001
"483",483,172.40233700794,664.665243770331,21.9772609758359
"484",484,172.406652703396,664.884665095147,22
"485",485,172.412730887529,665.140143107478,22.0227155455452
"486",486,172.418254621464,665.355407634577,22.0454076850486
"487",487,172.426956714836,665.536155597053,22.0680764907139
"488",488,172.433861880115,665.648383266288,22.0907220343745
"489",489,172.434850444548,665.780067521354,22.113344387496
"490",490,172.446591081971,665.935260973862,22.1359436211787
"491",491,172.453618862452,666.131079539736,22.1585198061603
"492",492,172.458804244183,666.366217577411,22.1810730128188
"493",493,172.459694741432,666.509982052729,22.2036033111745
"494",494,172.463824629081,666.748299603217,22.2261107708929
"495",495,172.465097946272,666.933067726314,22.248595461287
"496",496,172.469420596873,667.055144531166,22.2710574513201
"497",497,172.481534763966,667.210646807941,22.293496809608
"498",498,172.498069693628,667.362637017968,22.3159136044214
"499",499,172.5006388773,667.494998327002,22.3383079036887
"500",500,172.508139684417,667.655967659352,22.3606797749979
"501",501,172.522947307025,667.742652732588,22.3830292855994
"502",502,172.528220859,667.9162305051,22.4053565024081
"503",503,172.535335081881,668.028419357442,22.4276614920058
"504",504,172.537376248357,668.227755460771,22.4499443206436
"505",505,172.540323481889,668.416765260283,22.4722050542442
"506",506,172.550544740284,668.550435464236,22.494443758404
"507",507,172.552348319493,668.734342801206,22.5166604983954
"508",508,172.570162358469,668.869906783665,22.5388553391693
"509",509,172.583003352289,669.070605832811,22.561028345357
"510",510,172.588813523451,669.213174715513,22.5831795812724
"511",511,172.591779649749,669.408151571384,22.6053091109146
"512",512,172.599071683365,669.525923372873,22.6274169979695
"513",513,172.609024724475,669.742015258204,22.6495033058122
"514",514,172.617427268134,669.911642025559,22.6715680975093
"515",515,172.624384277608,670.033679232399,22.6936114358204
"516",516,172.626268575604,670.219611832151,22.7156333832011
"517",517,172.632162921899,670.387189374902,22.7376340018041
"518",518,172.637004523187,670.466241159068,22.7596133534821
"519",519,172.639794857169,670.600203631531,22.781571499789
"520",520,172.655504585616,670.718077664297,22.8035085019828
"521",521,172.660873126039,670.941682517895,22.8254244210267
"522",522,172.665409922362,671.044554853296,22.8473193175917
"523",523,172.678534322849,671.1909865802,22.8691932520585
"524",524,172.681482081107,671.295819371358,22.8910462845192
"525",525,172.686913820759,671.445116314102,22.9128784747792
"526",526,172.692874788791,671.57022441733,22.9346898823594
"527",527,172.701413607826,671.671673436304,22.956480566498
"528",528,172.705430322723,671.848063171568,22.9782505861521
"529",529,172.712984447412,671.982954783347,23
"530",530,172.731975157716,672.073173365496,23.0217288664427
"531",531,172.733942790047,672.330022075309,23.0434372436058
"532",532,172.745982337085,672.515851597543,23.0651251893416
"533",533,172.748757523285,672.626583295512,23.0867927612304
"534",534,172.750307972074,672.774025226878,23.1084400165827
"535",535,172.750724414477,672.928434627168,23.1300670124408
"536",536,172.755905524928,673.058966825289,23.1516738055805
"537",537,172.75897502749,673.151169836321,23.1732604525129
"538",538,172.759481785629,673.208766856044,23.1948270094864
"539",539,172.768442309795,673.395603259145,23.2163735324878
"540",540,172.773572099708,673.536598695383,23.2379000772445
"541",541,172.776664927309,673.626346895183,23.259406699226
"542",542,172.783765402885,673.764182444576,23.2808934536456
"543",543,172.789783312754,673.834150255995,23.3023603954621
"544",544,172.798324964808,673.914726247278,23.3238075793812
"545",545,172.802472612512,674.046733854133,23.3452350598575
"546",546,172.802909752737,674.182469328986,23.3666428910958
"547",547,172.803446741239,674.296356676,23.388031127053
"548",548,172.811272063935,674.4105242097,23.4093998214393
"549",549,172.812179205587,674.469261512026,23.43074902772
"550",550,172.818290228243,674.553053080408,23.4520787991171
"551",551,172.819851058404,674.655173373001,23.473389188611
"552",552,172.825183675592,674.722839321927,23.4946802489415
"553",553,172.829113712832,674.789726077039,23.5159520326097
"554",554,172.829850551533,674.85634891364,23.5372045918796
"555",555,172.841720872826,674.980860885198,23.5584379787795
"556",556,172.844016775774,675.076017715121,23.5796522451032
"557",557,172.844998345678,675.189133111081,23.6008474424119
"558",558,172.853053358872,675.276532352796,23.6220236220354
"559",559,172.863651799978,675.429872997144,23.6431808350738
"560",560,172.86514521967,675.494564622179,23.6643191323985
"561",561,172.873279959908,675.624537953491,23.685438564654
"562",562,172.873279959908,675.725820968116,23.7065391822594
"563",563,172.877733975397,675.798190021361,23.7276210354093
"564",564,172.891692625041,675.893299787507,23.7486841740758
"565",565,172.89247771703,676.044141948527,23.7697286480094
"566",566,172.897546186245,676.161545846144,23.7907545067406
"567",567,172.900355506714,676.248044369669,23.8117617995813
"568",568,172.900922821086,676.306065443246,23.832750575626
"569",569,172.905780742187,676.399885224926,23.8537208837531
"570",570,172.921843593946,676.520564809577,23.8746727726266
"571",571,172.92457505611,676.638292709126,23.895606290697
"572",572,172.933949591262,676.802357561406,23.9165214862028
"573",573,172.93634414472,676.895164405257,23.9374184071716
"574",574,172.963464583465,676.955506335432,23.9582971014219
"575",575,172.983053740059,677.074280805433,23.9791576165636
"576",576,172.985498592441,677.165345779921,24
"577",577,172.987381883906,677.239780225343,24.0208242989286
"578",578,173.000717355763,677.34872688097,24.0416305603426
"579",579,173.00767317375,677.46786919789,24.0624188310319
"580",580,173.016089272675,677.54890633843,24.0831891575846
"581",581,173.016539031763,677.6794244972,24.1039415863879
"582",582,173.022090082558,677.794376127656,24.1246761636296
"583",583,173.023882526869,677.919145586813,24.1453929352993
"584",584,173.026560851746,678.055409100045,24.1660919471891
"585",585,173.033744963629,678.108228807842,24.1867732448956
"586",586,173.042683629015,678.157687746448,24.2074368738204
"587",587,173.050783496581,678.232186988937,24.2280828791714
"588",588,173.055385538595,678.300640151291,24.2487113059643
"589",589,173.062029477276,678.464406593474,24.2693221990232
"590",590,173.067373253308,678.553181679775,24.2899156029822
"591",591,173.072405189714,678.629612015297,24.3104915622864
"592",592,173.080196203612,678.738567701856,24.3310501211929
"593",593,173.086707225383,678.816995651364,24.3515913237718
"594",594,173.090889996929,678.887038065722,24.3721152139079
"595",595,173.10086300092,678.959865010722,24.3926218353009
"596",596,173.101714736559,678.993118968867,24.4131112314674
"597",597,173.102424420763,679.057798911064,24.4335834457412
"598",598,173.107871517804,679.153686015683,24.454038521275
"599",599,173.107932420882,679.218549930805,24.4744765010408
"600",600,173.108527340368,679.305798731464,24.4948974278318
"601",601,173.110222293357,679.417644590951,24.5153013442625
"602",602,173.119721245727,679.485876351548,24.5356882927706
"603",603,173.136521274151,679.567368611121,24.5560583156173
"604",604,173.137755623221,679.696170113386,24.576411454889
"605",605,173.145615167158,679.752485140031,24.5967477524977
"606",606,173.154359058818,679.814910572036,24.6170672501823
"607",607,173.166470610734,679.896536714908,24.6373699895098
"608",608,173.168456684119,679.990985821121,24.6576560118759
"609",609,173.17581871318,680.08104782585,24.6779253585061
"610",610,173.180599921957,680.187496142774,24.6981780704569
"611",611,173.185037172105,680.226219988455,24.7184141886165
"612",612,173.191409353717,680.329525070499,24.738633753706
"613",613,173.19467846086,680.388707506724,24.7588368062799
"614",614,173.198989167675,680.422587665066,24.7790233867277
"615",615,173.211904960737,680.445516297071,24.7991935352745
"616",616,173.220866750935,680.56502768513,24.8193472919817
"617",617,173.228218453622,680.630242124852,24.8394846967484
"618",618,173.234111186226,680.726904995039,24.8596057893121
"619",619,173.241608429497,680.797533566318,24.8797106092495
"620",620,173.257171739139,680.848502504508,24.8997991959775
"621",621,173.261832428234,680.950298631575,24.9198715887542
"622",622,173.264387337278,681.033048021712,24.9399278266799
"623",623,173.282110181001,681.126476413876,24.9599679486974
"624",624,173.286335879042,681.183853573783,24.9799919935936
"625",625,173.293682086834,681.220446382036,25
"626",626,173.29532348222,681.352770383464,25.0199920063936
"627",627,173.301151890692,681.413094537612,25.0399680510978
"628",628,173.314333824425,681.47376831181,25.0599281722833
"629",629,173.321172319632,681.536473866556,25.0798724079689
"630",630,173.325182069952,681.609665023585,25.0998007960223
"631",631,173.330680619623,681.618365399347,25.1197133741609
"632",632,173.350936565778,681.704973264056,25.1396101799531
"633",633,173.359801980735,681.748360228744,25.1594912508182
"634",634,173.360927482074,681.806787542226,25.1793566240283
"635",635,173.367238653762,681.839742040585,25.1992063367083
"636",636,173.36889802971,681.904890366113,25.219040425837
"637",637,173.369015537126,681.961842898927,25.2388589282479
"638",638,173.370625704246,681.999519041019,25.2586618806302
"639",639,173.371931581946,682.071602057047,25.2784493195291
"640",640,173.381709732254,682.183833751695,25.298221281347
"641",641,173.388035682389,682.210940284134,25.3179778023443
"642",642,173.393078271216,682.273580584492,25.3377189186399
"643",643,173.400215351521,682.316318591161,25.3574446662119
"644",644,173.410629144392,682.37888332367,25.377155080899
"645",645,173.414069043016,682.436340446662,25.3968501984006
"646",646,173.423420063024,682.5080137797,25.4165300542777
"647",647,173.436072170495,682.544974228221,25.4361946839538
"648",648,173.448318675124,682.599363928349,25.4558441227157
"649",649,173.451071036346,682.641643265809,25.475478405714
"650",650,173.465080659255,682.695159256764,25.4950975679639
"651",651,173.466425136643,682.779228119648,25.5147016443461
"652",652,173.474065763509,682.819681520345,25.5342906696074
"653",653,173.480192582021,682.889871785243,25.5538646783613
"654",654,173.482740990663,682.9740447755,25.5734237050888
"655",655,173.493053443627,683.040058050403,25.5929677841395
"656",656,173.493053443627,683.113196062413,25.6124969497314
"657",657,173.496332343873,683.175188989497,25.6320112359526
"658",658,173.509379611284,683.2172540396,25.6515106767613
"659",659,173.518418776493,683.258143245721,25.6709953059869
"660",660,173.531177191069,683.290180114936,25.6904651573303
"661",661,173.534447620548,683.318129662699,25.7099202643649
"662",662,173.541296225843,683.363131387102,25.7293606605372
"663",663,173.541798542382,683.428739102149,25.7487863791675
"664",664,173.552867983323,683.491562899402,25.7681974534503
"665",665,173.554024837769,683.543822620133,25.7875939164553
"666",666,173.557991222081,683.582786389147,25.8069758011279
"667",667,173.579086473437,683.63387859088,25.8263431402899
"668",668,173.594588141674,683.662762593326,25.8456959666402
"669",669,173.602059554921,683.687899706098,25.8650343127551
"670",670,173.60610052584,683.719529548486,25.8843582110896
"671",671,173.610708407489,683.753859470402,25.9036676939772
"672",672,173.61827931616,683.781573771581,25.9229627936314
"673",673,173.6184527172,683.825268166754,25.9422435421457
"674",674,173.633542886299,683.862067091436,25.9615099714943
"675",675,173.641637677993,683.915592990007,25.9807621135332
"676",676,173.657480526749,683.966958102678,26
"677",677,173.660647739048,684.005326052225,26.0192236625154
"678",678,173.668469120268,684.070913657095,26.0384331325831
"679",679,173.675409807044,684.097932064779,26.0576284415908
"680",680,173.683577534594,684.129155098191,26.0768096208106
"681",681,173.696657251307,684.180097945261,26.0959767013998
"682",682,173.701042998498,684.241489994231,26.1151297144012
"683",683,173.714252832599,684.268718387792,26.134268690744
"684",684,173.721671268824,684.321868250282,26.153393661244
"685",685,173.729995640796,684.339400560118,26.1725046566048
"686",686,173.736318958352,684.377429840363,26.1916017074176
"687",687,173.744511406831,684.440709199975,26.2106848441623
"688",688,173.753219025998,684.468072879451,26.229754097208
"689",689,173.760837262986,684.525004545653,26.2488094968134
"690",690,173.773925652729,684.560507041876,26.2678510731274
"691",691,173.774632747093,684.60847673666,26.2868788561898
"692",692,173.779557190131,684.663577916143,26.3058928759318
"693",693,173.78392872651,684.698700301791,26.3248931621764
"694",694,173.794489545908,684.737785309559,26.343879744639
"695",695,173.80268536084,684.790981414245,26.3628526529281
"696",696,173.815881314168,684.849305924404,26.3818119165458
"697",697,173.830232084611,684.898933762823,26.4007575648882
"698",698,173.837072080617,684.943712813564,26.4196896272458
"699",699,173.83901528935,684.975761879281,26.4386081328046
"700",700,173.841143676692,685.005581363744,26.4575131106459
"701",701,173.842300494608,685.06354735673,26.4764045897475
"702",702,173.843592684683,685.073776588107,26.4952825989835
"703",703,173.854920233783,685.114253561026,26.5141471671257
"704",704,173.862891140034,685.140977921573,26.5329983228432
"705",705,173.865281038202,685.177832299665,26.5518360947035
"706",706,173.866262679853,685.208635072278,26.5706605111728
"707",707,173.871284606511,685.244154881488,26.5894716006167
"708",708,173.873484516779,685.266680286916,26.6082693913001
"709",709,173.876567287149,685.292217726441,26.6270539113887
"710",710,173.890363038659,685.350406440737,26.6458251889485
"711",711,173.897222312718,685.379115782049,26.6645832519468
"712",712,173.899320028712,685.412979762655,26.6833281282527
"713",713,173.903488810087,685.43585450503,26.7020598456374
"714",714,173.917586789324,685.473114784704,26.7207784317748
"715",715,173.926616437505,685.531935353003,26.7394839142419
"716",716,173.928950298762,685.565812841887,26.7581763205193
"717",717,173.937656269836,685.58964309951,26.7768556779918
"718",718,173.962946165735,685.638970387481,26.7955220139485
"719",719,173.973453738005,685.686150048473,26.8141753555838
"720",720,173.983886613513,685.750511588566,26.8328157299975
"721",721,173.989959567667,685.80217726842,26.8514431641951
"722",722,173.995847569161,685.89006988882,26.8700576850888
"723",723,174.003844179132,685.915128512097,26.8886593194975
"724",724,174.015241375785,685.949664623409,26.9072480941474
"725",725,174.020158079479,685.986221609706,26.9258240356725
"726",726,174.029657322265,686.015658957175,26.944387170615
"727",727,174.03602818591,686.067447751793,26.9629375254255
"728",728,174.047919451785,686.093026618798,26.9814751264641
"729",729,174.055671694141,686.113668134521,27
"730",730,174.058629718197,686.156377960561,27.0185121722126
"731",731,174.060668259399,686.220368839053,27.0370116691915
"732",732,174.063721933097,686.301253764032,27.0554985169374
"733",733,174.081666502982,686.33663882562,27.0739727413618
"734",734,174.089794041974,686.351912370634,27.0924343682881
"735",735,174.101765453272,686.363388893661,27.1108834234519
"736",736,174.10515889468,686.383728457119,27.1293199325011
"737",737,174.109929748606,686.442428593514,27.1477439209965
"738",738,174.110624593837,686.451643839427,27.1661554144122
"739",739,174.118513743434,686.480776968239,27.1845544381364
"740",740,174.12445093679,686.498622398092,27.2029410174709
"741",741,174.130845343181,686.53506297774,27.2213151776324
"742",742,174.142840724441,686.579513130712,27.2396769437525
"743",743,174.147058431064,686.601449941027,27.258026340878
"744",744,174.155772056415,686.613143248241,27.2763633939717
"745",745,174.160984308285,686.632906008335,27.2946881279124
"746",746,174.166818715285,686.64652989702,27.3130005674953
"747",747,174.177131982566,686.671121382964,27.3313007374329
"748",748,174.188543791342,686.695940652667,27.3495886623547
"749",749,174.209800421176,686.7118934974,27.367864366808
"750",750,174.222931971351,686.744197365183,27.3861278752583
"751",751,174.235476454188,686.768323581705,27.4043792120894
"752",752,174.238587963337,686.770352955917,27.4226184016042
"753",753,174.24570447643,686.784171671725,27.4408454680245
"754",754,174.253099208228,686.809815451415,27.459060435492
"755",755,174.263695602081,686.851463034618,27.4772633280682
"756",756,174.266100935779,686.869560607607,27.495454169735
"757",757,174.268652392409,686.912668814186,27.5136329843952
"758",758,174.270609111607,686.932573396394,27.5317997958724
"759",759,174.273745121886,686.955442811207,27.5499546279118
"760",760,174.280126430883,686.986835548889,27.5680975041804
"761",761,174.281447683017,686.999717512592,27.5862284482674
"762",762,174.29449605952,687.023472735678,27.6043474836845
"763",763,174.303904905858,687.057841159401,27.6224546338663
"764",764,174.305321908027,687.084450722796,27.6405499221705
"765",765,174.309168873455,687.108664054982,27.6586333718787
"766",766,174.312546044182,687.152775782839,27.6767050061961
"767",767,174.321147291211,687.18086705507,27.6947648482525
"768",768,174.338530422448,687.211877345398,27.712812921102
"769",769,174.350811395418,687.236252935327,27.7308492477241
"770",770,174.358608838876,687.267362919204,27.7488738510232
"771",771,174.360190158042,687.292767280407,27.7668867538296
"772",772,174.370242257911,687.302318490455,27.7848879788996
"773",773,174.38807301469,687.327233817176,27.8028775489157
"774",774,174.39797424563,687.344193803743,27.8208554864871
"775",775,174.399218424737,687.385841201122,27.8388218141501
"776",776,174.408680231929,687.407352705301,27.8567765543682
"777",777,174.420668877854,687.424689193449,27.8747197295327
"778",778,174.429797086555,687.450716471061,27.8926513619627
"779",779,174.434517365025,687.470265409521,27.9105714739057
"780",780,174.437669321458,687.474263813816,27.9284800875379
"781",781,174.439034967308,687.494975388598,27.9463772249642
"782",782,174.4493951138,687.507529411043,27.9642629082191
"783",783,174.466778431025,687.532563108252,27.9821371592664
"784",784,174.475047962028,687.548097028394,28
"785",785,174.478509995563,687.555648361617,28.0178514522438
"786",786,174.482514504241,687.568570131528,28.0356915377524
"787",787,174.489252158794,687.59998675511,28.0535202782111
"788",788,174.496688351352,687.611864579948,28.0713376952364
"789",789,174.51261856283,687.625356251123,28.0891438103763
"790",790,174.515146623224,687.638955995773,28.1069386451104
"791",791,174.526007074954,687.656538750994,28.1247222208505
"792",792,174.534020052146,687.678137802074,28.1424945589406
"793",793,174.544297799616,687.694371241464,28.1602556806574
"794",794,174.558471246392,687.725561353707,28.1780056072107
"795",795,174.563469174355,687.742249237768,28.1957443597434
"796",796,174.577832584407,687.773177101518,28.2134719593318
"797",797,174.582823245873,687.790641733217,28.2311884269862
"798",798,174.593322511563,687.804548052318,28.2488937836511
"799",799,174.604491917819,687.827738064862,28.2665880502051
"800",800,174.604850755209,687.855571410185,28.2842712474619
"801",801,174.615093477983,687.87384103763,28.3019433961698
"802",802,174.616880995994,687.886505925024,28.3196045170126
"803",803,174.621963560721,687.905861334754,28.3372546306095
"804",804,174.632037077334,687.926472093493,28.3548937575157
"805",805,174.64550080936,687.93694108281,28.3725219182222
"806",806,174.651526116815,687.964958230523,28.3901391331568
"807",807,174.655748907377,687.968331597459,28.4077454226836
"808",808,174.663461830297,687.997068614904,28.4253408071038
"809",809,174.679326693514,688.012106704307,28.4429253066558
"810",810,174.694159784387,688.028888967483,28.4604989415154
"811",811,174.696233884702,688.063202581267,28.4780617317963
"812",812,174.700356988899,688.069959923549,28.49561369755
"813",813,174.700752123716,688.09484985997,28.5131548587665
"814",814,174.710472758432,688.125087316778,28.5306852353742
"815",815,174.72225958731,688.144464579282,28.5482048472404
"816",816,174.742459099121,688.159261806872,28.5657137141714
"817",817,174.751609057674,688.185943441915,28.5832118559129
"818",818,174.755612714671,688.207034817502,28.6006992921502
"819",819,174.756545748877,688.229681603587,28.6181760425084
"820",820,174.770231048325,688.237392018749,28.6356421265527
"821",821,174.775860931656,688.257025303232,28.6530975637888
"822",822,174.784497806485,688.26785848839,28.6705423736629
"823",823,174.794135795544,688.27543851925,28.6879765755621
"824",824,174.795433745368,688.29427286957,28.7054001888146
"825",825,174.803336948827,688.317455786567,28.7228132326901
"826",826,174.813931033815,688.324120451639,28.7402157263998
"827",827,174.823504285544,688.347123807918,28.7576076890968
"828",828,174.840389923217,688.368763002772,28.7749891398763
"829",829,174.840389923217,688.390466206853,28.7923600977759
"830",830,174.849400093791,688.390755834556,28.8097205817759
"831",831,174.850074488545,688.418387614773,28.8270706107991
"832",832,174.862252333355,688.423098206974,28.8444102037119
"833",833,174.870699324647,688.437981117222,28.8617393793236
"834",834,174.885379659764,688.452604189135,28.8790581563873
"835",835,174.890553444924,688.469167608248,28.8963665535998
"836",836,174.898777436881,688.494700666404,28.9136645896019
"837",837,174.903181318323,688.517199663917,28.9309522829789
"838",838,174.910619675644,688.537658088959,28.9482296522603
"839",839,174.921373630932,688.554188641638,28.9654967159205
"840",840,174.934099221406,688.564472375372,28.9827534923789
"841",841,174.941200775471,688.571671022983,29
"842",842,174.957066885929,688.593487664486,29.0172362570938
"843",843,174.960145218928,688.597893240789,29.0344622819159
"844",844,174.962773705857,688.611348511971,29.0516780926679
"845",845,174.976617767303,688.623652403238,29.0688837074973
"846",846,174.979390193003,688.640508837735,29.086079144498
"847",847,174.990548859138,688.653042979851,29.1032644217105
"848",848,174.994597958971,688.661581619405,29.1204395571221
"849",849,175.002777513362,688.693932494042,29.1376045686669
"850",850,175.012265157865,688.704989649515,29.1547594742265
"851",851,175.013857402509,688.732966351471,29.1719042916296
"852",852,175.024897337459,688.747591883181,29.1890390386528
"853",853,175.03344736105,688.771428799034,29.2061637330205
"854",854,175.039945399306,688.787338730298,29.2232783924049
"855",855,175.043177097744,688.803785909056,29.2403830344269
"856",856,175.046783699554,688.813923433617,29.2574776766556
"857",857,175.052244719908,688.832423597122,29.2745623366089
"858",858,175.059572082821,688.844875889714,29.2916370317536
"859",859,175.073986289107,688.848682086069,29.3087017795057
"860",860,175.074581817219,688.853412448971,29.3257565972304
"861",861,175.098879046638,688.860006440232,29.3428015022424
"862",862,175.112144886733,688.883395362945,29.3598365118064
"863",863,175.116612375713,688.892201909085,29.3768616431368
"864",864,175.1248519255,688.902862465781,29.3938769133981
"865",865,175.126479167364,688.909220302373,29.4108823397055
"866",866,175.1376567522,688.927044317376,29.4278779391243
"867",867,175.147522714428,688.933767243547,29.4448637286709
"868",868,175.155310936309,688.946627576027,29.4618397253125
"869",869,175.162367389784,688.959154859851,29.4788059459674
"870",870,175.174131367614,688.982927903021,29.4957624075053
"871",871,175.187199097146,688.997337597483,29.5127091267474
"872",872,175.205185670477,689.007883509535,29.5296461204668
"873",873,175.215097024797,689.017616996928,29.5465734053883
"874",874,175.220563634525,689.025012003207,29.563490998189
"875",875,175.230967635907,689.048042223093,29.5803989154981
"876",876,175.236940345641,689.055700578157,29.5972971738975
"877",877,175.242161632021,689.062656599875,29.6141857899217
"878",878,175.249914676844,689.08585507103,29.6310647800581
"879",879,175.253775197371,689.096582143573,29.6479341607472
"880",880,175.258603052372,689.10615470473,29.6647939483827
"881",881,175.262802056985,689.114804743881,29.6816441593117
"882",882,175.268329697279,689.125786144301,29.698484809835
"883",883,175.276625612966,689.133473586454,29.7153159162073
"884",884,175.279474858431,689.14328061528,29.732137494637
"885",885,175.28491272814,689.152573982572,29.748949561287
"886",886,175.285609207689,689.16240318131,29.7657521322744
"887",887,175.294657977391,689.175228879546,29.7825452236709
"888",888,175.30154252183,689.189549730571,29.7993288515027
"889",889,175.310416579319,689.202780529789,29.8161030317511
"890",890,175.319750766636,689.211335553601,29.8328677803526
"891",891,175.324406331909,689.213265011901,29.8496231131986
"892",892,175.330463555529,689.224509035179,29.8663690461362
"893",893,175.337852642851,689.250678010749,29.8831055949679
"894",894,175.342918457624,689.266123710332,29.8998327754521
"895",895,175.35927966133,689.280575789716,29.9165506033032
"896",896,175.372055297348,689.290079406939,29.9332590941915
"897",897,175.37909235791,689.305021698533,29.9499582637439
"898",898,175.390723776912,689.317276263838,29.9666481275434
"899",899,175.403832005485,689.338334489068,29.9833287011299
"900",900,175.413342295492,689.349527917038,30
"901",901,175.424318959764,689.364364142161,30.0166620396073
"902",902,175.430718515237,689.377414193275,30.0333148353624
"903",903,175.447775929588,689.394673422542,30.0499584026334
"904",904,175.463920867433,689.398029110817,30.0665927567458
"905",905,175.470543835065,689.415401562937,30.0832179129826
"906",906,175.479988040302,689.422683629225,30.0998338865848
"907",907,175.483766795012,689.427037784379,30.1164406927512
"908",908,175.501903066901,689.427554598136,30.1330383466387
"909",909,175.505098355932,689.437208279814,30.1496268633627
"910",910,175.521779226987,689.450381519422,30.1662062579967
"911",911,175.526446021308,689.4664770134,30.1827765455731
"912",912,175.542189180811,689.478679071439,30.199337741083
"913",913,175.552500023484,689.485066997595,30.2158898594763
"914",914,175.560084706634,689.491834671798,30.2324329156619
"915",915,175.56184666862,689.496766097115,30.2489669245083
"916",916,175.566056255929,689.501455015171,30.2654919008431
"917",917,175.57736408114,689.515025591977,30.2820078594534
"918",918,175.586462517698,689.525820301059,30.2985148150862
"919",919,175.594732517751,689.533702697649,30.3150127824482
"920",920,175.605441454119,689.548715861007,30.3315017762062
"921",921,175.616012438839,689.555903178275,30.347981810987
"922",922,175.622434261163,689.56573110958,30.364452901378
"923",923,175.633735465425,689.572082646283,30.3809150619266
"924",924,175.653807507051,689.576315241005,30.3973683071413
"925",925,175.654641265857,689.580244519133,30.4138126514911
"926",926,175.662861105534,689.586598572386,30.4302481094059
"927",927,175.670078340447,689.594183218464,30.4466746952767
"928",928,175.671001030141,689.601966221944,30.4630924234556
"929",929,175.678335811829,689.625217349043,30.4795013082563
"930",930,175.679007198243,689.633307868118,30.4959013639538
"931",931,175.687721905152,689.635391017887,30.5122926047847
"932",932,175.699623721389,689.641797521115,30.5286750449475
"933",933,175.705991068921,689.645761778036,30.5450486986025
"934",934,175.722045332641,689.652929881679,30.5614135798723
"935",935,175.741176167139,689.658786301563,30.5777697028413
"936",936,175.748634672332,689.662410311818,30.5941170815567
"937",937,175.756411768898,689.672446836018,30.6104557300279
"938",938,175.778472376722,689.676165150553,30.6267856622271
"939",939,175.784099255909,689.68466334635,30.6431068920891
"940",940,175.793517665785,689.68802830514,30.6594194335118
"941",941,175.796784684679,689.690745582882,30.6757233003559
"942",942,175.817026418957,689.698740705941,30.6920185064456
"943",943,175.82685269515,689.704136437729,30.7083050655682
"944",944,175.844830515963,689.718871065874,30.7245829914744
"945",945,175.846714301996,689.729456174327,30.7408522978788
"946",946,175.852635080262,689.735512896459,30.7571129984594
"947",947,175.865091063297,689.743730218945,30.7733651068582
"948",948,175.874547634974,689.758901455976,30.7896086366813
"949",949,175.882658234823,689.766565280381,30.8058436014987
"950",950,175.895707362689,689.771794110537,30.8220700148449
"951",951,175.903027143487,689.788983360842,30.8382878902185
"952",952,175.908407074089,689.805430764703,30.854497241083
"953",953,175.916451646653,689.809927162246,30.8706980808663
"954",954,175.92194719394,689.818423153097,30.886890422961
"955",955,175.925820976665,689.821648244132,30.9030742807249
"956",956,175.929998646777,689.825785725481,30.9192496674806
"957",957,175.931561273592,689.832295290218,30.935416596516
"958",958,175.943542486161,689.840309767722,30.9515750810843
"959",959,175.945283270179,689.846277330852,30.967725134404
"960",960,175.959142330818,689.851234715207,30.9838667696593
"961",961,175.960579086126,689.855540746578,31
"962",962,175.962354349521,689.859048181452,31.0161248385416
"963",963,175.965642579159,689.868658109095,31.0322412983658
"964",964,175.971327286186,689.873098642071,31.04834939252
"965",965,175.980866876502,689.883191126616,31.0644491340181
"966",966,175.990784298589,689.885271564504,31.0805405358401
"967",967,176.002462613552,689.894350325144,31.0966236109324
"968",968,176.010083678009,689.900341679128,31.1126983722081
"969",969,176.016110073505,689.907921720164,31.1287648325468
"970",970,176.022722057826,689.916252963432,31.1448230047949
"971",971,176.033110567143,689.925884110695,31.1608729017658
"972",972,176.047696530155,689.939953898413,31.1769145362398
"973",973,176.061152594471,689.956543092381,31.1929479209644
"974",974,176.078767214062,689.963984666297,31.2089730686545
"975",975,176.078817549645,689.966412652487,31.224989991992
"976",976,176.088358340609,689.971933923464,31.2409987036266
"977",977,176.093098991112,689.977336165436,31.2569992161756
"978",978,176.106991983781,689.985224635767,31.2729915422238
"979",979,176.111917914376,689.986408896513,31.288975694324
"980",980,176.121165716297,689.989739823882,31.3049516849971
"981",981,176.123732796081,689.990374722231,31.3209195267317
"982",982,176.136691960671,690.004223855766,31.3368792319848
"983",983,176.149731718472,690.004927570742,31.3528308131818
"984",984,176.151329099811,690.017042704635,31.3687742827162
"985",985,176.15277956958,690.024677915655,31.3847096529504
"986",986,176.157417817755,690.02609738046,31.4006369362152
"987",987,176.167446283618,690.04086050772,31.41655614481
"988",988,176.171376121012,690.047426680896,31.4324672910034
"989",989,176.181075014625,690.050117572321,31.4483703870328
"990",990,176.184498439833,690.057669409905,31.4642654451045
"991",991,176.195142402885,690.070818049195,31.4801524773944
"992",992,176.204927036839,690.073542880726,31.4960314960472
"993",993,176.210046835177,690.080301655343,31.5119025131775
"994",994,176.221165800826,690.080301655343,31.5277655408689
"995",995,176.23666083239,690.084423098794,31.543620591175
"996",996,176.240776579786,690.085386125381,31.559467676119
"997",997,176.246241462695,690.091960424638,31.5753068076939
"998",998,176.248536402188,690.099302426575,31.5911379978626
"999",999,176.25290253484,690.108183822781,31.6069612585582


==> Data_simulations/d_25_pointed_shaded_reduced.dat <==
"","time","EllipsoidalCones","OGD","EWU","min_cones","max_cones","min_ewu","max_ewu","min_ogd","max_ogd"
"1",1,0.745148575504589,0.745148575504589,0.744463656047023,0.434617925352967,1.05567922565621,0.432736324517217,1.05619098757683,0.434617925352967,1.05567922565621
"2",4,1.68907119447742,1.68288198752655,1.74863453481685,1.37982883440726,1.99831355454757,1.51465235674187,1.98261671289182,1.33598975698795,2.02977421806516
"3",7,2.20878541897196,2.13461198214267,2.15411303203637,1.94742071650182,2.47015012144211,1.94862047459336,2.35960558947939,1.95303308062089,2.31619088366446
"4",10,2.61575010534764,2.55243383436595,2.41492058199396,2.26436520663173,2.96713500406355,2.09196550419205,2.73787565979587,2.25156346528918,2.85330420344272
"5",13,3.19556782452324,3.08079715740271,2.91412269999107,2.533175046979,3.85796060206749,2.17577982218594,3.6524655777962,2.41367542580002,3.7479188890054
"6",16,3.4911245748132,3.36235883581976,3.16280738446405,2.82567296062719,4.15657618899922,2.41982113277763,3.90579363615048,2.66303715292616,4.06168051871335
"7",19,3.92502648744442,3.79728010853783,3.59995108862574,3.1168531531981,4.73319982169074,2.66658368198144,4.53331849527003,2.90785976117883,4.68670045589683
"8",22,4.15085480203824,4.01405504190883,3.85005729283839,3.38704086451569,4.91466873956078,2.95932141192035,4.74079317375642,3.12927863911659,4.89883144470107
"9",25,4.29407982279653,4.18600057132993,3.96864088048,3.55690531752962,5.03125432806344,3.10738912179575,4.82989263916426,3.33128744081754,5.04071370184231
"10",28,4.61121341494405,4.53376530587435,4.28645776957511,3.88049054216037,5.34193628772773,3.41470480303189,5.15821073611833,3.72537061401852,5.34215999773017
"11",31,4.76382588280753,4.73001584047047,4.46501792509914,4.07387217021349,5.45377959540156,3.56134582073547,5.3686900294628,3.85237963366516,5.60765204727577
"12",34,4.83952356548936,4.78826446146805,4.55377293703105,4.14744309666526,5.53160403431346,3.67907409818266,5.42847177587944,3.93456199180196,5.64196693113414
"13",37,5.1086248574348,5.01290759212775,4.80284997623324,4.5869692948315,5.63028042003809,4.04421140458784,5.56148854787863,4.3346613014528,5.69115388280271
"14",40,5.34712623292801,5.2387638154774,5.01706928581314,4.79406020406202,5.90019226179399,4.27836837739677,5.75577019422951,4.55927854566006,5.91824908529475
"15",43,5.49471068298271,5.38661939823527,5.17339566904363,4.90555264390625,6.08386872205918,4.37050232180286,5.97628901628439,4.66445364651719,6.10878514995335
"16",46,5.85620476139371,5.77580763170578,5.57183299894414,5.1844346912527,6.52797483153471,4.80743697496565,6.33622902292263,5.00888049623094,6.54273476718063
"17",49,6.02565067424168,5.93358019038747,5.69808760698576,5.29902218965414,6.75227915882922,4.92980113999302,6.4663740739785,5.14295589417563,6.7242044865993
"18",52,6.19510128249929,6.0750480094712,5.85301948806123,5.27149805492736,7.11870451007122,4.97135808027278,6.73468089584968,5.16624697339087,6.98384904555154
"19",55,6.39187861058439,6.2687548643049,6.08124834503356,5.29621732476201,7.48753989640677,5.04313560700827,7.11936108305884,5.22636616767982,7.31114356092998
"20",58,6.47658725642591,6.36074310744215,6.15928113276692,5.38225231186359,7.57092220098823,5.12338929809733,7.1951729674365,5.30274193903941,7.41874427584488
"21",61,6.72973268527645,6.59857037594554,6.40655118516763,5.56305839754281,7.89640697301009,5.32931851104239,7.48378385929286,5.49317218398326,7.70396856790782
"22",64,6.79680030261967,6.66915989891284,6.45823429155984,5.59727611587108,7.99632448936826,5.36007257877698,7.5563960043427,5.54210594245011,7.79621385537556
"23",67,7.18559234906628,7.04563462369992,6.82819012436853,6.12785763441237,8.2433270637202,5.89619252871383,7.76018772002324,6.10300530219708,7.98826394520276
"24",70,7.31631011839889,7.18163939876932,6.94400778801733,6.31733548833962,8.31528474845816,6.07235933371975,7.81565624231492,6.29824118446654,8.0650376130721
"25",73,7.33959199830917,7.20336316233476,6.96081142382361,6.33140729141807,8.34777670520027,6.1003928582034,7.82122998944381,6.28690966099991,8.11981666366961
"26",76,7.51371706955742,7.37506825650996,7.16092289322212,6.50723317250469,8.52020096661016,6.29322091722165,8.02862486922259,6.45141012899898,8.29872638402094
"27",79,7.78839360727393,7.61710373839049,7.39551453722428,6.74148797478932,8.83529923975854,6.40464559132771,8.38638348312084,6.59775164010669,8.63645583667429
"28",82,8.05577243970938,7.90512750934762,7.68827706195332,6.68898217334542,9.42256270607334,6.42873083269557,8.94782329121107,6.6012154879474,9.20903953074784
"29",85,8.14433292418376,7.99342589366121,7.77512663401802,6.74515393468161,9.54351191368591,6.47164886427593,9.07860440376012,6.63102584190122,9.3558259454212
"30",88,8.38789494715082,8.25058794349681,8.03153599455893,7.03902313241104,9.7367667618906,6.70427455629919,9.35879743281867,6.8180793184149,9.68309656857872
"31",91,8.66990835929404,8.51135316024627,8.30035357139591,7.27214641867949,10.0676702999086,6.97126520583081,9.62944193696102,7.05622013764613,9.96648618284641
"32",94,8.93470299824856,8.73789323629887,8.52478387290046,7.62076825274769,10.2486377437494,7.29387187192833,9.75569587387259,7.3481113115267,10.127675161071
"33",97,8.99557458290223,8.79629128212773,8.57995798533009,7.72274485199224,10.2684043138122,7.37328878720371,9.78662718345648,7.41502096514661,10.1775615991088
"34",100,9.20441635294468,8.97987144816571,8.76530041645254,7.94373546012804,10.4650972457613,7.5321080865577,9.99849274634737,7.5454951479286,10.4142477484028
"35",103,9.37028950383062,9.14946249724591,8.92416115381889,7.98441515154875,10.7561638561125,7.53044858267102,10.3178737249668,7.54569706130252,10.7532279331893
"36",106,9.55224410725723,9.34388957027854,9.11060422964253,8.15911858860082,10.9453696259136,7.70400354015794,10.5172049191271,7.74453648051301,10.9432426600441
"37",109,9.59051987695719,9.51700499373587,9.28272563458543,8.19607499085779,10.9849647630566,7.87147313176334,10.6939781374075,7.91162549178152,11.1223844956902
"38",112,9.80336414244666,9.72030094946702,9.50044382203934,8.25042309709513,11.3563051877982,7.95106730512829,11.0498203389504,7.97386787780646,11.4667340211276
"39",115,9.96888558312886,9.89310509942421,9.66913876589733,8.48063835844908,11.4571328078086,8.16155680887788,11.1767207229168,8.18773065576355,11.5984795430849
"40",118,10.2432972080785,10.3074176574915,9.93600763688665,9.01945208941854,11.4671423267384,8.70823860500487,11.1637766687684,8.80674337092796,11.8080919440551
"41",121,10.7299004271982,10.7896786378489,10.4237479729045,9.54057083791222,11.9192300164841,9.23563728836851,11.6118586574404,9.31388123500441,12.2654760406933
"42",124,10.8939505351384,11.1107443423131,10.5884756958769,9.62385261459655,12.1640484556803,9.35210894834587,11.8248424434079,9.48379644206134,12.7376922425648
"43",127,11.0246866414934,11.5205672824943,10.7053700760492,9.74481803638668,12.3045552466,9.43961159339802,11.9711285587003,9.48309777044568,13.558036794543
"44",130,11.1043366805597,11.7611058566182,10.9376274514046,9.77934123211172,12.4293321290076,9.40448763596907,12.4707672668401,9.42450117014884,14.0977105430876
"45",133,11.3430951438875,11.9719647711218,11.1619492463339,9.80193625121371,12.8842540365613,9.42778461487988,12.896113877788,9.42590282891609,14.5180267133274
"46",136,11.4671481006171,12.2239866113247,11.293301842208,10.064106259746,12.8701899414881,9.69465695841733,12.8919467259987,9.9420806087575,14.505892613892
"47",139,11.622579916011,12.408864382857,11.4686318968837,10.3501192579938,12.8950405740283,10.0227303028488,12.9145334909186,10.2641467279545,14.5535820377596
"48",142,11.7996165724757,12.5906398681692,11.6463607772313,10.6155435361531,12.9836896087982,10.2830822740848,13.0096392803778,10.5101865273276,14.6710932090107
"49",145,11.8884935866414,12.6764648833881,11.726490642781,10.771253934884,13.0057332383988,10.4328354335365,13.0201458520254,10.6560026861272,14.6969270806491
"50",148,12.0394268318953,12.820238111458,11.8675605625189,10.6673042742087,13.4115493895819,10.3391045665393,13.3960165584985,10.5798147236959,15.0606614992201
"51",151,12.075935560284,12.8730624440765,11.9298951515937,10.7136933701366,13.4381777504313,10.3857329980201,13.4740573051672,10.6111772267962,15.1349476613569
"52",154,12.1655044450694,12.9564159227659,12.0085017838768,10.7641753900327,13.5668335001061,10.4220335978617,13.5949699698918,10.6719991441303,15.2408327014014
"53",157,12.2045387264196,13.1528791542103,12.0269452359764,10.7925044680579,13.6165729847814,10.417235724032,13.6366547479207,10.8939098906618,15.4118484177589
"54",160,12.4010253416966,13.4163901088413,12.304521354261,10.641502239401,14.1605484439923,10.3317525353998,14.2772901731223,10.8211871716934,16.0115930459892
"55",163,12.4169045111666,13.423559124266,12.3098294102162,10.6649443631457,14.1688646591876,10.3429423894273,14.2767164310051,10.8357377087888,16.0113805397432
"56",166,12.4811350174254,13.5056692349362,12.3839055310326,10.7882176091217,14.1740524257292,10.4604766524552,14.30733440961,10.9685836475917,16.0427548222807
"57",169,12.5608674846492,14.0847082810371,12.5658895413343,10.77322732112,14.3485076481784,10.5283918698429,14.6033872128257,11.3091994707752,16.8602170912991
"58",172,12.7000707822622,14.4826074441215,12.7049861388764,10.7218764292459,14.6782651352786,10.4864079083572,14.9235643693956,11.6425441244805,17.3226707637626
"59",175,12.7545767825944,14.5288899328638,12.7505837081611,10.8005005917538,14.708652973435,10.5600586253138,14.9411087910085,11.704289812777,17.3534900529507
"60",178,12.9077636761538,14.8029755449567,13.0304998682881,10.9721070274085,14.843420324899,10.8156570493308,15.2453426872453,12.0998222323512,17.5061288575622
"61",181,12.9413063064263,14.9678474670129,13.0515036925014,11.0343963097025,14.8482163031501,10.8650347766515,15.2379726083512,12.2742624866386,17.6614324473872
"62",184,13.0711060531483,15.1042027813022,13.1772489456336,11.055210932184,15.0870011741126,10.8597406670918,15.4947572241755,12.3517314479698,17.8566741146347
"63",187,13.190700828185,15.235404165791,13.2960439336584,11.1764338569151,15.204967799455,10.9872254276087,15.6048624397081,12.4815451031911,17.9892632283909
"64",190,13.226448787387,15.3573431966248,13.3360980819393,11.214096337095,15.2388012376789,11.02365889449,15.6485372693885,12.446194684463,18.2684917087865
"65",193,13.2468642664003,15.3850511119621,13.3616962227285,11.235986776095,15.2577417567056,11.039660536757,15.6837319087001,12.459314259482,18.3107879644422
"66",196,13.3292993543492,15.6118600715377,13.4329730290641,11.3801885313663,15.2784101773321,11.1660640168891,15.6998820412391,12.747188612053,18.4765315310224
"67",199,13.334175272952,15.9227322335695,13.4405886254971,11.377201720785,15.2911488251189,11.1653338593351,15.7158433916592,12.993391776124,18.852072691015
"68",202,13.3913645029079,16.4051987010291,13.4853178255592,11.4487344144912,15.3339945913247,11.2176341804565,15.7530014706619,13.1921099433522,19.6182874587061
"69",205,13.4252435853431,16.4429729169179,13.5205667469095,11.4253108129139,15.4251763577724,11.2019159418562,15.8392175519628,13.177160602358,19.7087852314778
"70",208,13.5866651571897,16.6134799104324,13.7052054372345,11.6515070514854,15.521823262894,11.435552995569,15.9748578788999,13.4416038152406,19.7853560056243
"71",211,13.7498506532568,16.9906289859621,13.8727154893566,11.7592255123273,15.7404757941863,11.5398350022591,16.2055959764541,13.9294047410326,20.0518532308915
"72",214,13.8376197151127,17.1715558258557,13.9670499056961,11.8533250275225,15.8219144027029,11.7082441969758,16.2258556144163,14.2009009923616,20.1422106593498
"73",217,13.8429140271362,17.4574875699224,14.0071199299,11.8539812212651,15.8318468330073,11.6989164092434,16.3153234505565,14.6356903710878,20.279284768757
"74",220,13.976950929874,17.7059977156992,14.1449704452026,12.0746584015105,15.8792434582376,11.9194138306374,16.3705270597678,14.963804440704,20.4481909906945
"75",223,14.0183770959939,18.0342623847844,14.1924752365878,12.1331487683449,15.9036054236428,11.9883925983662,16.3965578748094,15.2692272506978,20.7992975188711
"76",226,14.1173100582414,18.327003207585,14.3599692323601,12.1691899945279,16.065430121955,12.0901981419128,16.6297403228075,15.5973072827955,21.0566991323746
"77",229,14.2797048832911,18.6029719440579,14.5232940620716,12.2862273529086,16.2731824136737,12.2042377372615,16.8423503868817,16.0323727268603,21.1735711612556
"78",232,14.3634956492197,18.7068485021109,14.6071004133867,12.3934029695984,16.3335883288409,12.3367526143451,16.8774482124283,16.1808882505969,21.2328087536249
"79",235,14.4282923488079,18.7644855762876,14.6626827291907,12.438593784943,16.4179909126727,12.3665280973938,16.9588373609876,16.2046857460385,21.3242854065367
"80",238,14.5759262821308,18.9256796718432,14.8249614435164,12.5805487062245,16.5713038580371,12.481478136086,17.1684447509469,16.3531117971292,21.4982475465572
"81",241,14.6299409106557,19.4398564993423,14.8560942261123,12.6684885448827,16.5913932764286,12.5490792807967,17.1631091714279,16.5215850183884,22.3581279802963
"82",244,14.66775075364,19.7366862906901,14.8842346926879,12.6848869142787,16.6506145930013,12.5623944427662,17.2060749426096,16.6365412417699,22.8368313396103
"83",247,14.768708153768,19.8676684941097,15.0129905227701,12.9087979493164,16.6286183582196,12.8408864729059,17.1850945726343,16.9644512188627,22.7708857693567
"84",250,14.8667963694847,20.2360938203534,15.0943698545673,12.8726568476702,16.8609358912992,12.806321673895,17.3824180352396,17.1976825544316,23.2745050862752
"85",253,14.996560208211,20.481587774365,15.2338906880821,12.8514164546866,17.1417039617355,12.7876857204297,17.6800956557345,17.3154259201667,23.6477496285632
"86",256,15.0367422963238,20.8828744811637,15.2762046193424,12.9056466224126,17.167837970235,12.8322347451593,17.7201744935254,17.4033946707635,24.3623542915638
"87",259,15.1012459351818,20.9565092867738,15.3565738737872,13.0490470580085,17.1534448123551,12.9900047339663,17.723143013608,17.577382031213,24.3356365423346
"88",262,15.1915011424201,21.3409999054406,15.4462087612023,13.0071462746522,17.375856010188,12.9567920831939,17.9356254392107,18.0597528734104,24.6222469374708
"89",265,15.2694885316333,21.6395776862468,15.5290324866289,13.0892388499354,17.4497382133311,13.0076138519337,18.0504511213242,18.5751349380441,24.7040204344495
"90",268,15.3227710719965,21.7641344165165,15.6455794230774,13.1395956408218,17.5059465031713,12.9586346002863,18.3325242458685,18.5719313677801,24.9563374652529
"91",271,15.4421304718799,22.2153062097871,15.7575985078307,13.1116691048671,17.7725918388928,12.9405493763957,18.5746476392656,18.6030676848386,25.8275447347356
"92",274,15.4744475077656,22.4034430265382,15.7815085984169,13.1400259335537,17.8088690819776,12.9536456779476,18.6093715188862,18.9112942939814,25.8955917590951
"93",277,15.4772274375973,22.4704390189727,15.7822118565995,13.1425648923441,17.8118899828505,12.9530426948644,18.6113810183347,19.085077946411,25.8558000915345
"94",280,15.4907726653422,22.4764094951877,15.7854426549843,13.1466841121218,17.8348612185627,12.9567975718386,18.6140877381299,19.0910856997768,25.8617332905986
"95",283,15.5681521149371,22.5645069615443,15.8707270886101,13.264807730367,17.8714964995073,13.0979815498808,18.6434726273393,19.1987462344089,25.9302676886796
"96",286,15.5915456789708,22.7547579985254,15.8878646839001,13.2758921665258,17.9071991914158,13.1061710760166,18.6695582917835,19.2242917239024,26.2852242731485
"97",289,15.6204202477044,22.8391876696669,15.9011919236897,13.322758788538,17.9180817068707,13.1280211475527,18.6743626998267,19.1880023100044,26.4903730293293
"98",292,15.7023622729812,23.1282066667732,16.0444440488097,13.3881788543323,18.01654569163,13.2539078321215,18.8349802654979,19.2231424976992,27.0332708358471
"99",295,15.7070037482039,23.1363644329093,16.0504920403978,13.3965794786413,18.0174280177664,13.2617273607205,18.839256720075,19.2299117283788,27.0428171374397
"100",298,15.753335777944,23.328006021072,16.0935278509062,13.3864631667076,18.1202083891805,13.2447572395395,18.942298462273,19.3576761331958,27.2983359089483
"101",301,15.8041017800652,23.3742345365484,16.1432320946484,13.4840135070536,18.1241900530769,13.3398907630736,18.9465734262233,19.4453893998956,27.3030796732012
"102",304,15.8218580486644,23.8080111745163,16.2277294722544,13.5164653100289,18.1272507873,13.4567118047425,18.9987471397662,19.92370911799,27.6923132310426
"103",307,15.8267339672672,23.8874128591914,16.3087231442725,13.5138630810732,18.1396048534612,13.4749582497883,19.1424880387567,19.9921203489959,27.782705369387
"104",310,15.8515467601951,24.1191080939296,16.334374471655,13.5514705656907,18.1516229546996,13.5084335527574,19.1603153905525,19.885674020353,28.3525421675062
"105",313,15.9524420712822,24.2200003311602,16.4241348215391,13.6075069881676,18.2973771543969,13.5449828142411,19.303286828837,19.9063345917667,28.5336660705536
"106",316,16.0465480276777,24.3070998148486,16.5161310033864,13.7109628967269,18.3821331586285,13.6489847279781,19.3832772787948,19.9995352070164,28.6146644226808
"107",319,16.0507013709757,24.3070998148486,16.5161310033864,13.7175242706561,18.3838784712952,13.6489847279781,19.3832772787948,19.9995352070164,28.6146644226808
"108",322,16.0746041236268,24.3995003338907,16.6106412969766,13.7456418335379,18.4035664137157,13.6097048908571,19.6115777030961,19.9612784590589,28.8377222087225
"109",325,16.0772940059807,24.6201388969649,16.6140731986899,13.7501795095063,18.4044085024551,13.6113911209907,19.616755276389,19.8951652442788,29.345112549651
"110",328,16.1263353216968,24.825959898744,16.6655957936988,13.8203936204563,18.4322770229373,13.7016181738941,19.6295734135035,19.8215363686557,29.8303834288323
"111",331,16.2002543070863,24.8877204934082,16.7279767081862,13.7977181360225,18.6027904781501,13.6710974184188,19.7848559979535,19.7794495232491,29.9959914635672
"112",334,16.2520808813455,24.9416533095097,16.7713181487633,13.8299268790787,18.6742348836124,13.6781512449216,19.8644850526051,19.8117607493782,30.0715458696411
"113",337,16.388872020639,25.1520852768442,16.9006373726712,14.0358831458291,18.7418608954489,13.9040129587249,19.8972617866176,20.1139045494512,30.1902660042371
"114",340,16.4846135472303,25.2498265456328,16.9894235575335,14.1614055767931,18.8078215176676,14.0420758625656,19.9367712525014,20.2253657772852,30.2742873139804
"115",343,16.4885622126486,25.2505298038155,16.9908117351738,14.1652932924026,18.8118311328946,14.0417906049993,19.9398328653482,20.2247535372193,30.2763060704116
"116",346,16.5244861458117,25.5335998654393,17.0295487010676,14.2258043931872,18.8231678984362,14.0874755362218,19.9716218659134,20.266148129447,30.8010516014317
"117",349,16.5529050395044,25.5574306520756,17.0551545620295,14.2058202350905,18.8999898439183,14.0748691916361,20.0354399324229,20.2504663972221,30.864394906929
"118",352,16.622046977659,25.8752056792173,17.1242965001842,14.3080418625716,18.9360520927465,14.1663939284,20.0821990719683,20.3632330936358,31.3871782647987
"119",355,16.7286192630144,26.293094493537,17.30688671783,14.4129039996212,19.0443345264076,14.2752589585669,20.3385144770931,20.6270044750842,31.9591845119898
"120",358,16.838240304561,26.5724873700996,17.422959772687,14.6089792577536,19.0675013513683,14.4596943075382,20.3862252378358,20.6816578403393,32.4633168998598
"121",361,16.8514362613554,26.7055279004219,17.5006115133931,14.6334277048422,19.0694448178687,14.4977565012819,20.5034665255042,20.8299464567098,32.5811093441339
"122",364,16.8902696253777,26.7679905666841,17.5642427199348,14.7278482559198,19.0526909948356,14.6560652632639,20.4724201766056,20.9849068208129,32.5510743125554
"123",367,16.8972544954546,27.0778955204799,17.6465394843597,14.7252610504361,19.0692479404732,14.6784251814959,20.6146537872236,21.226001684669,32.9297893562908
"124",370,16.9044593652557,27.5688586540966,17.6961857232029,14.7377247712563,19.071193959255,14.7366051053532,20.6557663410526,21.5913662312543,33.5463510769389
"125",373,16.9541220019777,27.817441957547,17.7451451017422,14.7493624657154,19.15888153824,14.7367739754462,20.7535162280382,22.0217474049986,33.6131365100954
"126",376,16.957403849511,27.9723403355423,17.7567630560003,14.7574371256567,19.1573705733653,14.7497309011869,20.7637952108138,22.0434612298757,33.9012194412089
"127",379,17.0240015751129,28.0335464390627,17.8179691595208,14.7457838822663,19.3022192679595,14.734214733931,20.9017235851106,22.0354614642461,34.0316314138794
"128",382,17.0473289347038,28.3523714708052,17.8436255803904,14.7758568946299,19.3188009747778,14.7574279597623,20.9298232010185,22.1068492782627,34.5978936633477
"129",385,17.0521233709068,28.5301745690513,17.8484492342951,14.7788098183935,19.3254369234201,14.7608134914105,20.9360849771797,21.9466107456746,35.1137383924279
"130",388,17.0940992249811,28.7731555120894,17.932270222712,14.7931335321067,19.3950649178555,14.8945228754339,20.9700175699901,22.2132732532738,35.333037770905
"131",391,17.1442781694504,29.0414115217237,17.979553196091,14.845993767389,19.4425625715118,14.9443325491681,21.0147738430138,22.5239426242794,35.5588804191679
"132",394,17.1717624033235,29.5439037969949,18.057427021603,14.8989013391912,19.4446234674558,15.0057796334008,21.1090744098053,22.7861555691476,36.3016520248422
"133",397,17.2804553499832,29.7109847882378,18.2245080128459,15.0052641903052,19.5556465096612,15.2198000795999,21.2292159460919,22.967758348064,36.4542112284117
"134",400,17.2908016685543,29.7992635658184,18.2336503692209,15.0005131440416,19.5810901930669,15.2142895697934,21.2530111686483,22.8929977417841,36.7055293898526
"135",403,17.302345507954,29.8758076730751,18.2376602950135,15.0037951669661,19.600895848942,15.2226886298663,21.2526319601607,22.981135964865,36.7704793812853
"136",406,17.3111287062536,30.1079097140868,18.2439355926124,15.0168142825845,19.6054431299227,15.2343915269633,21.2534796582616,23.1271070554058,37.0887123727678
"137",409,17.3956768943996,30.3861183509023,18.3767372090451,15.1004813577931,19.6908724310061,15.3778156982739,21.3756587198163,23.4155995339239,37.3566371678807
"138",412,17.4457074114274,30.7512149158533,18.4288443977219,15.1525580924936,19.7388567303612,15.4234584481893,21.4342303472544,23.6937686086331,37.8086612230735
"139",415,17.4949354842154,30.9634145760424,18.4738198185147,15.1047992862451,19.8850716821857,15.3999855994693,21.5476540375601,23.6310678807528,38.295761271332
"140",418,17.6050327619774,31.1304723972552,18.5728300138798,15.1198086566539,20.0902568673009,15.4079020548819,21.7377579728777,23.7668137386204,38.4941310558901
"141",421,17.6673823458921,31.4558314014745,18.628872572922,15.1561338968414,20.1786307949429,15.4250327487854,21.8327123970585,23.6675793853168,39.2440834176322
"142",424,17.7084404430132,31.6802956329657,18.6593852330486,15.1886554436434,20.2282254423829,15.4396735881445,21.8790968779527,23.8767399191109,39.4838513468204
"143",427,17.7151916927839,31.6876665747929,18.6654434358624,15.1952746647785,20.2351087207893,15.4473830409,21.8835038308249,23.888199343994,39.4871338055917
"144",430,17.7220408873595,31.7710814332326,18.6674981942351,15.1987626868211,20.245319087898,15.4475993799593,21.8873970085109,23.9886423784911,39.5535204879741
"145",433,17.7374794644796,32.2420593769708,18.6744976731629,15.1898809708848,20.2850779580743,15.4472231986324,21.9017721476934,24.3208744097488,40.1632443441928
"146",436,17.752247886316,32.4461013734243,18.6951944707777,15.1762944546397,20.3282013179922,15.4499034240056,21.9404855175497,24.4990251822099,40.3931775646388
"147",439,17.7605059111557,32.603687096927,18.7006798702111,15.1795243521148,20.3414874701965,15.4528325694205,21.9485271710017,24.6824672065552,40.5249069872987
"148",442,17.7967436801773,32.8449679148576,18.7336357916994,15.1860782500668,20.4074091102877,15.4618972881626,22.0053742952361,24.8242686488045,40.8656671809107
"149",445,17.8262389931832,33.2650938057769,18.7490659410515,15.1842493368441,20.4682286495222,15.4689116789653,22.0292202031378,25.4330709545274,41.0971166570263
"150",448,17.9154333625956,33.4888963983638,18.841129187563,15.290038819827,20.5408279053642,15.5977535839862,22.0845047911398,25.7235232548029,41.2542695419246
"151",451,17.9247734129428,33.5017115910554,18.843192073435,15.3039895859609,20.5455572399246,15.5984847310066,22.0878994158635,25.7394379586859,41.2639852234249
"152",454,17.9656073176141,33.7504555804427,18.8840259781063,15.3697689095218,20.5614457257063,15.6471594978279,22.1208924583847,25.8536272614984,41.6472838993869
"153",457,17.9835773717109,33.9494703835317,18.9019960322032,15.3909531172668,20.5762016261551,15.6635063193768,22.1404857450296,26.0377033894695,41.861237377594
"154",460,18.0550485808675,34.0846829287945,18.9734672413598,15.4278604191056,20.6822367426294,15.7203767603145,22.226557722405,26.1438963917298,42.0254694658591
"155",463,18.0605146631788,34.2571829251186,19.0219664854861,15.4373430016797,20.6836863246779,15.8379670262652,22.205965944707,26.4126420038911,42.1017238463461
"156",466,18.0716934392013,34.3419191159005,19.034551777874,15.4306255459805,20.7127613324221,15.8318295459079,22.23727400984,26.4973179428634,42.1865202889376
"157",469,18.0737665362991,34.435530732733,19.0370330571668,15.430797088675,20.7167359839233,15.8364333570256,22.2376327573079,26.5685889348276,42.3024725306383
"158",472,18.1063834416706,34.6908502475679,19.0590133510998,15.4581634240686,20.7546034592726,15.8655975079469,22.2524291942527,26.4353951818848,42.946305313251
"159",475,18.1826032875777,34.9840401408939,19.183862478494,15.5063713278206,20.8588352473348,15.9052501038464,22.4624748531417,26.7740725556066,43.1940077261811
"160",478,18.2108194001866,35.1171578109774,19.20863565509,15.512779111952,20.9088596884211,15.9068971117553,22.5103741984247,27.0557925844946,43.1785230374603
"161",481,18.2139209993026,35.1274189972425,19.2145502869367,15.5178443743422,20.909997624263,15.9110164106555,22.518084163218,27.0697928063966,43.1850451880884
"162",484,18.241952505487,35.1901341875579,19.2785386338762,15.5435875713037,20.9403174396703,15.9807230240381,22.5763542437142,27.1396813452282,43.2405870298876
"163",487,18.2538106814947,35.2931727713285,19.3215694520055,15.5635584195189,20.9440629434704,16.0752094893703,22.5679294146408,27.301292983949,43.285052558708
"164",490,18.2745783299231,35.3600099633925,19.3441980599036,15.5624399073475,20.9867167524987,16.0750719591452,22.6133241606619,27.3630440417365,43.3569758850485
"165",493,18.293250346685,35.4906299859108,19.4059649863167,15.581529618462,21.0049710749081,16.093608417504,22.7183215551295,27.3643448340098,43.6169151378118
"166",496,18.299542992879,35.4955527931896,19.4108877935955,15.5775421095542,21.0215438762037,16.0907542537702,22.7310213334209,27.360196765607,43.6309088207722
"167",499,18.3148612544649,35.6677997047053,19.4241293835325,15.6055928951359,21.0241296137938,16.1162395745125,22.7320191925525,27.4070225568546,43.928576852556
"168",502,18.3297911304019,35.7981019831672,19.4540840493701,15.6207479549653,21.0388343058384,16.1650884127094,22.7430796860309,27.5938854443729,44.0023185219614
"169",505,18.3329287792013,35.9563959590479,19.5193255845492,15.6262638051879,21.0395937532148,16.2892566818062,22.7493944872922,27.6118702204934,44.3009216976024
"170",508,18.3781334634006,36.1042763379194,19.5645302687485,15.6494599011503,21.106807025651,16.2907447472113,22.8383157902858,27.5603903256597,44.6481623501792
"171",511,18.3835936521432,36.2090498480089,19.5687498178446,15.6475855859886,21.1196017182977,16.2884307973234,22.8490688383659,27.6370936109342,44.7810060850837
"172",514,18.4352521320582,36.3093883471722,19.6579577187046,15.7275883587232,21.1429159053931,16.3336697043995,22.9822457330097,27.6734820209947,44.9452946733497
"173",517,18.4702820442884,36.4140329067145,19.7001586848433,15.7647482892403,21.1758157993365,16.3835460848096,23.016771284877,27.7549850162526,45.0730807971764
"174",520,18.4796949906868,36.5257367091112,19.7326521271039,15.7811081830087,21.1782817983649,16.4562722136151,23.0090320405928,27.9036804182198,45.1477930000026
"175",523,18.4831195879746,36.6351292960949,19.7729729156118,15.7828610165233,21.183378159426,16.5297341067566,23.016211724467,28.0461266799861,45.2241319122036
"176",526,18.4886573790386,36.7697502478342,19.786857732501,15.7914351195154,21.1858796385618,16.5508340210937,23.0228814439083,28.3788633343865,45.1606371612819
"177",529,18.5250043054802,36.8511636307303,19.8225843391193,15.7732997622471,21.2767088487132,16.5391250984819,23.1060435797567,28.4141911742489,45.2881360872116
"178",532,18.5574476655814,37.0987261980537,19.8484954990279,15.7718007967603,21.3430945344025,16.5443854333822,23.1526055646736,28.6152327787944,45.5822196173129
"179",535,18.5581509237641,37.1856488806506,19.8547816356193,15.7711330538709,21.3451687936572,16.5538495204725,23.1557137507662,28.5547630045239,45.8165347567773
"180",538,18.5712194096332,37.5748569225179,19.8771549188364,15.7750880541564,21.3673507651099,16.570161497226,23.1841483404468,28.7702246629641,46.3794891820717
"181",541,18.5908882749995,37.6916848006737,19.9011270998512,15.7872997908512,21.3944767591477,16.5722742885415,23.2299799111609,28.964660507603,46.4187090937443
"182",544,18.6093385025789,37.8322341918504,19.9195773274306,15.8079301080232,21.4107468971346,16.5957343597895,23.2434202950717,29.0018894387875,46.6625789449133
"183",547,18.611448277127,37.8911645750542,19.9195773274306,15.8059716874998,21.4169248667541,16.5957343597895,23.2434202950717,29.071373626701,46.7109555234074
"184",550,18.6204922749507,38.0467310369041,19.953456193993,15.8201211238216,21.4208634260798,16.6769068434892,23.2300055444968,29.3022263446653,46.791235729143
"185",553,18.6405798576122,38.4429114572063,19.9775259774314,15.8512795448932,21.4298801703312,16.7090283473721,23.2460236074907,29.4177278239635,47.4680950904491
"186",556,18.7106310237665,38.5836132107661,20.0721643863118,15.9558133498724,21.4654486976606,16.8558011282349,23.2885276443888,29.5855987281133,47.5816276934189
"187",559,18.7127407983145,38.9638074137188,20.0735488340778,15.9538729695379,21.4716086270912,16.8575571673028,23.2895405008528,29.7451381325407,48.1824766948969
"188",562,18.7166790153545,39.008788095936,20.1144727018263,15.9630660020602,21.4702920286488,16.8706006039235,23.3583447997292,29.793345702983,48.224230488889
"189",565,18.7187887899026,39.0552310591253,20.1144727018263,15.9611195481598,21.4764580316454,16.8706006039235,23.3583447997292,29.8538546222632,48.2566074959875
"190",568,18.7201586288177,39.0731544198533,20.1193955091051,15.9618583037839,21.4784589538516,16.8678387915172,23.3709522266931,29.8730497695552,48.2732590701513
"191",571,18.7767851567723,39.4014424577404,20.2050167323549,16.0642798950887,21.4892904184559,17.007524807595,23.4025086571149,30.4584689263035,48.3444159891773
"192",574,18.8046277462216,39.6392794490288,20.2688841814217,16.0994982915773,21.5097572008659,17.0849345540261,23.4528338088174,30.669873135674,48.6086857623836
"193",577,18.8184185904516,39.6431451760876,20.2744670598305,16.1191151100049,21.5177220708983,17.0943428381355,23.4545912815256,30.6745375851836,48.6117527669915
"194",580,18.8257378553634,40.015222666947,20.2958858354298,16.1276679676429,21.5238077430839,17.1195004669924,23.4722712038672,31.1098694452032,48.9205758886908
"195",583,18.8553959873924,40.0975117273599,20.3255439674588,16.1924374497055,21.5183545250793,17.1900969112176,23.4609910236999,31.2442723913147,48.9507510634052
"196",586,18.8723540750036,40.1282678955313,20.3425020550701,16.223074293718,21.5216338562893,17.2182607059692,23.4667434041709,31.2923495833202,48.9641862077425
"197",589,18.9012840605841,40.2749476499737,20.3720884101572,16.2722675942341,21.5303005269342,17.2576555102993,23.4865213100152,31.4552459078674,49.09464939208
"198",592,18.944046377078,40.3177099664676,20.4162205655662,16.3206367261416,21.5674560280144,17.3188296423819,23.5136114887505,31.4994298785155,49.1359900544197
"199",595,18.9928185173424,40.6547290858896,20.509013599976,16.4022553268683,21.5833817078166,17.506861711226,23.511165488726,31.8386900892547,49.4707680825244
"200",598,19.032271660555,40.7654258591847,20.5549733383535,16.4741317744935,21.5904115466166,17.5895008915999,23.5204457851071,31.9918958676719,49.5389558506975
"201",601,19.034348332204,40.8789916567488,20.5805856220243,16.4775106438073,21.5911860206007,17.619339422688,23.5418318213606,32.2551228549458,49.5028604585518
"202",604,19.0584774473341,40.9846987210704,20.6059553768008,16.5150688056001,21.6018860890681,17.6530524837607,23.5588582698408,32.2138488331815,49.7555486089594
"203",607,19.0707635065193,41.0912478256775,20.6644498377957,16.525786589272,21.6157404237667,17.7565071126868,23.5723925629045,32.384200051963,49.798295599392
"204",610,19.0727611649902,41.1728875669983,20.665762576809,16.5292465443501,21.6162757856304,17.7598572834593,23.5716678701587,32.3821692389959,49.9636058950006
"205",613,19.0768427595515,41.1761550428333,20.6671690931744,16.5299694582613,21.6237160608417,17.7590847273367,23.575253459012,32.3832262188862,49.9690838667803
"206",616,19.0815303003763,41.5092863637563,20.7357473991745,16.537989626494,21.6250709742586,17.7523880584104,23.7191067399386,32.5602109098583,50.4583618176543
"207",619,19.084155778403,41.6352897246767,20.7423110942412,16.5441349571192,21.6241765996867,17.7689897907461,23.7156323977363,32.8082150362952,50.4623644130582
"208",622,19.1142922345358,41.6654261808095,20.7724475503741,16.5599420204051,21.6686424486666,17.7707669019731,23.7741281987751,32.8324946049694,50.4983577566497
"209",625,19.1178085254493,41.8480639348928,20.7724475503741,16.5567746244791,21.6788424264194,17.7707669019731,23.7741281987751,32.8570706452558,50.8390572245298
"210",628,19.1527549444333,41.9106993091966,20.8330281663052,16.5400219151969,21.7654879736697,17.79167162464,23.8743847079704,32.8747449021486,50.9466537162446
"211",631,19.2027589891378,42.172886750833,20.9149395817056,16.5545717022713,21.8509462760044,17.8440474179409,23.9858317454702,33.1341298245688,51.2116436770973
"212",634,19.2110656757338,42.2668647289745,20.9202622465116,16.5677321667246,21.8543991847429,17.855530212257,23.9849942807662,33.2418187284407,51.2919107295083
"213",637,19.213805353564,42.3909165680827,20.9230019243418,16.5691949389734,21.8584157681546,17.8558226247343,23.9901812239494,33.3819027713332,51.3999303648322
"214",640,19.2194314190255,42.4192684865227,20.9435495080688,16.5640153602032,21.8748474778478,17.857689911962,24.0294091041756,33.4183733822462,51.4201635907992
"215",643,19.2523929234773,42.4522299909745,20.9765110125206,16.6060976694722,21.8986881774824,17.8938009468209,24.0592210782203,33.4716647530589,51.4327952288901
"216",646,19.286186698915,42.4809966081923,21.0096198685007,16.6266858534229,21.9456875444071,17.9027424425798,24.1164972944216,33.4952835223462,51.4667096940384
"217",649,19.28964781833,42.5495913090431,21.0137373574224,16.6322436755671,21.9470519610929,17.9082103455453,24.1192643692994,33.571088039389,51.5280945786971
"218",652,19.3177598069123,42.6413868815148,21.0418493460047,16.608027998517,22.0274916153077,17.8944978129715,24.1892008790379,33.6130153952535,51.6697583677761
"219",655,19.3288459891587,42.8102366924444,21.0523798080623,16.6326973190964,22.024994659221,17.919271522493,24.1854880936315,33.813041560439,51.8074318244498
"220",658,19.3295382130417,42.8185002202386,21.0530720319452,16.6338129678283,22.0252634582551,17.9200413016112,24.1861027622793,33.8237178943189,51.8132825461582
"221",661,19.3316479875898,43.1095269464078,21.0536923517684,16.6319007609717,22.0313952142079,17.9211931763991,24.1861915271378,34.0800002686115,52.1390536242041
"222",664,19.3689491099818,43.1460999905405,21.0896090263945,16.6649168796774,22.0729813402861,17.944324260338,24.2348937924509,34.1135002470526,52.1786997340284
"223",667,19.4468177750193,43.3756974062992,21.1658923356446,16.6879237243608,22.2057118256779,17.9482370456886,24.3835476256007,34.1122655681245,52.6391292444739
"224",670,19.4687351976614,43.4382526384528,21.1864399193716,16.6956208780045,22.2418495173183,17.9471128809262,24.425766957817,34.2402547068631,52.6362505700425
"225",673,19.4735807648424,43.5122239398699,21.1878243671376,16.7034933469362,22.2436681827486,17.948694199417,24.4269545348582,34.2895408552006,52.7349070245391
"226",676,19.4756574364914,43.6032112028402,21.1898864299357,16.7068552955089,22.2444595774739,17.9493917660777,24.4303810937938,34.4871254781002,52.7192969275803
"227",679,19.5021245052818,43.8364026342763,21.2163534987261,16.69608324709,22.3081657634736,17.9412665014149,24.4914404960373,34.7501873173251,52.9226179512275
"228",682,19.5021245052818,43.9935094139529,21.2163534987261,16.69608324709,22.3081657634736,17.9412665014149,24.4914404960373,34.7592150261465,53.2278038017594
"229",685,19.5021245052818,44.0257373059087,21.2471748743165,16.69608324709,22.3081657634736,17.9387115779746,24.5556381706585,34.7757715775048,53.2757030343127
"230",688,19.5193310193583,44.1629861679826,21.2619001091003,16.7008262507,22.3378357880165,17.9452007780559,24.5785994401446,34.9249597791837,53.4010125567816
"231",691,19.5370539431531,44.2733868239457,21.2796230328951,16.7156073913254,22.3585004949808,17.9537701167735,24.6054759490167,35.1880691854247,53.3587044624667
"232",694,19.5412072864511,44.4044979904407,21.2796230328951,16.7223496706507,22.3600649022515,17.9537701167735,24.6054759490167,35.3105147644935,53.4984812163879
"233",697,19.5412072864511,44.489693943847,21.2803262910778,16.7223496706506,22.3600649022515,17.9534756414245,24.607176940731,35.4156135990845,53.5637742886095
"234",700,19.576304824269,44.7686931199124,21.3147389094381,16.7582405196827,22.3943691288552,17.9981086784054,24.6313691404708,35.6842323208458,53.853153918979
"235",703,19.5966993115669,44.8830330001391,21.3302105894572,16.7409922991952,22.4524063239386,17.9912430529413,24.6691781259732,35.7961863376201,53.9698796626581
"236",706,19.6007807508051,44.914908401656,21.3343639327552,16.7476091865291,22.453952315081,17.9961467140883,24.6725811514221,35.8297902555905,54.0000265477215
"237",709,19.6141392205302,44.9734791963093,21.3711371594912,16.7614946264842,22.4667838145762,18.0488998545559,24.6933744644265,35.9009160899393,54.0460423026794
"238",712,19.6467668243264,45.0047940610923,21.3961227006299,16.7435397232867,22.5499939253662,18.0433009575217,24.7489444437382,35.8839524660744,54.1256356561101
"239",715,19.6508763410718,45.0537825403714,21.4444908600859,16.7451329962152,22.5566196859284,18.0599377076757,24.8290440124962,35.8866962074521,54.2208688732908
"240",718,19.6508763410718,45.1552969222774,21.4749487109377,16.7451329962152,22.5566196859284,18.0962884290122,24.8536089928633,36.0049750316676,54.3056188128872
"241",721,19.6534295244244,45.5263163773557,21.5536566973622,16.7491249860039,22.5577340628449,18.1695864391977,24.9377269555266,36.411517271509,54.6411154832025
"242",724,19.6555172303731,45.649699138812,21.6207788042036,16.7507876237969,22.5602468369492,18.1660042237397,25.0755533846675,36.4090522403658,54.8903460372583
"243",727,19.6555172303731,45.7662382711616,21.6727408734123,16.7507876237969,22.5602468369492,18.1547935045466,25.190688242278,36.3361422810373,55.1963342612859
"244",730,19.6746949751849,45.828512531995,21.6919186182241,16.7579028611517,22.5914870892181,18.1533176535365,25.2305195829118,36.3992004751644,55.2578245888257
"245",733,19.67974047213,45.8417880633607,21.6990738897173,16.7639789048802,22.5955020393798,18.1599448419737,25.2382029374609,36.4113985647954,55.2721775619259
"246",736,19.7167623021105,45.9524723594456,21.7376979182666,16.7496896179498,22.6838349862712,18.1474951416297,25.3279006949034,36.4584814552535,55.4464632636378
"247",739,19.748920333243,46.2245634662318,21.7741018292709,16.7810695424212,22.7167711240649,18.1474222271518,25.4007814313899,36.4408726913948,56.0082542410688
"248",742,19.7495767027497,46.3867241103995,21.8266113898041,16.7825826970052,22.7165707084942,18.2761483317139,25.3770744478944,36.7983468909766,55.9751013298224
"249",745,19.772694412927,46.6347711387698,21.8497290999814,16.8147430798958,22.7306457459581,18.3156234422468,25.3838347577161,37.1979086279855,56.0716336495541
"250",748,19.7753198909537,46.6419549583525,21.8511356163468,16.820827060155,22.7298127217523,18.314887835962,25.3873833967316,37.2144810056049,56.0694289111001
"251",751,19.7774296655017,46.7356870707955,21.910948758523,16.8190339909703,22.7358253400331,18.440278629924,25.381618887122,37.3765473011625,56.0948268404284
"252",754,19.7774296655017,46.8155650654595,21.9425850695061,16.8190339909703,22.7358253400331,18.4976675566313,25.387502582381,37.4432119858517,56.1879181450673
"253",757,19.7946633585168,46.8840952298761,21.9598833621556,16.8471731628049,22.7421535542287,18.519259036622,25.4005076876891,37.5303786051529,56.2378118545992
"254",760,19.7995089256978,46.9060126525182,21.9756365096796,16.8550242075558,22.7439936438397,18.5187670731554,25.4325059462038,37.5428179132759,56.2692073917604
"255",763,19.8083372113421,46.9408532686991,22.0104771258606,16.8686217533829,22.7480526693014,18.5306563396904,25.4902979120308,37.5667268823689,56.3149796550294
"256",766,19.815289928666,47.0912903742695,22.0160600042694,16.8775974560979,22.7529824012342,18.540670082027,25.4914499265118,37.81965172668,56.3629290218591
"257",769,19.8159748481236,47.1967546574013,22.0160600042694,16.8778530119457,22.7540966843016,18.540670082027,25.4914499265118,37.8731126852645,56.5203966295381
"258",772,19.8173592958896,47.2812059711268,22.0285200341633,16.8800968743858,22.7546217173934,18.5568355936825,25.5002044746441,37.9785320656353,56.5838798766182
"259",775,19.8593529055514,47.4637122008353,22.0650342881645,16.8595912208296,22.8591145902731,18.5446278609247,25.5854407154043,38.267144756678,56.6602796449926
"260",778,19.8682860762014,47.4712609237194,22.0739674588146,16.8664556541308,22.870116498272,18.5479455022391,25.5999894153901,38.2719710654513,56.6705507819874
"261",781,19.8906027549526,47.4983720386735,22.0975247772122,16.8763096099965,22.9048958999088,18.5598502870867,25.6351992673377,38.2812816031034,56.7154624742437
"262",784,19.8982394415881,47.5659780978601,22.0975247772122,16.879120689154,22.9173581940221,18.5598502870867,25.6351992673377,38.4660456796643,56.6659105160559
"263",787,19.9050886361637,47.8212843362522,22.1030041328727,16.8817909607891,22.9283863115383,18.5596546448681,25.6463536208773,38.6471792657559,56.9953894067486
"264",790,19.9675718991453,47.9862238830195,22.1585723061267,16.979975910231,22.9551678880597,18.6402542822173,25.6768903300362,38.8547612629035,57.1176865031355
"265",793,19.9984711219848,48.0716490233763,22.1867026334342,16.9600068607467,23.0369353832228,18.6257926004221,25.7476126664462,38.8126985357244,57.3305995110282
"266",796,20.023944933574,48.1282729097004,22.2100997733745,16.9868911422431,23.060998724905,18.6467758011696,25.7734237455794,38.8676195104575,57.3889263089433
"267",799,20.0315924991861,48.2465796425282,22.215579129035,16.9933232787142,23.0698617196579,18.646784413368,25.784373844702,38.9555784851266,57.5375807999299
"268",802,20.0456542270939,48.4620070318434,22.2296408569428,17.0068460398567,23.0844624143311,18.6642236357901,25.7950580780955,39.3916119207159,57.532402142971
"269",805,20.0489715383892,48.5689022756118,22.2296408569428,17.0118846659279,23.0860584108506,18.6642236357901,25.7950580780955,39.3118428137487,57.8259617374748
"270",808,20.0911135465865,48.611044283809,22.27178286514,17.0328108486111,23.1494162445618,18.6691303525126,25.8744353777674,39.3393197913575,57.8827687762604
"271",811,20.1125029323088,48.8795041012928,22.3313558820526,17.0359040291446,23.189101835473,18.76549909611,25.8972126679952,39.4532103595221,58.3057978430634
"272",814,20.1166562756068,49.0881481585592,22.3790745552269,17.0421640904879,23.1911484607257,18.7486036871284,26.0095454233253,39.3991531712582,58.7771431458602
"273",817,20.127186809622,49.1904018551472,22.393543306282,17.034115158532,23.220258460712,18.7529266053008,26.0341600072632,39.3368868234981,59.0439168867963
"274",820,20.1451583480691,49.4484467308284,22.4224561686869,17.0377275334607,23.2525891626776,18.7836143872242,26.0612979501496,39.7458485490964,59.1510449125605
"275",823,20.1458505719521,49.5639505769734,22.4231483925699,17.038768676713,23.2529324671913,18.7844613277873,26.0618354573525,39.8912619523178,59.2366392016291
"276",826,20.1458505719521,49.7416205166457,22.4231483925699,17.038768676713,23.2529324671913,18.7844613277873,26.0618354573525,39.8283310405035,59.6549099927878
"277",829,20.1500480524489,49.8789913569809,22.4273458730666,17.0384602756229,23.2616358292749,18.7846283123392,26.070063433794,39.8195829974122,59.9383997165497
"278",832,20.1506683722721,49.9069057490249,22.4279661928898,17.0394324939125,23.2619042506317,18.7857751907012,26.0701571950785,39.8591092939067,59.9547022041431
"279",835,20.1520748886374,50.0176471167763,22.432797306543,17.038236797997,23.2659129792779,18.7850557030724,26.0805389100137,39.9791498285351,60.0561444050175
"280",838,20.1816731351137,50.2138218347643,22.4623955530193,17.0428061269176,23.3205401433098,18.782055980051,26.1427351259876,40.2310226424135,60.196621027115
"281",841,20.1861520728774,50.305190698694,22.4996027934277,17.0500863021436,23.3222178436112,18.8524138705867,26.1467917162687,40.3823583563977,60.2280230409903
"282",844,20.1955650192758,50.3566739057686,22.5565653561628,17.0664343823077,23.3246956562439,18.8897186304812,26.2234120818444,40.4297009897135,60.2836468218237
"283",847,20.1976416909248,50.4949284026151,22.5565653561628,17.06958158302,23.3257017988296,18.8897186304812,26.2234120818444,40.5751372590321,60.4147195461981
"284",850,20.2016516167174,50.6482130414836,22.5605035732028,17.077930777384,23.3253724560508,18.8993260373493,26.2216811090562,40.5219073552449,60.7745187277223
"285",853,20.2220461040153,50.8748046538747,22.580194802318,17.0607731816504,23.3833190263803,18.8890883439705,26.2713012606655,40.6839255814329,61.0656837263165
"286",856,20.2426458574496,50.8940345683939,22.6020351953987,17.0911643782173,23.3941273366819,18.9272280351274,26.27684235567,40.7119262676059,61.0761428691819
"287",859,20.2433491156323,51.0073314990371,22.6020351953987,17.0905706716029,23.3961275596617,18.9272280351274,26.27684235567,40.7967032177467,61.2179597803275
"288",862,20.2522498912579,51.0854376898277,22.6107917722904,17.1075828306887,23.396916951827,18.9442047475845,26.2773787969963,40.8504358576892,61.3204395219662
"289",865,20.3075821093478,51.2820130296735,22.7113286745796,17.1217413253084,23.4934228933871,18.9462963858122,26.4763609633469,41.1381136976918,61.4259123616551
"290",868,20.3075821093478,51.3786869018574,22.7113286745796,17.1217413253084,23.4934228933871,18.9462963858122,26.4763609633469,41.381902415645,61.3754713880699
"291",871,20.3135179848586,51.4955320681118,22.7537354620501,17.1345219804377,23.4925139892796,19.0175744482273,26.489896475873,41.5565016497267,61.4345624864968
"292",874,20.3269032712987,51.5994492306232,22.7555964215197,17.1483979783403,23.5054085642572,19.0210036636675,26.4901891793719,41.4841353974172,61.7147630638293
"293",877,20.3334805168512,51.6643588298723,22.7568370611661,17.1589272074223,23.5080338262801,19.0232875966443,26.4903865256879,41.5204753018966,61.808242357848
"294",880,20.3354965140472,51.875512030687,22.7582435775315,17.1614721232538,23.5095209048406,19.0226150098055,26.4938721452575,41.7120133410322,62.0390107203417
"295",883,20.3503841898039,52.0579716546341,22.7996023316557,17.1843868878973,23.5163814917106,19.1173736024433,26.4818310608681,42.1257478208515,61.9901954884168
"296",886,20.3614708062316,52.215523132353,22.8106889480833,17.1996197414521,23.523321871011,19.1300936153795,26.4912842807872,42.1747656013875,62.2562806633185
"297",889,20.3621630301145,52.2223734671232,22.812084430149,17.2006686121676,23.5236574480615,19.1306186809213,26.4935501793767,42.1828793808957,62.2618675533507
"298",892,20.4047848522816,52.3351551177508,22.8533218045501,17.2270186705819,23.5825510339813,19.16362935726,26.5430142518401,42.393125286316,62.2771849491856
"299",895,20.4104109177431,52.3399372590015,22.8561348372808,17.2223252063911,23.5984966290951,19.1622481655675,26.550021508994,42.3959238276115,62.2839506903915
"300",898,20.4263141942961,52.3489913409789,22.8616726283448,17.2305217023559,23.6221066862363,19.1692292710195,26.55411598567,42.39954455559,62.2984381263679
"301",901,20.4263141942961,52.5776837923796,22.8883844871898,17.2305217023559,23.6221066862363,19.1672256998391,26.6095432745405,42.5015831040731,62.6537844806861
"302",904,20.4481151979594,52.6837033054187,22.9094822326704,17.2122645185484,23.6839658773704,19.1571353723687,26.6618290929721,42.5976378242834,62.769768786554
"303",907,20.4792507394778,52.8115771647351,22.9314423149148,17.2271190349082,23.7313824440473,19.1851988056255,26.6776858242041,42.7244008749972,62.898753454473
"304",910,20.4792507394778,53.0159392745556,22.9314423149148,17.2271190349082,23.7313824440473,19.1851988056255,26.6776858242041,42.9069715155581,63.1249070335531
"305",913,20.4880339377773,53.0608007778003,22.9415953521294,17.2404808427027,23.735587032852,19.1972655048764,26.6859251993825,42.8883278943439,63.2332736612568
"306",916,20.4935279022887,53.12583724446,22.9470893166408,17.2442687875788,23.7427870169986,19.1986924913441,26.6954861419376,42.8578806031637,63.3937938857562
"307",919,20.5104060986732,53.246511634182,22.9630154397641,17.2300296102586,23.7907825870878,19.1953229750824,26.7307079044459,42.9291394775049,63.5638837908592
"308",922,20.5104060986732,53.3664894113087,22.9630154397641,17.2300296102586,23.7907825870878,19.1953229750824,26.7307079044459,43.2152291444395,63.5177496781779
"309",925,20.5145891266586,53.4384466671393,22.9630155961037,17.2282175258204,23.8009607274968,19.1953233608808,26.7307078313267,43.3298934943637,63.5469998399149
"310",928,20.5270133021762,53.5845558759191,22.9754397716213,17.2476354562333,23.8063911481191,19.2117795362203,26.7391000070223,43.4998627259479,63.6692490258904
"311",931,20.5340306191345,53.7455565715203,23.0332208814841,17.2559706721057,23.8120905661633,19.3090294432968,26.7574123196714,43.5069905086641,63.9841226343765
"312",934,20.5423606751061,53.747611329893,23.0332208814841,17.2674408659065,23.8172804843057,19.3090294432968,26.7574123196714,43.5079789955875,63.9872436641985
"313",937,20.5436734141194,53.7593974065338,23.0332208814841,17.2706099768879,23.8167368513509,19.3090294432968,26.7574123196714,43.5263378025667,63.9924570105008
"314",940,20.5489958836183,53.7620228845604,23.0358463595108,17.2810195316352,23.8169722356013,19.3155113465173,26.7561813725043,43.5330744512563,63.9909713178646
"315",943,20.5559181224482,53.8173300695998,23.0427685983407,17.2914635921614,23.8203726527351,19.3239924213387,26.7615447753427,43.6160196627528,64.0186404764468
"316",946,20.5718100540554,53.8304823233767,23.0579616693903,17.3122773806186,23.8313427274922,19.343220512199,26.7727028265815,43.6315735471994,64.0293910995541
"317",949,20.6244342376715,54.0247425092974,23.1145240700464,17.3382768127737,23.9105916625694,19.3780074400353,26.8510407000575,43.6684294325376,64.3810555860572
"318",952,20.6601946742509,54.103506114057,23.1428406687474,17.3890315680486,23.9313577804532,19.4244284021756,26.8612529353192,43.691407369726,64.5156048583881
"319",955,20.6636192715387,54.1339201383563,23.1469501854928,17.3904530079008,23.9367855351767,19.4241757932469,26.8697245777387,43.724921912393,64.5429183643195
"320",958,20.6694543024247,54.1917165093192,23.1476424093758,17.4022205751184,23.9366880297309,19.4250259417901,26.8702588769615,43.872226982447,64.5112060361914
"321",961,20.682890596168,54.293813055685,23.1662358818204,17.4264227500203,23.9393584423157,19.4657628939339,26.8667088697069,43.9589960076134,64.6286301037566
"322",964,20.6943211039411,54.3778467596335,23.212344157809,17.4475760448548,23.9410661630273,19.5063566422782,26.9183316733399,44.1051015483896,64.6505919708773
"323",967,20.6982593209811,54.4027888008868,23.2130290772666,17.4570886387333,23.9394300032288,19.5062961612833,26.9197619932499,44.1686934522434,64.6368841495302
"324",970,20.6982593209811,54.4395454932601,23.2130290772666,17.4570886387333,23.9394300032288,19.5062961612833,26.9197619932499,44.2621182889867,64.6169726975335
"325",973,20.7176415897049,54.5932494272584,23.2324113459905,17.4862139534081,23.9490692260018,19.5301286346587,26.9346940573222,44.4723680885711,64.7141307659458
"326",976,20.7201947730575,54.7291548190021,23.2720172553821,17.4900421816578,23.9503473644573,19.5496796682362,26.994354842528,44.428501051683,65.0298085863211
"327",979,20.7221278318941,54.8561212263781,23.2900065302548,17.4941594525822,23.950096211206,19.5828698265154,26.9971432339943,44.5206230591302,65.1916193936259
"328",982,20.7246091111869,54.9450180061071,23.2939447472948,17.4978822469884,23.9513359753854,19.592675159922,26.9952143346676,44.5721250273367,65.3179109848774
"329",985,20.734399554246,55.1413708040066,23.322778332785,17.4976965336368,23.9711025748553,19.5797033563666,27.0658533092033,44.7559251689429,65.5268164390703
"330",988,20.7433035071944,55.2327372074597,23.3255180106152,17.5014743249924,23.9851326893964,19.579476336012,27.0715596852184,44.8594210773957,65.6060533375236
"331",991,20.7490301937227,55.4302155077635,23.3298602493776,17.5100511656268,23.9880092218187,19.5874455871372,27.072274911618,44.958570228275,65.901860787252
"332",994,20.7581394471986,55.482934865868,23.3368928312045,17.5072380779284,24.0090408164688,19.5841991402578,27.0895865221512,45.0066387153344,65.9592310164017
"333",997,20.7587597670218,55.5763076169635,23.3528139805134,17.5081678819807,24.0093516520629,19.6035797239006,27.1020482371261,45.2208574751007,65.9317577588263
"334",1000,20.7587597670218,55.6183809196215,23.3720438950325,17.5081678819807,24.0093516520629,19.6387293807311,27.1053584093339,45.2788376335068,65.9579242057362
"335",1003,20.7587597670218,55.8077316219133,23.3734283427985,17.5081678819807,24.0093516520629,19.6404089527676,27.1064477328294,45.4802529614659,66.1352102823608
"336",1006,20.7662917973286,55.8953235107643,23.3775378595439,17.5113239972407,24.0212595974164,19.6401043547004,27.1149713643874,45.5532594394706,66.237387582058
"337",1009,20.7695592731635,55.9308145686731,23.4077779613994,17.5129331253647,24.0261854209624,19.6259457938859,27.1896101289129,45.543188982817,66.3184401545293
"338",1012,20.7695592731635,56.0071139069265,23.4105176392297,17.5129331253647,24.0261854209624,19.6257950773566,27.1952402011028,45.6689773467789,66.3452504670742
"339",1015,20.7744820804423,56.1655760113909,23.506436654111,17.5087917473338,24.0401724135509,19.607579002051,27.4052943061709,45.6293952779954,66.7017567447864
"340",1018,20.7821848175528,56.1814179522145,23.5222139953003,17.5071375417495,24.0572320933562,19.6278260311694,27.4166019594311,45.6483829827311,66.714452921698
"341",1021,20.7834975565661,56.236315544342,23.5222139953003,17.5103215128103,24.056673600322,19.6278260311694,27.4166019594311,45.7390964998818,66.7335345888023
"342",1024,20.7847381962125,56.2863146647443,23.5222139953003,17.5121824868154,24.0572939056096,19.6278260311694,27.4166019594311,45.7587405893757,66.8138887401129
"343",1027,20.8073772157624,56.3157662014196,23.5453074579544,17.5198510048389,24.094903426686,19.6288745510484,27.4617403648603,45.769797942596,66.8617344602432
"344",1030,20.8249117816536,56.3623216916321,23.5649517983936,17.50734152279,24.1424820405172,19.6222303205512,27.507673276236,45.8250036614215,66.8996397218427
"345",1033,20.8249117816536,56.443084249631,23.5944033350689,17.50734152279,24.1424820405172,19.6186568894394,27.5701497806983,45.9588936193038,66.9272748799581
"346",1036,20.8261524213,56.5708617359237,23.5964082979652,17.5092106567077,24.1430941858922,19.622773078591,27.5700435173394,46.0195608341556,67.1221626376918
"347",1039,20.8282071796727,56.6829495499986,23.5977927457312,17.5100594411901,24.1463549181553,19.6244963419053,27.5710891495571,46.1829662475991,67.1829328523981
"348",1042,20.8288635491793,56.7282254218878,23.6089510273445,17.5116484108103,24.1460786875484,19.6521124474963,27.5657896071927,46.2665133949378,67.1899374488378
"349",1045,20.8360250648715,56.893069466274,23.6089510273445,17.5225835425198,24.1494665872232,19.6521124474963,27.5657896071927,46.4741578613538,67.3119810711943
"350",1048,20.8422661141181,57.0457101928245,23.6338735753469,17.5302944433196,24.1542377849167,19.6925440596186,27.5752030910752,46.6700541357426,67.4213662499064
"351",1051,20.8548163187017,57.1454760141521,23.6518896669346,17.5491166130153,24.1605160243881,19.721730675148,27.5820486587212,46.9046507143984,67.3863013139057
"352",1054,20.8554726882084,57.178950858992,23.6553142642225,17.5507116277469,24.1602337486698,19.7212796587068,27.5893488697381,46.9886186440115,67.3692830739726
"353",1057,20.8681313354967,57.2874446190482,23.6734889446216,17.5400821075593,24.1961805634342,19.7148041167045,27.6321737725387,47.1490894938255,67.4257997442709
"354",1060,20.8721741688813,57.3116651505276,23.6970245566434,17.5424109949062,24.2019373428564,19.7438541008448,27.6501950124421,47.1784580850523,67.4448722160029
"355",1063,20.8851103482552,57.3541101617858,23.7369882886088,17.5403431565696,24.2298775399408,19.7359987202576,27.7379778569599,47.1851381389633,67.5230821846082
"356",1066,20.8927028976919,57.4043667291557,23.7390430469815,17.5495314942789,24.2358743011048,19.7357021176265,27.7423839763364,47.2990992406405,67.5096342176709
"357",1069,20.9084560452159,57.4249489066065,23.7547961945055,17.5561712137604,24.2607408766713,19.7332994427917,27.7762929462193,47.3043443765948,67.5455534366181
"358",1072,20.9175154632313,57.4551060701025,23.7576092272362,17.5500338797208,24.2849970467418,19.7321913820299,27.7830270724425,47.2840149573915,67.6261971828134
"359",1075,20.9175154632313,57.6924531332601,23.7611255181497,17.5500338797208,24.2849970467418,19.7307978654895,27.7914531708098,47.5732836319148,67.8116226346055
"360",1078,20.9326119618846,57.8624105678723,23.8004352438569,17.586522415795,24.2787015079742,19.7961541411023,27.8047163466115,47.7346152662229,67.9902058695217
"361",1081,20.9345810704046,57.9847751400243,23.8011274677399,17.5912667532897,24.2778953875195,19.7969937907982,27.8052611446817,47.8292823337188,68.1402679463297
"362",1084,20.9345810704046,58.0361129873604,23.8011274677399,17.5912667532897,24.2778953875195,19.7969937907982,27.8052611446817,47.7930341910006,68.2791917837202
"363",1087,20.9366358287773,58.1811226262351,23.8057864586138,17.5921241576008,24.2811474999538,19.8058970924406,27.8056758247871,47.9045682634177,68.4576769890526
"364",1090,20.9407453455227,58.2574895570923,23.8057864586138,17.5938213292332,24.2876693618122,19.8058970924406,27.8056758247871,47.9292186095349,68.5857605046496
"365",1093,20.9469096206408,58.2636538322104,23.8126071032386,17.596323089676,24.2974961516055,19.8065673747172,27.81864683176,47.9304451526506,68.5968625117701
"366",1096,20.9555735137768,58.348773204015,23.8133103614213,17.6016677475825,24.3094792799711,19.80629288412,27.8203278387225,47.972753437555,68.724792970475
"367",1099,20.9555735137768,58.3549764022469,23.8146802003364,17.6016677475825,24.3094792799711,19.8060749517227,27.8232854489501,47.9833903774399,68.726562427054
"368",1102,20.9686217391315,58.3773294249497,23.8188997494325,17.6138221766628,24.3234213016003,19.8044241933323,27.8333753055327,48.0137229514806,68.7409358984187
"369",1105,20.9686217391315,58.5389604862693,23.8188997494325,17.6138221766628,24.3234213016003,19.8044241933323,27.8333753055327,48.1470874413492,68.9308335311894
"370",1108,20.9727750824295,58.5726470986889,23.8209764210815,17.620129062001,24.325421102858,19.8069477090737,27.8350051330893,48.129844205883,69.0154499914949
"371",1111,20.9755439779615,58.5766995155325,23.8209764210815,17.624320122555,24.326767833368,19.8069477090737,27.8350051330893,48.1335716448299,69.0198273862351
"372",1114,20.9916085731664,58.6256402447005,23.8713015980155,17.6270942368991,24.3561229094337,19.8080452684602,27.9345579275708,48.142039183228,69.109241306173
"373",1117,21.0094164790631,58.68509876503,23.8822603093365,17.6341854398137,24.3846475183124,19.8060493741417,27.9584712445314,48.2007597737428,69.1694377563172
"374",1120,21.0170568955728,58.8406190765794,23.9035274062449,17.6344203650886,24.3996934260569,19.804859978302,28.0021948341878,48.2978242935894,69.3834138595694
"375",1123,21.0348648014695,58.9619760029798,23.9213353121416,17.6410618223071,24.4286677806318,19.801178255605,28.0414923686781,48.3892042267215,69.5347477792382
"376",1126,21.0383342037069,59.0477460153002,23.922741828507,17.6403564413021,24.4363119661116,19.8006919237155,28.0447917332984,48.5355292443263,69.559962786274
"377",1129,21.046850558849,59.2051418856172,23.9264637474461,17.6477432321281,24.44595788557,19.8075958879328,28.0453316069594,48.8177841853459,69.5924995858884
"378",1132,21.046850558849,59.3174411828446,23.9441857241261,17.6477432321281,24.44595788557,19.8514132382573,28.0369582099949,48.8801169066887,69.7547654590005
"379",1135,21.0595092061374,59.367939339348,23.9588991297872,17.6374212387263,24.4815971735484,19.8465019848648,28.0712962747095,48.9380212809451,69.797857397751
"380",1138,21.0700469726203,59.4019688913003,23.9708544469352,17.6622160690648,24.4778778761759,19.8699658004413,28.0717430934291,48.9881397516667,69.8157980309338
"381",1141,21.0784493933623,59.4218315555697,23.9907171112046,17.6569300661948,24.4999687205298,19.8656621122046,28.1157721102046,48.9902352501728,69.8534278609665
"382",1144,21.0805591679104,59.5007325242309,24.0037438274918,17.6551888567684,24.5059294790524,19.8899503579054,28.1175372970781,48.9979611598566,70.0035038886052
"383",1147,21.0938146155819,59.5132240392667,24.0149226035143,17.6523949605132,24.5352342706505,19.8863937343359,28.1434514726926,48.9965772105359,70.0298708679975
"384",1150,21.0938146155819,59.6999241233658,24.0240649598892,17.6523949605132,24.5352342706505,19.8831488527559,28.1649810670225,49.1401712155863,70.2596770311453
"385",1153,21.0938146155819,59.7018932318858,24.0254714762546,17.6523949605132,24.5352342706505,19.8826439741084,28.1682989784007,49.1450986853656,70.2586877784061
"386",1156,21.0938146155819,59.7224408156128,24.0467223181642,17.6523949605132,24.5352342706505,19.8778347306238,28.2156099057046,49.1466103566225,70.298271274603
"387",1159,21.0938146155819,59.7708257618223,24.0467223181642,17.6523949605132,24.5352342706505,19.8778347306238,28.2156099057046,49.230568556225,70.3110829674195
"388",1162,21.1062856362085,59.8446353624261,24.0734606947244,17.6822856987531,24.530285573664,19.9349342063309,28.2119871831179,49.3460227924222,70.34324793243
"389",1165,21.1137789053386,59.8446353624261,24.0759419740172,17.6869891494365,24.5405686612407,19.9395267175827,28.2123572304517,49.3460227924222,70.34324793243
"390",1168,21.1158520024365,59.9049082746919,24.1388043146261,17.6869171045377,24.5447869003352,19.9300579379864,28.3475506912659,49.3499649973309,70.4598515520529
"391",1171,21.1192765997243,60.1018127473897,24.1428852814206,17.688191615947,24.5503615835016,19.9306974454428,28.3550731173985,49.459205996748,70.7444194980313
"392",1174,21.1234961488204,60.1525165319189,24.1471048305168,17.6846832171482,24.5623090804926,19.9294106629483,28.3647989980852,49.5264212506334,70.7786118132043
"393",1177,21.1249026651858,60.190187102085,24.1485113468821,17.6835118587656,24.5662934716059,19.928978643833,28.3680440499312,49.5286223948755,70.8517518092944
"394",1180,21.1249026651858,60.2646720232542,24.1485113468821,17.6835118587656,24.5662934716059,19.928978643833,28.3680440499312,49.5412641202586,70.9880799262497
"395",1183,21.1317261832409,60.3672788008295,24.1802549247251,17.6939931482035,24.5694592182784,19.973401450782,28.3871083986682,49.5484998863868,71.1860577152723
"396",1186,21.139379084891,60.4547818610723,24.2296885535813,17.6890759943313,24.5896821754507,19.9931145204431,28.4662625867196,49.6561702922797,71.2533934298649
"397",1189,21.1626663464482,60.5994386908699,24.2677868142829,17.6975792170802,24.6277534758163,20.0417317568898,28.4938418716759,49.8646475066269,71.3342298751129
"398",1192,21.183841749731,60.6844494283398,24.284909800722,17.7074051847274,24.6602783147345,20.0370450233919,28.5327745780521,49.8723615510193,71.4965373056604
"399",1195,21.1893740378404,60.7358734038326,24.2930675668581,17.7071354045443,24.6716126711365,20.0452854098185,28.5408497238977,49.8737653521689,71.5979814554963
"400",1198,21.1893740378404,60.7950544971776,24.3169600063443,17.7071354045443,24.6716126711365,20.037579068461,28.5963409442276,49.9076187310784,71.6824902632768
"401",1201,21.1893740378404,60.9104020228254,24.317616375851,17.7071354045443,24.6716126711365,20.0391693720453,28.5960633796567,50.1029520517643,71.7178519938865
"402",1204,21.1893740378404,60.9947716676468,24.317616375851,17.7071354045443,24.6716126711365,20.0391693720453,28.5960633796567,50.2864732580803,71.7030700772133
"403",1207,21.1926558853737,61.1372388123771,24.317616375851,17.7149689996695,24.6703427710779,20.0391693720453,28.5960633796567,50.3157108067376,71.9587668180165
"404",1210,21.1959377329071,61.1490248890178,24.317616375851,17.7227930546637,24.6690824111504,20.0391693720453,28.5960633796567,50.336388706052,71.9616610719836
"405",1213,21.207705538918,61.2247722358296,24.3494440656179,17.7409758038496,24.6744352739864,20.0777947570518,28.621093374184,50.4876150248128,71.9619294468463
"406",1216,21.2105185716487,61.2254286053362,24.3494440656179,17.738694792814,24.6823423504834,20.0777947570518,28.621093374184,50.4892675716188,71.9615896390537
"407",1219,21.2243094158787,61.2821402673094,24.3632349098479,17.7599975249809,24.6886213067765,20.1028745100805,28.6235953096152,50.4859707425252,72.0783097920937
"408",1222,21.2276271177883,61.2821402673094,24.3632349098479,17.7673534905234,24.6879007450533,20.1028745100805,28.6235953096152,50.4859707425252,72.0783097920937
"409",1225,21.2366086679392,61.3439926814785,24.3789409328988,17.7751313269982,24.6980860088801,20.1273123590376,28.63056950676,50.5881242397977,72.0998611231593
"410",1228,21.2407620112371,61.3638553457479,24.3988035971682,17.7814986896925,24.7000253327818,20.1220941591349,28.6755130352014,50.5896795595474,72.1380311319484
"411",1231,21.2428386828861,61.4122856360905,24.4139304159611,17.7846735495778,24.7010038161945,20.121079078012,28.7067817539103,50.6537854282508,72.1707858439302
"412",1234,21.2442085218012,61.4136554750056,24.4153002548763,17.7851366895088,24.7032803540937,20.1206969905486,28.7099035192039,50.6538853199541,72.1734256300571
"413",1237,21.248766472743,61.4766575729029,24.4160035130589,17.7921386006701,24.7053943448159,20.1204848725209,28.711522153597,50.7458858497323,72.2074292960735
"414",1240,21.2710721171945,61.4996554412374,24.4383091575105,17.8030634576924,24.7390807766967,20.1330897579573,28.7435285570637,50.7562349689895,72.2430759134853
"415",1243,21.2782921817679,61.5947397426349,24.468455309708,17.8204106735829,24.7361736899529,20.1925392576293,28.7443713617867,50.823759957742,72.3657195275279
"416",1246,21.2809672599638,61.7049471756686,24.4690756295312,17.8220891500857,24.7398453698419,20.1937190136581,28.7444322454044,50.8288925395428,72.5810018117944
"417",1249,21.2829363684838,61.7591163479792,24.4690756295312,17.8268133790989,24.7390593578686,20.1937190136581,28.7444322454044,50.9441855740433,72.574047121915
"418",1252,21.2849911268565,61.8238234084949,24.4725148356699,17.8275234244145,24.7424588292984,20.1948791590936,28.7501505122463,51.0523575478234,72.5952892691663
"419",1255,21.2863038658698,61.9267130541938,24.4925893282768,17.830671274928,24.7419364568116,20.2195059210436,28.76567273551,51.0597673561447,72.7936587522429
"420",1258,21.2890435437001,61.9901594449309,24.532948586477,17.8316096663868,24.7464774210133,20.2275100479104,28.8383871250436,51.1180798309392,72.8622390589226
"421",1261,21.2890435437001,61.9991583554099,24.541947496956,17.8316096663868,24.7464774210133,20.2383174695024,28.8455775244095,51.1291567648621,72.8691599459576
"422",1264,21.290427991466,62.015322259312,24.559495848624,17.8337098666047,24.7471461163273,20.2359996345271,28.882992062721,51.1216463945711,72.9089981240528
"423",1267,21.290427991466,62.1096407360716,24.559495848624,17.8337098666047,24.7471461163273,20.2359996345271,28.882992062721,51.2154133470577,73.0038681250856
"424",1270,21.2945740303386,62.1928602737234,24.5601807680816,17.8391828034342,24.7499652572429,20.2358322741196,28.8845292620436,51.2618780873062,73.1238424601405
"425",1273,21.2945740303386,62.3435691572569,24.5855227880115,17.8391828034342,24.7499652572429,20.2293786239167,28.9416669521063,51.4585780524318,73.2285602620821
"426",1276,21.2945740303386,62.3449287849463,24.5855227880115,17.8391828034342,24.7499652572429,20.2293786239167,28.9416669521063,51.4598396318852,73.2300179380074
"427",1279,21.3213959215344,62.509874725773,24.609605001377,17.8431955739859,24.7995962690828,20.2227576746725,28.9964523280816,51.598689591828,73.4210598597181
"428",1282,21.3344093912281,62.6029990466487,24.6219481604641,17.8471773669171,24.8216414155391,20.2213490822918,29.0225472386363,51.58661486617,73.6193832271274
"429",1285,21.336407049699,62.6173252553558,24.6362743691711,17.8505332810261,24.8222808183719,20.2207698570688,29.0517788812735,51.5900244467142,73.6446260639974
"430",1288,21.3377841930396,62.6219483918533,24.6369592886287,17.8517896025997,24.8237787834794,20.2205674204001,29.0533511568573,51.5999691646909,73.6439276190158
"431",1291,21.3452120794454,62.7229529468344,24.6411053275012,17.8651323311875,24.8252918277034,20.2245560091101,29.0576546458924,51.6369395493572,73.8089663443116
"432",1294,21.3504403409939,62.9143249182858,24.6629460824713,17.8706896379197,24.8301910440681,20.2293954371891,29.0964967277535,51.7576215719375,74.0710282646341
"433",1297,21.3504403409939,62.9662216342001,24.6629460824713,17.8706896379197,24.8301910440681,20.2293954371891,29.0964967277535,51.8809679208581,74.0514753475421
"434",1300,21.3524563381899,63.0243105888244,24.6641867221177,17.8732892894778,24.831623386902,20.2317730753529,29.0966003688825,51.880326065084,74.1682951125649
"435",1303,21.3524563381899,63.1302434520938,24.6641867221177,17.8732892894778,24.831623386902,20.2317730753529,29.0966003688825,51.9046805714651,74.3558063327225
"436",1306,21.3524563381899,63.1302434520938,24.6641867221177,17.8732892894778,24.831623386902,20.2317730753529,29.0966003688825,51.9046805714651,74.3558063327225
"437",1309,21.3684545606802,63.1797389450368,24.6782518857714,17.8662878545725,24.8706212667879,20.2277052722482,29.1287984992946,51.9606520936603,74.3988257964133
"438",1312,21.3746188357983,63.1859032201549,24.6844161608895,17.8681456835315,24.8810919880651,20.2259942399565,29.1428380818225,51.9604281949319,74.4113782453779
"439",1315,21.3752752053049,63.2854356742647,24.6844161608895,17.8697179607714,24.8808324498384,20.2259942399565,29.1428380818225,51.9824388871297,74.5884324613998
"440",1318,21.3806899613311,63.3040452689607,24.7030257555855,17.8721060355121,24.8892738871501,20.2614918908988,29.1445596202721,52.0148135147299,74.5932770231915
"441",1321,21.3837915604471,63.3394892223206,24.7030257555855,17.8769814971554,24.8906016237388,20.2614918908988,29.1445596202721,52.1046837192106,74.5742947254306
"442",1324,21.3862728397399,63.3394892223206,24.7061919543358,17.8808726332303,24.8916730462494,20.2660086999333,29.1463752087383,52.1046837192107,74.5742947254306
"443",1327,21.3906150785023,63.374652131455,24.7061919543358,17.8876623407168,24.8935678162877,20.2660086999333,29.1463752087383,52.0880640774356,74.6612401854743
"444",1330,21.3932976564307,63.4058684119879,24.7061919543358,17.8912158006192,24.8953795122422,20.2660086999333,29.1463752087383,52.1198952954884,74.6918415284874
"445",1333,21.3968139473442,63.476111291897,24.7088174323625,17.8884491523545,24.9051787423339,20.2724308833506,29.1452039813744,52.0872378208451,74.864984762949
"446",1336,21.4023517384081,63.5731039910713,24.7088174323625,17.8969099588339,24.9077935179823,20.2724308833506,29.1452039813744,52.1457476758919,75.0004603062507
"447",1339,21.4153871213782,63.6411366475407,24.7088174323625,17.903245821582,24.9275284211743,20.2724308833506,29.1452039813744,52.1143959325657,75.1678773625157
"448",1342,21.4174968959262,63.6541633638278,24.7088174323625,17.9016007624619,24.9333930293905,20.2724308833506,29.1452039813744,52.1369143482977,75.171412379358
"449",1345,21.4195018588225,63.7876961690843,24.7426927833963,17.9058107592121,24.9331929584329,20.3315295301159,29.1538560366768,52.1712184626809,75.4041738754877
"450",1348,21.4201582283292,63.9005435697608,24.761071129583,17.9073878049591,24.9329286516993,20.3765323926688,29.1456098664972,52.2168649366679,75.5842222028537
"451",1351,21.4282001485139,63.9311083846449,24.7810905074727,17.9210027179343,24.9353975790935,20.3849675560695,29.1772134588759,52.2404795673858,75.621737201904
"452",1354,21.4306814278067,63.9490976595177,24.7810905074727,17.9249028027709,24.9364600528425,20.3849675560695,29.1772134588759,52.2715515224222,75.6266437966131
"453",1357,21.43199416682,63.976008809291,24.7830596159927,17.9280520827267,24.9359362509133,20.389765046284,29.1763541857015,52.3391786270056,75.6128389915763
"454",1360,21.435455286235,64.0129671991586,24.7865207354077,17.9333308388474,24.9375797336226,20.3940252307987,29.1790162400166,52.4013771844819,75.6245572138354
"455",1363,21.435455286235,64.0561171249852,24.7865207354077,17.9333308388474,24.9375797336226,20.3940252307987,29.1790162400166,52.4012420021285,75.710992247842
"456",1366,21.4452540121166,64.1987583834962,24.7865207354077,17.9277204928569,24.9627875313763,20.3940252307987,29.1790162400166,52.4227848150458,75.9747319519466
"457",1369,21.4459389315741,64.2099921756941,24.7977545276056,17.9279217688945,24.9639560942538,20.3906188371752,29.2048902180359,52.4172882727187,76.0026960786694
"458",1372,21.4459389315741,64.3425921734242,24.7977545276056,17.9279217688945,24.9639560942538,20.3906188371753,29.2048902180358,52.4577625592506,76.2274217875977
"459",1375,21.4478828294032,64.3860165494419,24.7984577857882,17.9293188744401,24.9664467843664,20.3904011732329,29.2065143983436,52.5605626243347,76.2114704745492
"460",1378,21.4526772656062,64.4201492119233,24.8201304183757,17.9307148521088,24.9746396791036,20.3838452048638,29.2564156318875,52.5678195613099,76.2724788625366
"461",1381,21.4574717018091,64.5280914339165,24.8478977873119,17.9320815042288,24.9828618993895,20.4382911466587,29.2575044279651,52.7475561053759,76.3086267624571
"462",1384,21.4667314118123,64.5418225819508,24.8585273362302,17.9463773792748,24.9870854443498,20.4519607742288,29.2650938982316,52.7666138984949,76.3170312654067
"463",1387,21.4706696288523,64.5418225819508,24.8611528142569,17.9558345973413,24.9855046603633,20.45831267033,29.2639929581837,52.7666138984949,76.3170312654067
"464",1390,21.4772393746721,64.5644249240504,24.8611528142569,17.9642636531592,24.9902150961851,20.45831267033,29.2639929581837,52.7663737807867,76.3624760673142
"465",1393,21.4793014374703,64.6507997270753,24.862522653172,17.9657046315499,24.9928982433906,20.4579511542793,29.2670941520647,52.9528455879126,76.348753866238
"466",1396,21.4793014374703,64.6857306194112,24.862522653172,17.9657046315499,24.9928982433906,20.4579511542793,29.2670941520647,52.9521540363169,76.4193072025055
"467",1399,21.4793014374703,64.7582426224246,24.862522653172,17.9657046315499,24.9928982433906,20.4579511542793,29.2670941520647,53.0208174197244,76.4956678251249
"468",1402,21.4921668562365,64.8455305063106,24.9155462254545,17.9898941294265,24.9944395830466,20.4675143714459,29.3635780794632,53.0317635490414,76.6592974635797
"469",1405,21.4942766307846,64.9058034185763,24.9155462254545,17.9882460009544,25.0003072606148,20.4675143714459,29.3635780794632,53.0281964282049,76.7834104089477
"470",1408,21.4942766307846,64.9541883647858,24.9155462254545,17.9882460009544,25.0003072606148,20.4675143714459,29.3635780794632,53.1113202931536,76.7970564364179
"471",1411,21.4963533024336,64.9976646095374,24.9300112466354,17.9913965856047,25.0013100192625,20.4758419230872,29.3841805701836,53.1684999042749,76.8268293147999
"472",1414,21.4994549015496,65.0159493222872,24.9475927012026,17.9962954800253,25.0026143230738,20.4701123952813,29.4250730071239,53.1594722844875,76.8724263600869
"473",1417,21.4994549015496,65.0242560088832,24.9572121268119,17.9962954800253,25.0026143230738,20.4836213815592,29.4308028720646,53.1706372067814,76.8778748109849
"474",1420,21.4994549015496,65.0934328740973,24.9572121268119,17.9962954800253,25.0026143230738,20.4836213815592,29.4308028720646,53.1657986864536,77.0210670617409
"475",1423,21.5029380895639,65.1835389702913,24.9635812017628,17.9983438667886,25.0075323123392,20.4927367387018,29.4344256648238,53.2875399266329,77.0795380139497
"476",1426,21.5043225373299,65.2557396160245,24.9635812017628,18.0004392184958,25.0082058561641,20.4927367387018,29.4344256648238,53.4691446078935,77.0423346241556
"477",1429,21.5061834967995,65.3331775187336,24.973506318934,18.0033754162895,25.0089915773095,20.511830755605,29.435181882263,53.4533629021019,77.2129921353653
"478",1432,21.5166661637417,65.3408195813911,24.9798356425782,18.0046942305215,25.0286380969618,20.5097169912496,29.4499542939068,53.4535101498796,77.2281290129025
"479",1435,21.5166661637417,65.4266744574584,24.9798356425782,18.0046942305215,25.0286380969618,20.5097169912496,29.4499542939068,53.4329311405822,77.4204177743347
"480",1438,21.5166661637417,65.4266744574584,24.9798356425782,18.0046942305215,25.0286380969618,20.5097169912496,29.4499542939068,53.4329311405822,77.4204177743347
"481",1441,21.5166661637417,65.4403728466097,24.9935340317295,18.0046942305215,25.0286380969618,20.5062667537633,29.4808013096957,53.4320536554902,77.4486920377293
"482",1444,21.5203880826809,65.5729589779083,25.018259774882,18.0105610941382,25.0302150712236,20.5640040541304,29.4725154956336,53.4875601244771,77.6583578313394
"483",1447,21.5203880826809,65.6563566418093,25.0189161443886,18.0105610941382,25.0302150712236,20.5655804726376,29.4722518161396,53.6501772944081,77.6625359892105
"484",1450,21.5216287223273,65.6965714705976,25.0335186895061,18.012512620444,25.0307448242105,20.5634942300768,29.5035431489354,53.6792939745242,77.7138489666709
"485",1453,21.5216287223273,65.7083861217176,25.0374064851642,18.012512620444,25.0307448242105,20.5677947647237,29.5070182056048,53.7086856672542,77.7080865761809
"486",1456,21.5216287223273,65.7928062818315,25.0578770393298,18.012512620444,25.0307448242105,20.6070060032857,29.5087480753738,53.7130257717633,77.8725867918997
"487",1459,21.5216287223273,65.9530670713647,25.0691291702528,18.012512620444,25.0307448242105,20.6031254040264,29.5351329364791,53.8085942805574,78.0975398621721
"488",1462,21.5250043472126,66.0318016970034,25.0979324649207,18.0161466213832,25.0338620730421,20.5957424575834,29.6001224722581,53.7805205431232,78.2830828508837
"489",1465,21.5256965710956,66.0684895628022,25.0979324649207,18.0171928020361,25.0342003401551,20.5957424575834,29.600122472258,53.8291201961731,78.3078589294313
"490",1468,21.5296347881356,66.2367369176692,25.0979324649207,18.0266593144497,25.0326102618215,20.5957424575834,29.600122472258,53.9703732282276,78.5031006071108
"491",1471,21.5296347881356,66.3209572855965,25.0979324649207,18.0266593144497,25.0326102618215,20.5957424575834,29.600122472258,53.9552094760494,78.6867050951436
"492",1474,21.5378250712494,66.4088967156218,25.1061227480345,18.0245993033674,25.0510508391314,20.5971735557528,29.6150719403163,54.048270925992,78.7695225052517
"493",1477,21.5392095190154,66.5763238655081,25.1075071958005,18.0266947492353,25.0517242887954,20.5989458563204,29.6160685352806,54.2549537763062,78.89769395471
"494",1480,21.5392095190154,66.7079891029911,25.1118494345629,18.0266947492353,25.0517242887954,20.6072112975101,29.6164875716157,54.3826374728873,79.033340733095
"495",1483,21.5392095190154,66.7539316390969,25.116068983659,18.0266947492353,25.0517242887954,20.6057863115469,29.6263516557712,54.3832598807363,79.1246033974576
"496",1486,21.5399127771981,66.7539316390969,25.116068983659,18.0261390580208,25.0536864963753,20.6057863115469,29.6263516557712,54.3832598807363,79.1246033974576
"497",1489,21.5399127771981,66.791843247679,25.116068983659,18.0261390580208,25.0536864963753,20.6057863115469,29.6263516557712,54.4508094314673,79.1328770638906
"498",1492,21.5399127771981,66.8168211433086,25.12606600489,18.0261390580208,25.0536864963753,20.6243284126337,29.6278035971463,54.5112724065176,79.1223698800996
"499",1495,21.5399127771981,66.8555469442019,25.12606600489,18.0261390580208,25.0536864963753,20.6243284126337,29.6278035971463,54.6058954552747,79.105198433129
"500",1498,21.5412255162114,66.8983988046697,25.12606600489,18.0292907253814,25.0531603070414,20.6243284126337,29.6278035971463,54.5836296277823,79.2131679815572
"501",1501,21.5412255162114,67.1105159102429,25.12606600489,18.0292907253814,25.0531603070414,20.6243284126337,29.6278035971463,54.7193025861232,79.5017292343626
"502",1504,21.5412255162114,67.1447618831212,25.12606600489,18.0292907253814,25.0531603070414,20.6243284126337,29.6278035971463,54.7200016953729,79.5695220708694
"503",1507,21.5412255162114,67.1981923262757,25.12606600489,18.0292907253814,25.0531603070414,20.6243284126337,29.6278035971463,54.8115497627929,79.5848348897585
"504",1510,21.5412255162114,67.3121998933994,25.1493532664472,18.0292907253814,25.0531603070414,20.6182012409215,29.6805052919729,54.7591238056384,79.8652759811605
"505",1513,21.5412255162114,67.454982190936,25.1493532664472,18.0292907253814,25.0531603070414,20.6182012409215,29.6805052919729,54.9970576242469,79.9129067576252
"506",1516,21.5445073637447,67.458920407976,25.1493532664472,18.0371633640267,25.0518513634628,20.6182012409215,29.6805052919729,55.0065871580396,79.9112536579124
"507",1519,21.5445073637447,67.5315711667548,25.1493532664472,18.0371633640267,25.0518513634628,20.6182012409215,29.6805052919729,55.0315865280314,80.0315558054783
"508",1522,21.5483659816852,67.6950133666124,25.2047606396199,18.0434511440087,25.0532808193617,20.6822625756139,29.727258703626,55.1231770073737,80.2668497258511
"509",1525,21.5490582055682,67.7140118373151,25.2225184706762,18.0445009272412,25.0536154838952,20.7245607555138,29.7204761858386,55.1677305213866,80.2602931532436
"510",1528,21.5490582055682,67.7680223942091,25.2450227325222,18.0445009272412,25.0536154838952,20.7168464126705,29.7731990523739,55.1547820866822,80.381262701736
"511",1531,21.5496785253914,67.8137341760837,25.2450227325222,18.0454783349567,25.0538787158261,20.7168464126705,29.7731990523739,55.1278043325701,80.4996640195972
"512",1534,21.5640618340003,67.8598153214535,25.2587211216735,18.0496892041743,25.0784344638263,20.7133886218468,29.8040536215001,55.1695130609053,80.5501175820016
"513",1537,21.5646821538235,67.8703172335601,25.2698433536033,18.0506682407639,25.078696066883,20.7398888016873,29.7997979055194,55.1949507948409,80.5456836722794
"514",1540,21.5653024736467,67.9417559026435,25.2999152101019,18.0516467664026,25.0789581808908,20.7331108076482,29.8667196125555,55.2145970485533,80.6689147567336
"515",1543,21.5826982454112,67.9653816893549,25.3256507713614,18.0786500025114,25.086746488311,20.7697600053794,29.8815415373434,55.2517223840779,80.679040994632
"516",1546,21.5915165485069,68.0547680427997,25.338407291497,18.0853379925648,25.0976951044489,20.7821047572578,29.8947098257363,55.4294492840434,80.680086801556
"517",1549,21.6005485618849,68.1094081923297,25.3629109848941,18.0941898950995,25.1069072286702,20.785441807295,29.9403801624933,55.4289082527703,80.7899081318891
"518",1552,21.6005485618849,68.231020911995,25.3629109848941,18.0941898950995,25.1069072286702,20.785441807295,29.9403801624933,55.5282972079825,80.9337446160075
"519",1555,21.6005485618849,68.2675434488187,25.3692403085383,18.0941898950995,25.1069072286702,20.7833334153559,29.9551472017207,55.5095445257512,81.0255423718861
"520",1558,21.6018613008982,68.3187680161603,25.3706101474535,18.0973554049864,25.10636719681,20.7829685958045,29.9582516991024,55.5818317170862,81.0557043152344
"521",1561,21.6018613008982,68.3194602400433,25.3706101474535,18.0973554049864,25.10636719681,20.7829685958045,29.9582516991024,55.5828017554918,81.0561187245948
"522",1564,21.6180138683708,68.3575665302222,25.4080242137493,18.1158179035045,25.1202098332371,20.8318337173622,29.9842147101365,55.6341425902852,81.0809904701592
"523",1567,21.6180138683708,68.3581868500454,25.4086445335725,18.1158179035045,25.1202098332371,20.8329977482814,29.9842913188637,55.6352275404539,81.0811461596369
"524",1570,21.6226084549174,68.364750545112,25.4152082286392,18.1268624147284,25.1183544951065,20.8488402941104,29.981576163168,55.6511747609732,81.0783263292509
"525",1573,21.6239211939308,68.4499097342309,25.4427757479192,18.1300146275536,25.1178277603079,20.9150670957441,29.9704844000942,55.7246421100311,81.1751773584307
"526",1576,21.6239211939308,68.4754343647966,25.4683003784848,18.1300146275536,25.1178277603079,20.9354927874127,30.0011079695569,55.7486897798369,81.2021789497563
"527",1579,21.6320110281528,68.5088662189486,25.470846257412,18.1338061118273,25.1302159444783,20.9388370053664,30.0028555094576,55.7496776508591,81.268054787038
"528",1582,21.638834546208,68.5156897370037,25.4797464471161,18.1445648153016,25.1331042771143,20.9544867257738,30.0050061684584,55.7616853653478,81.2696941086597
"529",1585,21.638834546208,68.5677308425225,25.4797464471161,18.1445648153016,25.1331042771143,20.9544867257738,30.0050061684584,55.7329463166096,81.4025153684355
"530",1588,21.6525329353593,68.643680777975,25.4993880162038,18.1480690206356,25.156996850083,20.9640977592195,30.034678273188,55.7125185322857,81.5748430236642
"531",1591,21.6574007264627,68.676673782745,25.5323810209738,18.1464419856534,25.1683594672721,20.9720306303158,30.0927314116318,55.7276067205676,81.6257408449223
"532",1594,21.6635650015808,68.782796721815,25.5555912529696,18.1479380796416,25.1791919235201,21.009920266694,30.1012622392452,55.9364344533999,81.6291589902302
"533",1597,21.6635650015808,68.782796721815,25.5555912529696,18.1479380796416,25.1791919235201,21.009920266694,30.1012622392452,55.9364344533999,81.6291589902302
"534",1600,21.6635650015808,68.8313105021207,25.5562834768526,18.1479380796416,25.1791919235201,21.0108254436222,30.101741510083,55.9102441162284,81.752376888013
"535",1603,21.6635650015808,68.8633578032779,25.5659632146912,18.1479380796416,25.17919192352,21.0106384188292,30.1212880105532,55.9470493911911,81.7796662153648
"536",1606,21.6707129667872,68.9145119134739,25.5691729628576,18.1640971296562,25.1773288039183,21.0177201829492,30.120625742766,55.9529969795076,81.8760268474401
"537",1609,21.6771685128035,68.9283315274902,25.5698651867406,18.178064759446,25.1762722661609,21.0186270134695,30.1211033600117,55.9857043209957,81.8709587339847
"538",1612,21.6876256919182,68.9795241869102,25.5768977685675,18.1735558856522,25.2016954981841,21.016485267503,30.1373102696319,56.044387738194,81.9146606356264
"539",1615,21.6924712590991,68.9795241869102,25.5768977685675,18.1810050856287,25.2039374325695,21.016485267503,30.1373102696319,56.044387738194,81.9146606356264
"540",1618,21.6924712590991,69.0231342915389,25.5768977685675,18.1810050856287,25.2039374325695,21.016485267503,30.1373102696319,56.1067347318508,81.9395338512271
"541",1621,21.6924712590991,69.0777536985779,25.5888531576731,18.1810050856287,25.2039374325695,21.0127624918526,30.1649438234937,56.2032565922935,81.9522508048622
"542",1624,21.6945260174718,69.1150245694314,25.5980423307665,18.1814999159232,25.2075521190204,21.0348660307028,30.1612186308301,56.224748094108,82.0053010447547
"543",1627,21.695895856387,69.1548923683606,25.6379101296957,18.1818268500851,25.2099648626888,21.056536450538,30.2192838088534,56.2539067827499,82.0558779539713
"544",1630,21.695895856387,69.2057927973359,25.6403914089885,18.1818268500851,25.2099648626888,21.0612344453726,30.2195483726044,56.322325184831,82.0892604098409
"545",1633,21.7019459317014,69.2666634308273,25.6618052811491,18.1889313508893,25.2149605125136,21.0940589829613,30.2295515793369,56.4095228705185,82.123803991136
"546",1636,21.7091659962748,69.3187525103055,25.6820520620096,18.2062185481503,25.2121134443993,21.1357859161371,30.228318207882,56.4945513920991,82.1429536285119
"547",1639,21.7147488746835,69.4131334398831,25.6897447149664,18.2150762744444,25.2144214749227,21.1455659692808,30.233923460652,56.6662524957431,82.1600143840231
"548",1642,21.7147488746835,69.4919256988106,25.7002466270731,18.2150762744444,25.2144214749227,21.17080043722,30.2296928169261,56.730708270973,82.2531431266482
"549",1645,21.7167179832035,69.5517681426376,25.7068103221397,18.219789559361,25.2136464070461,21.1865344123912,30.2270862318883,56.7355016722222,82.368034613053
"550",1648,21.7229041715979,69.5828677978061,25.7129965105341,18.22395375404,25.2218545891558,21.1880400240457,30.2379529970225,56.7909393640854,82.3747962315267
"551",1651,21.7235890910555,69.7057894835813,25.7417869089715,18.2241114709444,25.2230667111666,21.1913435588157,30.2922302591273,56.7912853254561,82.6202936417065
"552",1654,21.7255581995755,69.7958602169752,25.7709419406618,18.2288242012189,25.222292197932,21.2454000160889,30.2964838652348,56.9270667843487,82.6646536496018
"553",1657,21.7255581995755,69.7958602169752,25.7709419406618,18.2288242012189,25.222292197932,21.2454000160889,30.2964838652348,56.9270667843487,82.6646536496018
"554",1660,21.7255581995755,69.8394703216039,25.7709419406618,18.2288242012189,25.222292197932,21.2454000160889,30.2964838652348,56.9868804727613,82.6920601704466
"555",1663,21.7304810068543,69.8394703216039,25.7709419406618,18.2251053834135,25.2358566302951,21.2454000160889,30.2964838652348,56.9868804727613,82.6920601704466
"556",1666,21.7413465685901,69.9096634261464,25.7880733717209,18.2298430093403,25.2528501278398,21.2530573256299,30.3230894178119,56.986712901746,82.8326139505468
"557",1669,21.7419668884133,69.9096634261464,25.7880733717209,18.2308286126612,25.2531051641654,21.2530573256299,30.3230894178119,56.986712901746,82.8326139505468
"558",1672,21.7465254252765,69.9219273767482,25.8003373223227,18.2412263451914,25.2518245053615,21.250586335677,30.3500883089685,56.9874174848587,82.8564372686378
"559",1675,21.7554638166255,69.9754976489162,25.8080179908338,18.2485949743863,25.2623326588647,21.2540198286471,30.3620161530205,56.9879915625354,82.963003735297
"560",1678,21.7594591335673,69.983431182898,25.8159515248156,18.2551663136204,25.2637519535143,21.2694113823288,30.3624916673024,57.0039841461523,82.9628782196437
"561",1681,21.766308328143,70.0284397065899,25.8159515248156,18.2566470884553,25.2759695678306,21.2694113823288,30.3624916673024,56.9799186194553,83.0769607937245
"562",1684,21.768418102691,70.1015315500003,25.8358303336372,18.2550727507568,25.2817634546253,21.3127287984347,30.3589318688396,57.0625408087727,83.1405222912279
"563",1687,21.7712201011221,70.1022237738833,25.8379290738855,18.2545693521985,25.2878708500456,21.3132477682764,30.3626103794946,57.0634947834941,83.1409527642724
"564",1690,21.7750610081042,70.2201517820579,25.8386323320682,18.2595679358169,25.2905540803915,21.3130334075063,30.3642312566301,57.0675611989619,83.3727423651539
"565",1693,21.7840016385028,70.2628455060043,25.8558575804634,18.2601172605889,25.3078860164167,21.3238698989904,30.3878452619363,57.1160772288252,83.4096137831834
"566",1696,21.7840016385028,70.3213874747355,25.8558575804634,18.2601172605889,25.3078860164167,21.3238698989904,30.3878452619363,57.1667779860863,83.4759969633847
"567",1699,21.7853860862688,70.3257297134979,25.8572420282294,18.262266873209,25.3085052993286,21.3257494276513,30.3887346288074,57.1744375765839,83.477021850412
"568",1702,21.7860893444515,70.3264329716806,25.8592578301182,18.261743922042,25.310434766861,21.3276262913178,30.3908893689186,57.1740762832233,83.4787896601379
"569",1705,21.7893711919848,70.3426079098824,25.87543276832,18.2695721129662,25.3091702710035,21.3227010750618,30.4281644615782,57.1657384771143,83.5194773426505
"570",1708,21.793452631223,70.3773954937357,25.878893887735,18.2759338478186,25.3109714146274,21.327399146008,30.430388629462,57.2505448140093,83.5042461734621
"571",1711,21.796913750638,70.390054141024,25.8915525350234,18.2812883593304,25.3125391419455,21.323420377858,30.4596846921887,57.2439509266034,83.5361573554446
"572",1714,21.798990422287,70.39143858879,25.8962188303227,18.2844933753231,25.3134874692508,21.3331923464428,30.4592453142025,57.2458696341131,83.537007543467
"573",1717,21.798990422287,70.39143858879,25.9018448957842,18.2844933753231,25.3134874692508,21.3313860952859,30.4723036962824,57.2458696341131,83.537007543467
"574",1720,21.798990422287,70.4118330760879,25.9222393830821,18.2844933753231,25.3134874692508,21.3246505871865,30.5198281789776,57.2351788411878,83.588487310988
"575",1723,21.798990422287,70.4118330760879,25.9257556739955,18.2844933753231,25.3134874692508,21.3234597851906,30.5280515628004,57.2351788411878,83.588487310988
"576",1726,21.798990422287,70.4155549950271,25.9294775929347,18.2844933753231,25.3134874692508,21.3303571529049,30.5285980329644,57.241764107235,83.5893458828192
"577",1729,21.8107432572234,70.4637377604833,25.9386199493096,18.2799517762643,25.3415347381826,21.3272216088317,30.5500182897875,57.2343778602184,83.6930976607482
"578",1732,21.8166505827834,70.4696450860433,25.9452121943272,18.2940380451639,25.3392631204029,21.3412059019754,30.549218486679,57.248734641027,83.6905555310595
"579",1735,21.8209928215458,70.4782068739018,25.9495544330895,18.3009915902028,25.3409940528888,21.3492512021308,30.5498576640483,57.2542259707473,83.7021877770563
"580",1738,21.8228537810154,70.4782068739018,25.9523233286215,18.3039640727511,25.3417434892796,21.3530379855679,30.5516086716752,57.2542259707473,83.7021877770563
"581",1741,21.824714740485,70.5901183441401,25.9598390705597,18.306931984131,25.342497496839,21.3665986294573,30.5530795116621,57.3503059686377,83.8299307196424
"582",1744,21.824714740485,70.7668730368729,25.9598390705597,18.306931984131,25.342497496839,21.3665986294573,30.5530795116621,57.4036843098765,84.1300617638693
"583",1747,21.8274544183152,70.8274827151827,25.9598390705597,18.3075263934219,25.3473824432086,21.3665986294573,30.5530795116621,57.4409479856107,84.2140174447547
"584",1750,21.8300798963419,70.8543578152725,25.9604593903829,18.3137899948845,25.3463697977993,21.3677433158454,30.5531754649204,57.5058504120178,84.2028652185272
"585",1753,21.8339456234007,70.9383744384635,25.9604593903829,18.3198953840735,25.3479958627279,21.3677433158454,30.5531754649204,57.6729696496312,84.2037792272958
"586",1756,21.8377394463997,70.9859404448406,25.9604593903829,18.3259051478651,25.3495737449343,21.3677433158454,30.5531754649204,57.7441815518337,84.2276993378475
"587",1759,21.8391238941657,71.1313800022313,25.9769120662153,18.3280531662856,25.3501946220457,21.3654618966595,30.5883622357711,57.939092627027,84.3236673774356
"588",1762,21.8430621112057,71.1948597553572,26.0049512672997,18.3374580383842,25.3486661840271,21.4023110264333,30.6075915081661,57.9764434795196,84.4132760311948
"589",1765,21.8510948455259,71.2915073771896,26.006264006313,18.3437407962814,25.3584488947704,21.4054646906311,30.607063321995,58.1153079831853,84.4677067711938
"590",1768,21.8538345233562,71.2915073771896,26.0081249657826,18.3443144717529,25.3633545749594,21.4089170008984,30.6073329306669,58.1153079831853,84.4677067711938
"591",1771,21.8544908928628,71.3236985916951,26.0081249657826,18.3458805969829,25.3631011887428,21.4089170008984,30.6073329306669,58.1121624150282,84.535234768362
"592",1774,21.8590269305283,71.3236985916951,26.0081249657826,18.3502560065471,25.3677978545096,21.4089170008984,30.6073329306669,58.1121624150282,84.535234768362
"593",1777,21.8590269305283,71.3856919933237,26.0247383389745,18.3502560065471,25.3677978545096,21.4313440115214,30.6181326664277,58.1182476640982,84.6531363225492
"594",1780,21.8590269305283,71.3915993188837,26.0247383389745,18.3502560065471,25.3677978545096,21.4313440115214,30.6181326664277,58.1325124135672,84.6506862242001
"595",1783,21.8602675701747,71.4522883954958,26.04145065864,18.3522285632331,25.3683065771163,21.4283748870055,30.6545264302745,58.2327129341346,84.6718638568569
"596",1786,21.8615728094555,71.4575318518165,26.0427558979208,18.3533549615365,25.3697906573745,21.4293465300569,30.6561652657847,58.243225146174,84.6718385574591
"597",1789,21.8628134491019,71.5292641864505,26.0427558979208,18.355324645248,25.3703022529558,21.4293465300569,30.6561652657847,58.2056559583968,84.8528724145042
"598",1792,21.8671556878643,71.5981834883538,26.0427558979208,18.3622024410183,25.3721089347102,21.4293465300569,30.6561652657847,58.1685934570521,85.0277735196555
"599",1795,21.8678479117473,71.6446617592696,26.0586770472297,18.363283074653,25.3724127488416,21.4506185523657,30.6667355420936,58.2027429199716,85.0865805985676
"600",1798,21.8678479117473,71.7992153050239,26.0934151035628,18.363283074653,25.3724127488416,21.4483707698746,30.738459437251,58.3040408490531,85.2943897609947
"601",1801,21.8699245833962,71.8451049086808,26.0934151035628,18.3665211307094,25.3733280360831,21.4483707698746,30.738459437251,58.3013257952247,85.3888840221368
"602",1804,21.8712373224096,71.9060627404041,26.0947278425761,18.3696621829322,25.372812461887,21.4515354057917,30.7379202793605,58.2967911833619,85.5153342974463
"603",1807,21.8726217701756,71.9524051033322,26.1114764778024,18.3718187324205,25.3734248079306,21.4826759973414,30.7402769582635,58.3941460799753,85.5106641266891
"604",1810,21.8726217701756,72.0953521758686,26.1463643060599,18.3718187324205,25.3734248079306,21.4713843165549,30.8213442955649,58.453986270561,85.7367180811763
"605",1813,21.8772880654749,72.1126577729435,26.1463643060599,18.3818240095075,25.3727521214423,21.4713843165549,30.8213442955649,58.4788026042206,85.7465129416664
"606",1816,21.8841812419262,72.1140642893089,26.1484630463083,18.3828459832733,25.3855165005792,21.4718084210929,30.8251176715237,58.4780515282832,85.7500770503346
"607",1819,21.8841812419262,72.1306703580754,26.1484630463083,18.3828459832733,25.3855165005792,21.4718084210929,30.8251176715237,58.5007341713978,85.760606544753
"608",1822,21.8855877582916,72.1455183140339,26.1633110022669,18.3818059001299,25.3893696164533,21.4836593863372,30.8429626181966,58.5133513443632,85.7776852837047
"609",1825,21.8862080781148,72.2773185106593,26.1680408388355,18.3827905961116,25.389625560118,21.4837595166171,30.8523221610539,58.536114132667,86.0185228886515
"610",1828,21.8862080781148,72.3683807353669,26.1680408388355,18.3827905961116,25.389625560118,21.4837595166171,30.8523221610539,58.5301896510091,86.2065718197247
"611",1831,21.8869113362975,72.3836537979916,26.1680408388355,18.3822701650472,25.3915525075478,21.4837595166171,30.8523221610539,58.546589740167,86.2207178558161
"612",1834,21.8896224641768,72.4387588147206,26.1707519667148,18.3842576945819,25.3949872337718,21.4848106310527,30.856693302377,58.6265400823065,86.2509775471347
"613",1837,21.8910289805422,72.4675924002107,26.1707519667148,18.3832178619101,25.3988400991743,21.4848106310527,30.856693302377,58.6109210614131,86.3242637390084
"614",1840,21.8943466824519,72.527181791035,26.1707519667148,18.3905686106018,25.398124754302,21.4848106310527,30.856693302377,58.5858225471738,86.4685410348962
"615",1843,21.8985000257498,72.5875957889479,26.1749053100128,18.3970325750393,25.3999674764604,21.4903905141065,30.8594201059192,58.5602152286088,86.6149763492869
"616",1846,21.8991563952565,72.7326440067417,26.2081746847028,18.3986012621595,25.3997115283535,21.4820263703085,30.9343229990972,58.7526142425509,86.7126737709325
"617",1849,21.9003970349029,72.7916881445645,26.2094153243492,18.4005754522349,25.4002186175709,21.4843317716204,30.934498877078,58.7894836975416,86.7938925915873
"618",1852,21.9011002930856,72.8261751634819,26.2224654714932,18.4000546783115,25.4021459078596,21.480771002694,30.9641599402924,58.8208753492151,86.8314749777488
"619",1855,21.9110577583169,72.8458662486819,26.2224654714932,18.4054507450404,25.4166647715934,21.480771002694,30.9641599402924,58.8674676451987,86.8242648521652
"620",1858,21.9286181112828,72.8689059573084,26.2400258244591,18.4265600978476,25.430676124718,21.5014112883196,30.9786403605986,58.8889200429198,86.8488918716969
"621",1861,21.9286181112828,72.9131670856188,26.260420311757,18.4265600978476,25.430676124718,21.4943008838211,31.026539739693,58.8697017759166,86.956632395321
"622",1864,21.9306443197046,73.0015369722464,26.2617901506722,18.4284158350444,25.4328728043649,21.493947796562,31.0296325047823,58.8724643174952,87.1306096269977
"623",1867,21.9395871957669,73.011862050411,26.2693242647054,18.438737993001,25.4404363985327,21.4919818185046,31.0466667109061,58.8731362626772,87.1505878381448
"624",1870,21.9415563042869,73.0194511806196,26.2714340392534,18.4434630779805,25.4396495305932,21.4912420536985,31.0516260248084,58.8716175808113,87.1672847804279
"625",1873,21.9415563042869,73.0280981840098,26.272118958711,18.4434630779805,25.4396495305932,21.4910622134211,31.0531757040009,58.8853796935553,87.1708166744644
"626",1876,21.9415563042869,73.0713334803251,26.285902718351,18.4434630779805,25.4396495305932,21.5241733853496,31.0476320513524,58.9157175245668,87.2269494360835
"627",1879,21.9429334476274,73.1371528577057,26.310229862953,18.4446840300556,25.4411828651993,21.5462634538404,31.0741962720657,58.9152153584951,87.3590903569163
"628",1882,21.9470429643728,73.1777612624527,26.310229862953,18.4455065404996,25.448579388246,21.5462634538404,31.0741962720657,58.98890416689,87.3666183580155
"629",1885,21.9483557033861,73.1984562985806,26.3322376380942,18.4486554902262,25.4480559165461,21.5658264523776,31.0986488238108,59.0039433572315,87.3929692399298
"630",1888,21.9496684423995,73.2257959769814,26.359577316495,18.4518029405384,25.4475339442606,21.5622016559628,31.1569529770272,59.0052831594799,87.4463087944829
"631",1891,21.9496684423995,73.2405801299899,26.366297311802,18.4518029405384,25.4475339442606,21.5630353145585,31.1695593090454,59.0220103186367,87.4591499413432
"632",1894,21.9496684423995,73.2742448291333,26.366297311802,18.4518029405384,25.4475339442606,21.5630353145585,31.1695593090454,59.0054018597138,87.5430877985527
"633",1897,21.956646008051,73.3107004246469,26.3712201190808,18.4485951995632,25.4646968165388,21.5613520530364,31.1810881851251,59.0501604887024,87.5712403605914
"634",1900,21.9613758446196,73.3604748043937,26.3732748774535,18.4503790773779,25.4723726118612,21.5607948869669,31.18575486794,59.1110675164668,87.6098820923206
"635",1903,21.9682261793897,73.3728629302278,26.3815096599896,18.4610942903568,25.4753580684227,21.5721764507079,31.1908428692713,59.12864480816,87.6170810522956
"636",1906,21.9682261793897,73.4684336558757,26.3815096599896,18.4610942903568,25.4753580684227,21.5721764507079,31.1908428692713,59.1903349242154,87.7465323875361
"637",1909,21.9682261793897,73.5439054973022,26.3842493378199,18.4610942903568,25.4753580684227,21.5714325270774,31.1970661485624,59.2716241615277,87.8161868330766
"638",1912,21.9701952879097,73.5458746058221,26.3862184463399,18.4658184140812,25.4745721617382,21.5761571187873,31.1962797738924,59.2762735155102,87.8154756961341
"639",1915,21.9701952879097,73.5809294878682,26.4039689729707,18.4658184140812,25.4745721617382,21.6168121249512,31.1911258209903,59.3497211115091,87.8121378642274
"640",1918,21.9701952879097,73.68363801846,26.4039689729707,18.4658184140812,25.4745721617382,21.6168121249512,31.1911258209903,59.4586902227502,87.9085858141699
"641",1921,21.9715365768739,73.7067626001292,26.425769976634,18.4675260028781,25.4755471508698,21.609211532614,31.242328420654,59.4476530152505,87.9658721850079
"642",1924,21.9763821440549,73.8434470511945,26.4388345773058,18.4750726646404,25.4776916234695,21.6135710115597,31.2640981430519,59.5153780761382,88.1715160262507
"643",1927,21.9763821440549,73.8489710564815,26.4402410936711,18.4750726646404,25.4776916234695,21.613078074157,31.2674041131853,59.5210760982859,88.1768660146771
"644",1930,21.9783512525749,73.8489710564815,26.4402410936711,18.4797978757375,25.4769046294124,21.613078074157,31.2674041131853,59.5210760982859,88.1768660146771
"645",1933,21.9802122120445,73.8875240841617,26.4402410936711,18.482739494765,25.477684929324,21.613078074157,31.2674041131853,59.6043376119161,88.1707105564073
"646",1936,21.983349860844,73.9618453618012,26.4421020531407,18.488230469348,25.4784692523399,21.6165841993868,31.2676199068947,59.5800364065817,88.3436543170206
"647",1939,22.0066171272903,74.0109463223593,26.4628880402943,18.4877197284452,25.5255145261353,21.6102725146465,31.315503565942,59.6230040378698,88.3988886068489
"648",1942,22.0085501861268,74.043195549919,26.4740463938652,18.4918471883709,25.5252531838828,21.6099246878286,31.3381680999018,59.6596760839087,88.4267150159294
"649",1945,22.0099346338928,74.0670089197253,26.4985519875544,18.4940100801268,25.5258591876588,21.6284848423696,31.3686191327393,59.6746475035203,88.4593703359302
"650",1948,22.0099346338928,74.1477829182703,26.5144731368633,18.4940100801268,25.5258591876588,21.6499515955441,31.3789946781826,59.671455505472,88.6241103310687
"651",1951,22.0137286521989,74.2025207921772,26.5277412649823,18.5010703722999,25.5263869320979,21.6487247813019,31.4067577486627,59.7131236265134,88.6919179578409
"652",1954,22.0168302513149,74.2310899358309,26.5308428640983,18.5059475454791,25.5277129571508,21.6545552846728,31.4071304435238,59.7523624184794,88.7098174531824
"653",1957,22.0188850096876,74.2703344395264,26.5314631839215,18.5063387305238,25.5314312888514,21.6557203848184,31.4072059830247,59.7327060355025,88.8079628435504
"654",1960,22.0195772335706,74.2751165807772,26.5341245163245,18.5074217973191,25.5317326698221,21.6613595765971,31.4068894560519,59.7357291159954,88.8145040455589
"655",1963,22.0216870081187,74.3044293347248,26.5588549716973,18.5058870711893,25.537486945048,21.6548222008293,31.4628877425654,59.7367596548696,88.8720990145799
"656",1966,22.0251116054065,74.3072423674555,26.559511341204,18.5065334344158,25.5436897763972,21.6563896922162,31.4626329901918,59.735169938434,88.879314796477
"657",1969,22.0257679749132,74.3346694365803,26.559511341204,18.5081096091952,25.5434263406311,21.6563896922162,31.4626329901918,59.7195978366042,88.9497410365563
"658",1972,22.0271524226791,74.3456648253515,26.5691002136099,18.5102756525216,25.5440291928367,21.6538789015625,31.4843215256573,59.7183655196298,88.9729641310733
"659",1975,22.0311762895718,74.4510602517354,26.5862598774993,18.5153852075373,25.5469673716063,21.649133676154,31.5233860788445,59.9029496765654,88.9991708269054
"660",1978,22.0311762895718,74.5109842481134,26.5862598774993,18.5153852075373,25.5469673716063,21.649133676154,31.5233860788445,59.9474147934784,89.0745537027484
"661",1981,22.0374322583155,74.5689963107223,26.5945706046157,18.5133415792312,25.5615229373999,21.6466048284635,31.5425363807679,59.9970048424911,89.1409877789534
"662",1984,22.0388167060815,74.71553360876,26.5945706046157,18.5155085248128,25.5621248873502,21.6466048284635,31.5425363807679,60.0630491796885,89.3680180378314
"663",1987,22.0388167060815,74.7730724086644,26.6042878480974,18.5155085248128,25.5621248873502,21.6435904159055,31.5649852802894,60.0332778955237,89.5128669218051
"664",1990,22.0402011538475,74.8146058416441,26.6042878480974,18.5176729235934,25.5627293841017,21.6435904159055,31.5649852802894,60.0922023493564,89.5370093339318
"665",1993,22.0402011538475,74.8152980655271,26.6042878480974,18.5176729235934,25.5627293841017,21.6435904159055,31.5649852802894,60.093179634084,89.5374164969702
"666",1996,22.0402011538475,74.8616770656878,26.6042878480974,18.5176729235934,25.5627293841017,21.6435904159055,31.5649852802894,60.1582991030732,89.5650550283023
"667",1999,22.0441393708875,74.8933621610233,26.6075696956308,18.5271209414842,25.5611578002909,21.6514080055881,31.5637313856734,60.2028280114211,89.5838963106255
"668",2002,22.0441393708875,74.9150004300591,26.6075696956308,18.5271209414842,25.5611578002909,21.6514080055881,31.5637313856734,60.1991362293802,89.630864630738
"669",2005,22.0441393708875,74.9593027585708,26.6075696956308,18.5271209414842,25.5611578002909,21.6514080055881,31.5637313856734,60.260329962505,89.6582755546366
"670",2008,22.049765436349,75.0185467453176,26.6342791598767,18.5230289700564,25.5765019026415,21.6946882733909,31.5738700463626,60.3466131770022,89.690480313633
"671",2011,22.0534873552882,75.0278515426656,26.6435839572247,18.5288986346409,25.5780760759355,21.7121448312108,31.5750230832386,60.3639653613549,89.6917377239762
"672",2014,22.0555281725608,75.0369938990405,26.6576491208784,18.5326406530371,25.5784156920846,21.707181455239,31.6081167865179,60.3588320715844,89.7151557264965
"673",2017,22.0555281725608,75.0644209681653,26.6576491208784,18.5326406530371,25.5784156920846,21.707181455239,31.6081167865179,60.343344931494,89.7854970048365
"674",2020,22.056148492384,75.0814505256551,26.6576491208784,18.533617768216,25.5786792165521,21.707181455239,31.6081167865179,60.38324635805,89.7796546932602
"675",2023,22.0580094518536,75.0986384601313,26.6590556372438,18.5365460525006,25.5794728512067,21.7066781536614,31.6114331208262,60.4180220027452,89.7792549175174
"676",2026,22.0580094518536,75.151247475239,26.6590556372438,18.5365460525006,25.5794728512067,21.7066781536614,31.6114331208262,60.4897658932761,89.8127290572019
"677",2029,22.0614340491415,75.151247475239,26.6631651539892,18.5371910831296,25.5856770151534,21.7055835336687,31.6207467743097,60.4897658932761,89.8127290572019
"678",2032,22.069274433538,75.2121499679138,26.6710415880692,18.5554709536654,25.5830779134106,21.7243147854482,31.6177683906902,60.5372192760707,89.887080659757
"679",2035,22.071243542058,75.2387006208525,26.6772447863012,18.5601824572638,25.5823046268522,21.7359375643923,31.6185520082101,60.5968579817337,89.8805432599712
"680",2038,22.071243542058,75.3085213495499,26.6903970400781,18.5601824572638,25.5823046268522,21.7539413162838,31.6268527638724,60.626070407507,89.9909722915927
"681",2041,22.074704661473,75.377815616946,26.6903970400781,18.5656183741822,25.5837909487637,21.7539413162838,31.6268527638724,60.6280489270334,90.1275823068587
"682",2044,22.074704661473,75.377815616946,26.6903970400781,18.5656183741822,25.5837909487637,21.7539413162838,31.6268527638724,60.6280489270334,90.1275823068587
"683",2047,22.0774735570049,75.377815616946,26.6903970400781,18.5699556130236,25.5849915009863,21.7539413162838,31.6268527638724,60.6280489270334,90.1275823068587
"684",2050,22.0774735570049,75.3784359367692,26.6910173599013,18.5699556130236,25.5849915009863,21.7551043764258,31.6269303433768,60.6292072448384,90.1276646287
"685",2053,22.0807554045383,75.4409789543947,26.6910173599013,18.577812510348,25.5836982987285,21.7551043764258,31.6269303433768,60.6229743790626,90.2589835297267
"686",2056,22.0832366838311,75.4527577947053,26.691720618084,18.5817346308009,25.5847387368612,21.754854757911,31.6285864782569,60.6377081469213,90.2678074424893
"687",2059,22.0846065227462,75.4527577947053,26.691720618084,18.5819920129324,25.5872210325599,21.754854757911,31.6285864782569,60.6377081469213,90.2678074424893
"688",2062,22.0899716786031,75.4623466671112,26.7047706099049,18.5887827414046,25.5911606158016,21.7569897660212,31.6525514537886,60.6378049730898,90.2868883611326
"689",2065,22.0899716786031,75.5171150533532,26.7109289160992,18.5887827414046,25.5911606158016,21.766703307742,31.6551545244563,60.7233910198635,90.310839086843
"690",2068,22.0899716786031,75.5506761067739,26.7109289160992,18.5887827414046,25.5911606158016,21.766703307742,31.6551545244563,60.7236194989302,90.3777327146177
"691",2071,22.0899716786031,75.589332481531,26.7192356026951,18.5887827414046,25.5911606158016,21.7779374160333,31.660533789357,60.7947523999569,90.3839125631052
"692",2074,22.0899716786031,75.6554570423336,26.7565265780075,18.5887827414046,25.5911606158016,21.8490597306787,31.6639934253364,60.8475529808965,90.4633611037707
"693",2077,22.0899716786031,75.7067124695982,26.7592954735395,18.5887827414046,25.5911606158016,21.8527856069375,31.6658053401415,60.8590738911795,90.5543510480169
"694",2080,22.0899716786031,75.8010246298809,26.7825827350967,18.5887827414046,25.5911606158016,21.8463423115209,31.7188231586726,60.9681196061078,90.633929653654
"695",2083,22.0912123182495,75.8649477696049,26.7825827350967,18.5907437744376,25.5916808620614,21.8463423115209,31.7188231586726,60.9322827750339,90.7976127641759
"696",2086,22.1030943524547,75.9220279474136,26.7963257287715,18.5845907985562,25.6215979063532,21.846009765836,31.746641691707,60.9371002023689,90.9069556924583
"697",2089,22.104407091468,75.9427946639035,26.7977101765375,18.587727136969,25.6210870459671,21.8478785810276,31.7475417720474,60.9651635763366,90.9204257514703
"698",2092,22.104407091468,75.9427946639035,26.7977101765375,18.587727136969,25.6210870459671,21.8478785810276,31.7475417720474,60.9651635763366,90.9204257514703
"699",2095,22.105099315351,75.9726236488469,26.8101702064314,18.588815458698,25.621383172004,21.8646128509793,31.7557275618835,61.0149027633504,90.9303445343434
"700",2098,22.105099315351,75.974733423395,26.8122799809795,18.588815458698,25.621383172004,21.863900262171,31.760659699788,61.0136500520482,90.9358167947418
"701",2101,22.1084307630536,75.9851167816399,26.8198725304161,18.5917482626112,25.625113263496,21.8707207710111,31.7690242898212,61.0276067039295,90.9426268593503
"702",2104,22.1084307630536,75.9851167816399,26.8198725304161,18.5917482626112,25.625113263496,21.8707207710111,31.7690242898212,61.0276067039295,90.9426268593503
"703",2107,22.1084307630536,75.9851167816399,26.8198725304161,18.5917482626112,25.625113263496,21.8707207710111,31.7690242898212,61.0276067039295,90.9426268593503
"704",2110,22.1084307630536,76.0680945821815,26.8527785498318,18.5917482626112,25.625113263496,21.8720053933533,31.8335517063104,61.0879945922294,91.0481945721336
"705",2113,22.1084307630536,76.0680945821815,26.8527785498318,18.5917482626112,25.625113263496,21.8720053933533,31.8335517063104,61.0879945922294,91.0481945721336
"706",2116,22.1084307630536,76.0776422990381,26.8623262666884,18.5917482626112,25.625113263496,21.8874538274976,31.8371987058793,61.1034472440562,91.05183735402
"707",2119,22.1117126105869,76.1603333337569,26.8692485055184,18.5995833810247,25.6238418401492,21.8966049447865,31.8418920662502,61.2400532297658,91.0806134377479
"708",2122,22.1117126105869,76.1603333337569,26.8692485055184,18.5995833810247,25.6238418401492,21.8966049447865,31.8418920662502,61.2400532297658,91.0806134377479
"709",2125,22.1166751691725,76.2131748166456,26.874211064104,18.6074282417314,25.6259220966136,21.9060609455992,31.8423611826088,61.3613990585962,91.064950574695
"710",2128,22.1166751691725,76.3028724395242,26.8839021984659,18.6074282417314,25.6259220966136,21.9188080549156,31.8489963420162,61.4156355391352,91.1901093399132
"711",2131,22.1166751691725,76.3183441195433,26.899373878485,18.6074282417314,25.6259220966136,21.9138420381767,31.8849057187933,61.4065840817453,91.2301041573413
"712",2134,22.1166751691725,76.401969709667,26.899373878485,18.6074282417314,25.6259220966136,21.9138420381767,31.8849057187933,61.4675605426896,91.3363788766444
"713",2137,22.1166751691725,76.4047093874973,26.899373878485,18.6074282417314,25.6259220966136,21.9138420381767,31.8849057187933,61.4675151824618,91.3419035925328
"714",2140,22.1166751691725,76.41851734303,26.9027984757728,18.6074282417314,25.6259220966136,21.9128718425393,31.8927251090063,61.4814810306161,91.355553655444
"715",2143,22.1215207363535,76.4779331980407,26.9254576384103,18.6150541751576,25.6279872975493,21.9449187752556,31.9059965015649,61.6008611956922,91.3550052003893
"716",2146,22.1215207363535,76.4950951823032,26.9273906972468,18.6150541751576,25.6279872975493,21.9492278547916,31.9055535397019,61.6257120553991,91.3644783092073
"717",2149,22.1228334753668,76.517640424501,26.953358453006,18.618193111511,25.6274738392226,21.9484677625601,31.958249143452,61.6283110617516,91.4069697872504
"718",2152,22.1256023708988,76.5670115550063,26.957511796304,18.6225388572204,25.6286658845772,21.953964301457,31.961059291151,61.7404303931196,91.3935927168929
"719",2155,22.126222690722,76.5978329305967,26.9581321161272,18.6235197720474,25.6289256093965,21.9551533106055,31.9611109216489,61.7395433736623,91.4561224875311
"720",2158,22.126222690722,76.5978329305967,26.9637398428636,18.6235197720474,25.6289256093965,21.9534160382877,31.9740636474394,61.7395433736623,91.4561224875311
"721",2161,22.1308172772686,76.6680563592553,26.9697905859289,18.6345032627505,25.6271312917868,21.9648673731788,31.9747137986789,61.8535291302416,91.4825835882691
"722",2164,22.1308172772686,76.6680563592553,26.9697905859289,18.6345032627505,25.6271312917868,21.9648673731788,31.9747137986789,61.8535291302416,91.4825835882691
"723",2167,22.1314736467753,76.668759617438,26.9704938441116,18.6360708210566,25.626876472494,21.9646477363702,31.9763399518529,61.8531301797057,91.4843890551703
"724",2170,22.1339549260681,76.6784507518,26.9704938441116,18.6399970208416,25.6279128312946,21.9646477363702,31.9763399518529,61.8661407664943,91.4907607371056
"725",2173,22.1339549260681,76.7078451885735,26.9985755418717,18.6399970208416,25.6279128312946,21.9559340070605,32.041217076683,61.8682629192979,91.5474274578491
"726",2176,22.1352676650814,76.7196312652142,27.0103616185125,18.6431329201446,25.6274024100183,21.9784979876205,32.0422252494045,61.891027795587,91.5482347348415
"727",2179,22.1378931431081,76.761164698194,27.0129870965392,18.6494001673509,25.6263861188653,21.9847349330769,32.0412392600014,61.9465655177682,91.5757638786198
"728",2182,22.1378931431081,76.7963276073283,27.0136903547219,18.6494001673509,25.6263861188653,21.984526513224,32.0428541962198,61.9267794486768,91.6658757659798
"729",2185,22.148052735168,76.8038617213615,27.0212244687551,18.6570533160365,25.6390521542994,21.9821031141415,32.0603458233687,61.9265669764292,91.6811564662939
"730",2188,22.1549860082976,76.8480760765704,27.0373108652946,18.6663444139703,25.6436276026249,22.0116136340099,32.0630080965793,61.953751142286,91.7424010108549
"731",2191,22.1556892664803,76.8480760765704,27.0373108652946,18.6658324756943,25.6455460572663,22.0116136340099,32.0630080965793,61.953751142286,91.7424010108549
"732",2194,22.1556892664803,76.8925101914595,27.0392799738146,18.6658324756943,25.6455460572663,22.0162809347748,32.0622790128543,61.9565353192061,91.8284850637129
"733",2197,22.1587908655963,76.9897660194136,27.0417612531074,18.6707549378517,25.6468267933409,22.0210365218025,32.0624859844122,62.0297501215859,91.9497819172412
"734",2200,22.1587908655963,77.0415341193155,27.0417612531074,18.6707549378517,25.6468267933409,22.0210365218025,32.0624859844122,62.0802715988671,92.0027966397639
"735",2203,22.1587908655963,77.0747340681168,27.0504457306321,18.6707549378517,25.6468267933409,22.0376408415451,32.0632506197191,62.137391939245,92.0120761969886
"736",2206,22.1643286566603,77.0747340681168,27.0504457306321,18.6794332181074,25.6492240952131,22.0376408415451,32.0632506197191,62.137391939245,92.0120761969886
"737",2209,22.1643286566603,77.127843736347,27.0604238117609,18.6794332181074,25.6492240952131,22.0539000179788,32.0669476055429,62.1514992109952,92.1041882616988
"738",2212,22.1643286566603,77.1299535108951,27.0604238117609,18.6794332181074,25.6492240952131,22.0539000179788,32.0669476055429,62.1503581070357,92.1095489147545
"739",2215,22.1650135761178,77.1312947998593,27.0617290510416,18.6795592812965,25.6504678709392,22.0548628116291,32.0685952904541,62.1518420399343,92.1107475597844
"740",2218,22.1650135761178,77.1312947998593,27.0617290510416,18.6795592812965,25.6504678709392,22.0548628116291,32.0685952904541,62.1518420399343,92.1107475597844
"741",2221,22.1657058000008,77.1340711551398,27.0617290510416,18.6806412788088,25.6507703211929,22.0548628116291,32.0685952904541,62.1509922728902,92.1171500373895
"742",2224,22.1663907194584,77.1653579747643,27.0843313931413,18.6807668662054,25.6520145727114,22.0473317057644,32.1213310805181,62.1661473696793,92.1645685798492
"743",2227,22.1670829433414,77.1653579747643,27.0843313931413,18.6818483273658,25.6523175593169,22.0473317057644,32.1213310805181,62.1661473696793,92.1645685798492
"744",2230,22.1670829433414,77.190675269341,27.0843313931413,18.6818483273658,25.6523175593169,22.0473317057644,32.1213310805181,62.1525040913387,92.2288464473432
"745",2233,22.1684673911074,77.2228990203323,27.0912378495559,18.6840093173652,25.6529254648495,22.0589777648773,32.1234979342346,62.1502696558181,92.2955283848465
"746",2236,22.1684673911074,77.2228990203323,27.0912378495559,18.6840093173652,25.6529254648495,22.0589777648773,32.1234979342346,62.1502696558181,92.2955283848465
"747",2239,22.1684673911074,77.2427492546747,27.0912378495559,18.6840093173652,25.6529254648495,22.0589777648773,32.1234979342346,62.1882923738663,92.2972061354831
"748",2242,22.1684673911074,77.2900894414332,27.1152907747573,18.6840093173652,25.6529254648495,22.0995161838758,32.1310653656388,62.2282685077263,92.3519103751401
"749",2245,22.1698372300225,77.341043745034,27.1228906286193,18.6842593886406,25.6554150714044,22.1074286992136,32.1383525580251,62.2613996424839,92.420687847584
"750",2248,22.1698372300225,77.4097108955356,27.1284284196833,18.6842593886406,25.6554150714044,22.1148501650917,32.1420066742749,62.3010960221318,92.5183257689395
"751",2251,22.1698372300225,77.4322151573816,27.1290487395065,18.6842593886406,25.6554150714044,22.1160347289308,32.1420627500823,62.2892014507652,92.5752288639979
"752",2254,22.1724627080492,77.4322151573816,27.1290487395065,18.6905413307442,25.6543840853542,22.1160347289308,32.1420627500823,62.2892014507652,92.5752288639979
"753",2257,22.1724627080492,77.4322151573816,27.1290487395065,18.6905413307442,25.6543840853542,22.1160347289308,32.1420627500823,62.2892014507652,92.5752288639979
"754",2260,22.1752023858794,77.4763186969145,27.1365828535397,18.6910347047231,25.6593700670358,22.1134296177493,32.1597360893301,62.2691348933208,92.6835025005081
"755",2263,22.1773121604275,77.4905082066202,27.1365828535397,18.6895059841032,25.6651183367517,22.1134296177493,32.1597360893301,62.2717644364455,92.709251976795
"756",2266,22.1822349677063,77.50719881991,27.1532734668295,18.685928939728,25.6785409956845,22.1277886784158,32.1787582552431,62.2851944206001,92.7292032192199
"757",2269,22.1904144118275,77.5504954555376,27.1588995322909,18.6869326356157,25.6938961880393,22.1262501585101,32.1915489060718,62.279217369894,92.8217735411811
"758",2272,22.1904144118275,77.5504954555376,27.1588995322909,18.6869326356157,25.6938961880393,22.1262501585101,32.1915489060718,62.279217369894,92.8217735411811
"759",2275,22.2016665427505,77.5547150046337,27.1631190813871,18.6786643076658,25.7246687778352,22.125082339727,32.2011558230471,62.2769909572444,92.832439052023
"760",2278,22.2016665427505,77.5807355573931,27.1644318204004,18.6786643076658,25.7246687778352,22.1281965069378,32.200667133863,62.2631929280988,92.8982781866873
"761",2281,22.2056764685431,77.6406583272922,27.1650521402236,18.6870870382321,25.7242658988541,22.1293835983333,32.2007206821139,62.3746891909974,92.9066274635869
"762",2284,22.2056764685431,77.6639406831832,27.1650521402236,18.6870870382321,25.7242658988541,22.1293835983333,32.2007206821139,62.4209052374277,92.9069761289387
"763",2287,22.2056764685431,77.7005926946056,27.1663648792369,18.6870870382321,25.7242658988541,22.1324971035522,32.2002326549216,62.4712897253681,92.9298956638432
"764",2290,22.2082869471047,77.7111381316,27.1663648792369,18.6893334758808,25.7272404183285,22.1324971035522,32.2002326549216,62.4915779805142,92.9306982826858
"765",2293,22.2103967216527,77.7613053743849,27.1741294362536,18.6877759497262,25.7330174935792,22.1423192195374,32.2059396529697,62.4974717218799,93.0251390268899
"766",2296,22.2103967216527,77.8339493071945,27.1741294362536,18.6877759497262,25.7330174935792,22.1423192195374,32.2059396529697,62.5195668510746,93.1483317633144
"767",2299,22.2168883173524,77.8469760234817,27.1865358327175,18.702250591038,25.7315260436668,22.1659541127943,32.2071175526407,62.5444881977167,93.1494638492466
"768",2302,22.2188574258724,77.8848155326967,27.1865358327175,18.7069314928046,25.7307833589402,22.1659541127943,32.2071175526407,62.6166161686201,93.1530148967734
"769",2305,22.2258900076993,77.8918481145236,27.1935684145444,18.7017056982533,25.7500743171453,22.1639725680015,32.2231642610872,62.6128754464898,93.1708207825574
"770",2308,22.2265103275225,77.9489557447788,27.2151631341642,18.7026955997189,25.7503250553261,22.1626583790365,32.2676678892919,62.6855733066184,93.2123381829391
"771",2311,22.2265103275225,77.9966890268039,27.2207009252281,18.7026955997189,25.7503250553261,22.1700596716373,32.271342178819,62.6703275445533,93.3230505090545
"772",2314,22.2293233602532,77.9995020595346,27.2235139579589,18.7005976881937,25.7580490323128,22.1692281415454,32.2777997743724,62.6687944471655,93.3302096719038
"773",2317,22.2327567128072,78.0551594040741,27.2235139579589,18.6994850072972,25.7660284183172,22.1692281415454,32.2777997743724,62.7319985526272,93.3783202555211
"774",2320,22.2327567128072,78.0805925168252,27.24894707071,18.6994850072972,25.7660284183172,22.2173200895762,32.2805740518438,62.7805165199061,93.3806685137444
"775",2323,22.2327567128072,78.0877755551794,27.2575145568302,18.6994850072972,25.7660284183172,22.2308099731023,32.284219140558,62.7923732749123,93.3831778354465
"776",2326,22.2389150190015,78.141478053241,27.2682313998877,18.7102071823047,25.7676228556982,22.2510338169115,32.2854289828638,62.8368786731321,93.4460774333498
"777",2329,22.2416546968317,78.141478053241,27.2734523570107,18.7107748434472,25.7725345502163,22.2548284795064,32.292076234515,62.8368786731321,93.4460774333498
"778",2332,22.2416546968317,78.1896277016568,27.2734523570107,18.7107748434472,25.7725345502163,22.2548284795064,32.292076234515,62.8558008116185,93.5234545916952
"779",2335,22.2458163229522,78.1896277016568,27.2734523570107,18.7113168343388,25.7803158115655,22.2548284795064,32.292076234515,62.8558008116185,93.5234545916952
"780",2338,22.2510672790055,78.1955635771677,27.2793882325216,18.7237681269354,25.7783664310756,22.2671801127935,32.2915963522497,62.8680101589339,93.5231169954015
"781",2341,22.2531301648775,78.2040233048517,27.2800446020283,18.7242677534939,25.7819925762611,22.2687502623483,32.2913389417082,62.8825529503812,93.5254936593223
"782",2344,22.2531301648775,78.2584691740127,27.2800446020283,18.7242677534939,25.7819925762611,22.2687502623483,32.2913389417082,62.9017529892644,93.615185358761
"783",2347,22.2537865343842,78.2633147411937,27.2848901692092,18.7258217684335,25.7817513003349,22.2752278248782,32.2945525135403,62.9083732405716,93.6182562418158
"784",2350,22.2578185287762,78.2912933681734,27.2862966855746,18.7309763520862,25.7846607054662,22.2748153992999,32.2977779718493,62.8998575396864,93.6827291966604
"785",2353,22.2592250451416,78.3007640422403,27.2943608432762,18.7299176195542,25.788532470729,22.2899859740811,32.2987357124713,62.9144173583654,93.6871107261153
"786",2356,22.2605377841549,78.3114658040033,27.3050626050391,18.7330202426974,25.7880553256124,22.3025979757472,32.3075272343311,62.9279812460897,93.6949503619168
"787",2359,22.2605377841549,78.3618550638287,27.329052885864,18.7330202426974,25.7880553256124,22.3170637338872,32.3410420378409,63.001595528257,93.7221145994003
"788",2362,22.2612410423376,78.3618550638287,27.33106888306,18.7324901729224,25.7899919117529,22.3199978149883,32.3421399511318,63.001595528257,93.7221145994003
"789",2365,22.2631020018072,78.3618550638287,27.33106888306,18.735476142711,25.7907278609034,22.3199978149883,32.3421399511318,63.001595528257,93.7221145994003
"790",2368,22.2644147408205,78.3625472877117,27.331761106943,18.7385783690905,25.7902511125506,22.3209292205807,32.3425929933054,63.0025459396068,93.7225486358165
"791",2371,22.2656553804669,78.3686638459608,27.3378776651922,18.7405674443483,25.7907433165855,22.3235501339031,32.3522051964814,63.0040680571196,93.733259634802
"792",2374,22.2719847041111,78.4497367227217,27.3537958612423,18.7357830832558,25.8081863249664,22.3186335674293,32.3889581550553,63.1337637328019,93.7657097126416
"793",2377,22.2772356601644,78.4517914810944,27.3563852895855,18.7481697027686,25.8063016175603,22.3245087707734,32.3882618083977,63.1336716515826,93.7699113106062
"794",2380,22.2798611381911,78.4517914810944,27.3563852895855,18.7543537643755,25.8053685120067,22.3245087707734,32.3882618083977,63.1336716515826,93.7699113106062
"795",2383,22.2818302467111,78.4867223734302,27.3563852895855,18.7589877491803,25.8046727442419,22.3245087707734,32.3882618083977,63.1319418462855,93.841502900575
"796",2386,22.2818302467111,78.5189782566089,27.3584950641336,18.7589877491803,25.8046727442419,22.3238691390422,32.393120989225,63.202897148153,93.8350593650648
"797",2389,22.2818302467111,78.559063973022,27.3584950641336,18.7589877491803,25.8046727442419,22.3238691390422,32.393120989225,63.1804070959475,93.9377208500966
"798",2392,22.2824866162178,78.6176181304849,27.3591799835911,18.7605316356203,25.8044415968152,22.3236546372892,32.3947053298931,63.2231727022525,94.0120635587172
"799",2395,22.2851120942444,78.6344963268693,27.3760581799756,18.7667032977527,25.8035208907362,22.3184397417695,32.4336766181817,63.2137303904467,94.055262263292
"800",2398,22.2892216109898,78.6968356067496,27.380167696721,18.7675891720801,25.8108540498996,22.3171870308121,32.4431483626299,63.1863247994528,94.2073464140464
"801",2401,22.2892216109898,78.735475968965,27.3829073745513,18.7675891720801,25.8108540498996,22.3163457839959,32.4494689651066,63.2231047687861,94.247847169144
"802",2404,22.2892216109898,78.7956994467856,27.3829073745513,18.7675891720801,25.8108540498996,22.3163457839959,32.4494689651066,63.3053766289664,94.2860222646049
"803",2407,22.2892216109898,78.8041385449779,27.3913464727435,18.7675891720801,25.8108540498996,22.313702875501,32.4689900699859,63.3006151025489,94.3076619874069
"804",2410,22.2898779804965,78.8192350436312,27.3913464727435,18.7691312620616,25.8106246989314,22.313702875501,32.4689900699859,63.3357412295621,94.3027288577002
"805",2413,22.2933032455351,78.8600385323544,27.4187439187969,18.7750576921533,25.811548798917,22.3115792556747,32.5259085819191,63.3272429165105,94.3928341481983
"806",2416,22.3032283627063,78.8693433297024,27.430158490693,18.7910064793967,25.8154502460159,22.3283635609034,32.5319534204825,63.3450749839783,94.3936116754265
"807",2419,22.3057096419991,78.9547215246019,27.430158490693,18.7949733699047,25.8164459140935,22.3283635609034,32.5319534204825,63.3472484262407,94.5621946229631
"808",2422,22.3063660115058,79.0525253664752,27.4313991303393,18.7965205294783,25.8162114935332,22.3306810605341,32.5321172001446,63.3662871861867,94.7387635467637
"809",2425,22.3077725278711,79.0539318828406,27.4341754856199,18.7954530467754,25.8200920089669,22.3298213652037,32.538529606036,63.3654813053526,94.7423824603286
"810",2428,22.3077725278711,79.0847854330274,27.4433178419948,18.7954530467754,25.8200920089669,22.3270258312064,32.5596098527832,63.401852127001,94.7677187390539
"811",2431,22.3156958506271,79.1027564372703,27.4509054879927,18.8119070839772,25.8194846172771,22.3404830796142,32.5613278963713,63.4296269028761,94.7758859716646
"812",2434,22.3171023669925,79.1193698104622,27.4509054879927,18.8108347164337,25.8233700175513,22.3404830796142,32.5613278963713,63.4520107952783,94.7867288256462
"813",2437,22.3171023669925,79.1193698104622,27.4509054879927,18.8108347164337,25.8233700175513,22.3404830796142,32.5613278963713,63.4520107952783,94.7867288256462
"814",2440,22.3184151060058,79.1206825494756,27.4631769383271,18.8139178134293,25.8229123985824,22.3401759818015,32.5861778948528,63.455073665976,94.7862914329751
"815",2443,22.3197386840117,79.1213858076583,27.464500516333,18.8143748766981,25.8251024913254,22.3411193790254,32.5878816536406,63.4546701736553,94.7881014416612
"816",2446,22.3197386840117,79.1567440375806,27.4663614758026,18.8143748766981,25.8251024913254,22.344585626678,32.5881373249272,63.5222271047025,94.7912609704587
"817",2449,22.3197386840117,79.1567440375806,27.4663614758026,18.8143748766981,25.8251024913254,22.344585626678,32.5881373249272,63.5222271047025,94.7912609704587
"818",2452,22.3197386840117,79.1708092012343,27.4804266394563,18.8143748766981,25.8251024913254,22.3402665705687,32.6205867083439,63.5141347029181,94.8274836995505
"819",2455,22.3197386840117,79.2391984409089,27.4953143152131,18.8143748766981,25.8251024913254,22.3678980706017,32.6227305598245,63.5651955989853,94.9132012828326
"820",2458,22.3203950535184,79.3061815800616,27.5065664461361,18.8159159295674,25.8248741774694,22.3643559228331,32.648776969439,63.5907594260736,95.0216037340497
"821",2461,22.3203950535184,79.3198826402162,27.5091919241627,18.8159159295674,25.8248741774694,22.370647776221,32.6477360721044,63.6117963524666,95.0279689279659
"822",2464,22.3210153733416,79.3205029600394,27.5098122439859,18.8169096044464,25.8251211422367,22.3717960382216,32.6478284497502,63.6129772694692,95.0280286506096
"823",2467,22.3210153733416,79.3627286169021,27.5213286787483,18.8169096044464,25.8251211422367,22.3902066173087,32.6524507401878,63.6693773349219,95.0560798988823
"824",2470,22.3217186315243,79.3670708556645,27.5263272870173,18.816372354945,25.8270649081036,22.3998214325689,32.6528331414657,63.677659034512,95.056482676817
"825",2473,22.3217186315243,79.4300834457605,27.5427653539989,18.816372354945,25.8270649081036,22.3947713442968,32.6907593637009,63.6762252155815,95.1839416759395
"826",2476,22.3263132180709,79.4672112874955,27.5516693069472,18.8271493886052,25.8254770475367,22.3919639144382,32.7113746994563,63.7421601229215,95.1922624520695
"827",2479,22.3263132180709,79.5131351714967,27.5516693069472,18.8271493886052,25.8254770475367,22.3919639144382,32.7113746994563,63.824605438157,95.2016649048363
"828",2482,22.3263132180709,79.5815960052719,27.5516693069472,18.8271493886052,25.8254770475367,22.3919639144382,32.7113746994563,63.7952466445782,95.3679453659656
"829",2485,22.3263132180709,79.5815960052719,27.5516693069472,18.8271493886052,25.8254770475367,22.3919639144382,32.7113746994563,63.7952466445782,95.3679453659656
"830",2488,22.3269695875776,79.6165628610068,27.5551304263622,18.8286873937275,25.8252517814277,22.3967118136994,32.713549039025,63.8734612181974,95.3596645038162
"831",2491,22.3269695875776,79.6638436002198,27.5572402009103,18.8286873937275,25.8252517814277,22.3960722530065,32.718408148814,63.8697232365856,95.4579639638541
"832",2494,22.3269695875776,79.6756222016564,27.5631475264703,18.8286873937275,25.8252517814277,22.4102278292064,32.7160672237341,63.896926305149,95.4543180981637
"833",2497,22.3283540353436,79.729742790901,27.5645319742362,18.8308971978866,25.8258108728006,22.4121270659557,32.7169368825168,63.8810483659041,95.5784372158979
"834",2500,22.3283540353436,79.7516063389177,27.5645319742362,18.8308971978866,25.8258108728006,22.4121270659557,32.7169368825168,63.9118067574313,95.5914059204041
"835",2503,22.3283540353436,79.7516063389177,27.5645319742362,18.8308971978866,25.8258108728006,22.4121270659557,32.7169368825168,63.9118067574313,95.5914059204041
"836",2506,22.3297238742587,79.7860054826671,27.5659018131514,18.8311995132216,25.8282482352959,22.4116924104985,32.7201112158043,63.9639054685296,95.6081054968045
"837",2509,22.3297238742587,79.829918174179,27.5659018131514,18.8311995132216,25.8282482352959,22.4116924104985,32.7201112158043,63.9869903250434,95.6728460233147
"838",2512,22.3297238742587,79.8397637887366,27.575747427709,18.8311995132216,25.8282482352959,22.4086735371395,32.7428213182785,63.981419379833,95.6981081976403
"839",2515,22.3297238742587,79.8397637887366,27.575747427709,18.8311995132216,25.8282482352959,22.4086735371395,32.7428213182785,63.981419379833,95.6981081976403
"840",2518,22.3323493522854,79.8397637887366,27.575747427709,18.8373499362574,25.8273487683134,22.4086735371395,32.7428213182785,63.981419379833,95.6981081976403
"841",2521,22.3323493522854,79.8563771619285,27.575747427709,18.8373499362574,25.8273487683134,22.4086735371395,32.7428213182785,64.0035859537891,95.709168370068
"842",2524,22.336495546481,79.9294243193023,27.5805785413622,18.8368735154073,25.8361175775547,22.4071675447239,32.7539895380005,63.963759316875,95.8950893217296
"843",2527,22.3385503048537,79.9294243193023,27.5805785413622,18.8373179949171,25.8397826147903,22.4071675447239,32.7539895380005,63.963759316875,95.8950893217296
"844",2530,22.3405194133737,79.9294243193023,27.5805785413622,18.841926330659,25.8391124960884,22.4071675447239,32.7539895380005,63.963759316875,95.8950893217296
"845",2533,22.3405194133737,79.943489482956,27.5946437050159,18.841926330659,25.8391124960884,22.4027631991747,32.7865242108571,63.9556376451026,95.9313413208094
"846",2536,22.3405194133737,79.9921917050048,27.6175883671623,18.841926330659,25.8391124960884,22.4168961550065,32.8182805793182,64.0257009737525,95.9586824362571
"847",2539,22.3405194133737,79.9928480745115,27.6175883671623,18.841926330659,25.8391124960884,22.4168961550065,32.8182805793182,64.0272327461999,95.958463402823
"848",2542,22.341832152387,80.0336370491073,27.6175883671623,18.8449965810479,25.8386677237261,22.4168961550065,32.8182805793182,64.0035723476672,96.0637017505473
"849",2545,22.3424524722102,80.0348776887537,27.6175883671623,18.8459951383231,25.8389098060974,22.4168961550065,32.8182805793182,64.0059500070625,96.0638053704448
"850",2548,22.3431373916678,80.1217715175208,27.6175883671623,18.8461423438827,25.8401324394529,22.4168961550065,32.8182805793182,64.1177229502668,96.1258200847748
"851",2551,22.3431373916678,80.1410003933106,27.6368172429522,18.8461423438827,25.8401324394529,22.4189780041714,32.854656481733,64.1240526870031,96.1579480996182
"852",2554,22.3449983511374,80.1950177886607,27.6386782024218,18.8491352403092,25.8408614619656,22.422440850498,32.8549155543456,64.1280278681738,96.2620077091477
"853",2557,22.3449983511374,80.2185899419423,27.6393814606045,18.8491352403092,25.8408614619656,22.4222291037185,32.8565338174904,64.1729261439701,96.2642537399145
"854",2560,22.3449983511374,80.2275888524212,27.6490367405901,18.8491352403092,25.8408614619656,22.4361663365758,32.8619071446044,64.1850089525825,96.27016875226
"855",2563,22.3449983511374,80.327996856938,27.658035651069,18.8491352403092,25.8408614619656,22.4484619360247,32.8676093661133,64.2277633987432,96.4282303151328
"856",2566,22.3526795373349,80.3736719613623,27.6594054899841,18.8610059130473,25.8443531616225,22.4480215374343,32.8707894425339,64.2018473270831,96.5454965956416
"857",2569,22.3539922763483,80.4531226184399,27.6600977138671,18.8640776501643,25.8439069025322,22.4489643602035,32.8712310675308,64.201307597367,96.7049376395129
"858",2572,22.3546771958058,80.4531226184399,27.6600977138671,18.8642241583333,25.8451302332783,22.4489643602035,32.8712310675308,64.201307597367,96.7049376395129
"859",2575,22.3546771958058,80.5081872719703,27.6727563611555,18.8642241583333,25.8451302332783,22.4451431573163,32.9003695649947,64.2633843535419,96.7529901903986
"860",2578,22.3546771958058,80.546866472018,27.678382426617,18.8642241583333,25.8451302332783,22.4434123705387,32.9133524826952,64.2410053450339,96.8527275990022
"861",2581,22.3546771958058,80.546866472018,27.678382426617,18.8642241583333,25.8451302332783,22.4434123705387,32.9133524826952,64.2410053450339,96.8527275990022
"862",2584,22.3571584750986,80.5494919500447,27.678382426617,18.86819918166,25.8461177685372,22.4434123705387,32.9133524826952,64.2471700317238,96.8518138683656
"863",2587,22.3571584750986,80.564588448698,27.678382426617,18.86819918166,25.8461177685372,22.4434123705387,32.9133524826952,64.2825908306237,96.8465860667723
"864",2590,22.3585283140137,80.5784329263579,27.678382426617,18.8684911874452,25.8485654405822,22.4434123705387,32.9133524826952,64.3012074125886,96.8556584401272
"865",2593,22.3592132334713,80.5987803810645,27.678382426617,18.8686363071848,25.8497901597578,22.4434123705387,32.9133524826952,64.3489074704003,96.8486532917288
"866",2596,22.3649253111488,80.617533908617,27.6830487219163,18.8758646865312,25.8539859357664,22.4531424159231,32.9129550279094,64.3475521811629,96.887515636071
"867",2599,22.3680990096317,80.6188466476303,27.6830487219163,18.8819084133823,25.8542896058812,22.4531424159231,32.9129550279094,64.3506248690671,96.8870684261935
"868",2602,22.3680990096317,80.6382289163542,27.6830487219163,18.8819084133823,25.8542896058812,22.4531424159231,32.9129550279094,64.3766553393993,96.899802493309
"869",2605,22.3680990096317,80.6382289163542,27.6830487219163,18.8819084133823,25.8542896058812,22.4531424159231,32.9129550279094,64.3766553393993,96.899802493309
"870",2608,22.3708679051637,80.6382289163542,27.6844552382817,18.8863651724665,25.855370637861,22.4527063969865,32.9162040795768,64.3766553393993,96.899802493309
"871",2611,22.3754039428292,80.6402836747269,27.6865099966544,18.8907521843021,25.8600557013563,22.4520664678098,32.9209535254989,64.3766513305084,96.9039160189454
"872",2614,22.3772649022988,80.6423384330996,27.6900262875678,18.8937126458687,25.8608171587289,22.4509750885176,32.929077486618,64.3766462843644,96.9080305818347
"873",2617,22.3772649022988,80.6769385342064,27.6970588693946,18.8937126458687,25.8608171587289,22.4487691275324,32.9453486112569,64.4370280994279,96.9168489689849
"874",2620,22.3803665014148,80.7058118710033,27.6970588693946,18.8986364681692,25.8620965346604,22.4487691275324,32.9453486112569,64.4324217881936,96.979201953813
"875",2623,22.3816071410612,80.7106574381843,27.6970588693946,18.9006023952124,25.86261188691,22.4487691275324,32.9453486112569,64.4389357431237,96.9823791332448
"876",2626,22.3859854295071,80.7808525011116,27.710243863847,18.9080317277167,25.8639391312974,22.4484405514265,32.9720471762676,64.5033773326328,97.0583276695905
"877",2629,22.3859854295071,80.7993526308913,27.71093608773,18.9080317277167,25.8639391312974,22.4493870565771,32.9724851188829,64.5042899974007,97.094415264382
"878",2632,22.3866417990137,80.8621241120891,27.7184702017632,18.9095752521493,25.8637083458782,22.4471126169675,32.989827786559,64.5911374699325,97.1331107542456
"879",2635,22.3880116379289,80.8713132851824,27.7184702017632,18.9098645997344,25.8661586761233,22.4471126169675,32.989827786559,64.6125747002884,97.1300518700764
"880",2638,22.3900092963997,80.9113593002933,27.7184702017632,18.9130943994996,25.8669241932999,22.4471126169675,32.989827786559,64.7012200692397,97.1214985313468
"881",2641,22.3913791353149,80.9127291392084,27.7184702017632,18.9133802998435,25.8693779707863,22.4471126169675,32.989827786559,64.7012087286913,97.1242495497255
"882",2644,22.3920640547724,80.9189323374404,27.7246733999952,18.9135223652296,25.8706057443153,22.4586876749886,32.9906591250018,64.7130730964011,97.1247915784796
"883",2647,22.3954886520603,80.9304850171933,27.7336006017215,18.9142238553489,25.8767534487716,22.4722313297718,32.9949698736712,64.7325361056494,97.1284339287372
"884",2650,22.3954886520603,80.949275164199,27.7486688297879,18.9142238553489,25.8767534487716,22.4675927377053,33.0297449218706,64.7395088242132,97.1590415041847
"885",2653,22.3954886520603,80.949275164199,27.7486688297879,18.9142238553489,25.8767534487716,22.4675927377053,33.0297449218706,64.7395088242132,97.1590415041847
"886",2656,22.3954886520603,80.949275164199,27.7486688297879,18.9142238553489,25.8767534487716,22.4675927377053,33.0297449218706,64.7395088242132,97.1590415041847
"887",2659,22.4077030024928,80.9698227479259,27.7692164135149,18.9222791573698,25.8931268476159,22.4610406204541,33.0773922065757,64.7392198210759,97.2004256747759
"888",2662,22.4090157415062,80.9897450816352,27.7705291525282,18.9253614177659,25.8926700652465,22.4641733773262,33.0768849277302,64.777835182558,97.2016549807124
"889",2665,22.4116770739092,80.9897450816352,27.7712213764112,18.9311048480524,25.8922492997659,22.4651208053289,33.0773219474935,64.777835182558,97.2016549807124
"890",2668,22.4116770739092,81.0355892335949,27.7785556407881,18.9311048480524,25.8922492997659,22.475183914305,33.0819273672713,64.7954639030401,97.2757145641498
"891",2671,22.4116770739092,81.0355892335949,27.7826080576317,18.9311048480524,25.8922492997659,22.4774123727235,33.08780374254,64.7954639030401,97.2757145641498
"892",2674,22.415101671197,81.0566801075837,27.7860326549196,18.9317520655341,25.8984512768599,22.4762813209455,33.0957839888936,64.8356004976673,97.2777597175001
"893",2677,22.415101671197,81.0836768390205,27.7860326549196,18.9317520655341,25.8984512768599,22.4762813209455,33.0957839888936,64.8722026247291,97.2951510533119
"894",2680,22.4178413490273,81.0836768390205,27.7860326549196,18.9322593200678,25.9034233779867,22.4762813209455,33.0957839888936,64.8722026247291,97.2951510533119
"895",2683,22.4178413490273,81.0961368689144,27.7860326549196,18.9322593200678,25.9034233779867,22.4762813209455,33.0957839888936,64.8890219981303,97.3032517396985
"896",2686,22.4223277865235,81.1300485347558,27.7886866828971,18.9413744285247,25.9032811445224,22.4807431109493,33.096630254845,64.9336398676116,97.3264572019
"897",2689,22.4223277865235,81.1695826915074,27.8019382453713,18.9413744285247,25.9032811445224,22.4883617182452,33.1155147724973,64.9714983040432,97.3676670789717
"898",2692,22.4223277865235,81.1913836951707,27.8026231648288,18.9413744285247,25.9032811445224,22.4881373189006,33.117109010757,64.9588382310693,97.4239291592721
"899",2695,22.4223277865235,81.1913836951707,27.8026231648288,18.9413744285247,25.9032811445224,22.4881373189006,33.117109010757,64.9588382310693,97.4239291592721
"900",2698,22.4223277865235,81.1920040149939,27.803243484652,18.9413744285247,25.9032811445224,22.4892996034234,33.1171873658806,64.9600230222506,97.4239850077372
"901",2701,22.4229481063467,81.1926962388769,27.803243484652,18.9423594778687,25.9035367348247,22.4892996034234,33.1171873658806,64.9609436444767,97.4244488332771
"902",2704,22.4249889236194,81.2331027508224,27.8082060432376,18.9461488950927,25.903828952146,22.4985868262073,33.1178252602679,65.0534030013941,97.4128025002508
"903",2707,22.4249889236194,81.2331027508224,27.8082060432376,18.9461488950927,25.903828952146,22.4985868262073,33.1178252602679,65.0534030013941,97.4128025002507
"904",2710,22.426849883089,81.313158585829,27.8082060432376,18.949102868488,25.9045968976899,22.4985868262073,33.1178252602679,65.0395456108069,97.5867715608511
"905",2713,22.4301317306223,81.3212634195162,27.8163108769248,18.9567991886298,25.9034642726148,22.5030395058335,33.1295822480161,65.0456120445663,97.5969147944661
"906",2716,22.4308166500799,81.3430644231795,27.8163108769248,18.956925599448,25.9047077007118,22.5030395058335,33.1295822480161,65.0329932857895,97.6531355605694
"907",2719,22.4308166500799,81.3557862291333,27.8228745719914,18.956925599448,25.9047077007118,22.518666019437,33.1270831245459,65.0569195882873,97.6546528699792
"908",2722,22.4315088739629,81.3589597323091,27.8235667958744,18.9580518294111,25.9049659185146,22.5196158792511,33.1275177124978,65.0626012502876,97.6553182143305
"909",2725,22.44868299138,81.4249137262117,27.8484767533011,18.9681076520571,25.9292583307029,22.5198956697142,33.177057836888,65.0572684678607,97.7925589845626
"910",2728,22.44868299138,81.4604807790305,27.8484767533011,18.9681076520571,25.9292583307029,22.5198956697142,33.177057836888,65.131711085584,97.789250472477
"911",2731,22.44868299138,81.4624498875505,27.8504458618211,18.9681076520571,25.9292583307029,22.5245781341548,33.1763135894875,65.1363059580954,97.7885938170056
"912",2734,22.4562396864403,81.4643108470201,27.8523068212907,18.9778463152743,25.9346330576064,22.5280692914698,33.1765443511116,65.1398681809037,97.7887535131365
"913",2737,22.4569319103233,81.4923150489154,27.8523068212907,18.9789653920426,25.9348984286041,22.5280692914698,33.1765443511116,65.1392104982405,97.8454195995902
"914",2740,22.4569319103233,81.4982223744753,27.8582141468507,18.9789653920426,25.9348984286041,22.5421081943009,33.1743200994005,65.1529910288649,97.8434537200858
"915",2743,22.4589010188433,81.4982223744754,27.8582141468507,18.9835915628032,25.9342104748835,22.5421081943009,33.1743200994005,65.1529910288649,97.8434537200858
"916",2746,22.4589010188433,81.5064414079661,27.8664331803415,18.9835915628032,25.9342104748835,22.5393319743987,33.1935343862843,65.152841230376,97.8600415855562
"917",2749,22.4589010188433,81.5064414079661,27.8685098519905,18.9835915628032,25.9342104748835,22.5421846540418,33.1948350499391,65.152841230376,97.8600415855562
"918",2752,22.460955777216,81.541764357421,27.8726193687359,18.9839355908168,25.9379759636152,22.540782491942,33.2044562455298,65.2046264731489,97.8789022416931
"919",2755,22.463032448865,81.5507632678999,27.8726193687359,18.9872923536383,25.9387725440917,22.540782491942,33.2044562455298,65.2167336149137,97.8847929208861
"920",2758,22.4657985929197,81.5566705934599,27.8785266942959,18.9872908080362,25.9443063778032,22.5547969932653,33.2022563953265,65.2305364207477,97.8828047661722
"921",2761,22.4664549624264,81.5573555129175,27.8792116137534,18.9888321157438,25.944077809109,22.5545618636495,33.2038613638574,65.2305235805941,97.8841874452409
"922",2764,22.4664549624264,81.6003042944198,27.8874306472442,18.9888321157438,25.944077809109,22.5517183939002,33.2231429005883,65.2874106339562,97.9131979548833
"923",2767,22.4664549624264,81.6003042944198,27.8874306472442,18.9888321157438,25.944077809109,22.5517183939002,33.2231429005883,65.2874106339562,97.9131979548833
"924",2770,22.4664549624264,81.6288458777787,27.8874306472442,18.9888321157438,25.944077809109,22.5517183939002,33.2231429005883,65.2895654115623,97.9681263439952
"925",2773,22.4664549624264,81.700849447011,27.8874306472442,18.9888321157438,25.944077809109,22.5517183939002,33.2231429005883,65.3515375418875,98.0501613521345
"926",2776,22.4664549624264,81.700849447011,27.8874306472442,18.9888321157438,25.944077809109,22.5517183939002,33.2231429005883,65.3515375418875,98.0501613521345
"927",2779,22.4664549624264,81.7175980822374,27.8874306472442,18.9888321157438,25.944077809109,22.5517183939002,33.2231429005883,65.3836389118121,98.0515572526626
"928",2782,22.4664549624264,81.7569805404678,27.8880870167509,18.9888321157438,25.944077809109,22.553273648399,33.2229003851028,65.3611144632656,98.15284661767
"929",2785,22.4664549624264,81.7722094658937,27.889456855666,18.9888321157438,25.944077809109,22.5527957130041,33.226117998328,65.3814224970214,98.162996434766
"930",2788,22.4664549624264,81.8130506749904,27.889456855666,18.9888321157438,25.944077809109,22.5527957130041,33.226117998328,65.4355431636705,98.1905581863103
"931",2791,22.4664549624264,81.8199729138204,27.889456855666,18.9888321157438,25.944077809109,22.5527957130041,33.226117998328,65.4446667483249,98.1952790793159
"932",2794,22.4723254570744,81.8239824489987,27.8934663908444,18.9982625885176,25.9463883256311,22.5589399558866,33.2279928258022,65.4506943601162,98.1972705378813
"933",2797,22.4723254570744,81.8239824489987,27.8934663908444,18.9982625885176,25.9463883256311,22.5589399558866,33.2279928258022,65.4506943601162,98.1972705378813
"934",2800,22.4736952959895,81.8575435024195,27.8934663908444,18.998493665182,25.9488969267969,22.5589399558866,33.2279928258022,65.45021460486,98.2648723999789
"935",2803,22.47917465165,81.86302285808,27.8989457465049,18.9993947360576,25.9589545672425,22.5570192295296,33.2408722634803,65.4501103982667,98.2759353178932
"936",2806,22.47917465165,81.8967425733987,27.8989457465049,18.9993947360576,25.9589545672425,22.5570192295296,33.2408722634803,65.4317235349107,98.3617616118866
"937",2809,22.4798595711076,81.9486291987218,27.8989457465049,18.9995047606185,25.9602143815967,22.5570192295296,33.2408722634803,65.4203313062135,98.47692709123
"938",2812,22.4798595711076,81.9575331516701,27.8989457465049,18.9995047606185,25.9602143815967,22.5570192295296,33.2408722634803,65.4202629427146,98.4948033606256
"939",2815,22.4805159406142,81.972069853213,27.8989457465049,19.0010481402981,25.9599837409304,22.5570192295296,33.2408722634803,65.4394136835214,98.5047260229047
"940",2818,22.4805159406142,82.0184379326367,27.8989457465049,19.0010481402981,25.9599837409303,22.5570192295296,33.2408722634803,65.443322156535,98.5935537087384
"941",2821,22.482997219907,82.0108236988464,27.9015712245316,19.0050128686486,25.9609815711655,22.5632396106182,33.239902838445,65.4332784748621,98.5883689228307
"942",2824,22.486848338115,82.0262953788655,27.9015712245316,19.0091891811572,25.9645074950727,22.5632396106182,33.239902838445,65.4242836994476,98.6283070582834
"943",2827,22.492059711779,82.0290254732367,27.9036809990796,19.0125934071313,25.9715260164268,22.5626571111876,33.2447048869717,65.4242468683814,98.633804078092
"944",2830,22.492059711779,82.0290254732367,27.9036809990796,19.0125934071313,25.9715260164268,22.5626571111876,33.2447048869717,65.4242468683814,98.633804078092
"945",2833,22.492059711779,82.0638565819777,27.914226436074,19.0125934071313,25.9715260164268,22.5824709987175,33.2459818734305,65.5012841372828,98.6264290266726
"946",2836,22.492059711779,82.0746592701951,27.9202407388416,19.0125934071313,25.9715260164268,22.5916837281605,33.2487977495226,65.5175152915533,98.6318032488368
"947",2839,22.4941144701517,82.0995574167066,27.9222954972143,19.0129235155202,25.9753054247832,22.590962144745,33.2536288496835,65.5476822641601,98.6514325692531
"948",2842,22.4941144701517,82.152609705671,27.9222954972143,19.0129235155202,25.9753054247832,22.590962144745,33.2536288496835,65.6043254194424,98.7008939918996
"949",2845,22.4995938258122,82.152609705671,27.9229804166718,19.013778368916,25.9854092827084,22.5907210584071,33.2552397749366,65.6043254194424,98.7008939918996
"950",2848,22.4995938258122,82.2208036807922,27.9243648644378,19.013778368916,25.9854092827084,22.5926265308852,33.2561031979904,65.567144599295,98.8744627622893
"951",2851,22.4995938258122,82.2362753608112,27.9243648644378,19.013778368916,25.9854092827084,22.5926265308852,33.2561031979904,65.5580156802076,98.9145350414149
"952",2854,22.5030163393736,82.3058018238406,27.9312153945151,19.0153478324046,25.9906848463426,22.6033512703827,33.2590795186475,65.6088999770132,99.0027036706679
"953",2857,22.5030163393736,82.3331986021432,27.9387495085483,19.0153478324046,25.9906848463426,22.6006870634378,33.2768119536589,65.6090218674181,99.0573753368682
"954",2860,22.506182538124,82.3616140600899,27.9530168644819,19.0193989916022,25.9929660846457,22.6273896894039,33.2786440395599,65.6265822257188,99.0966458944611
"955",2863,22.506182538124,82.3765555645838,27.9596224646781,19.0193989916022,25.9929660846457,22.6339650871586,33.2852798421976,65.648862006558,99.1042491226095
"956",2866,22.506182538124,82.415595973665,27.9602427845013,19.0193989916022,25.9929660846457,22.6351219978833,33.2853635711192,65.6488599673063,99.1823319800237
"957",2869,22.506182538124,82.4238260080856,27.9691210609292,19.0193989916022,25.9929660846457,22.6470924678194,33.291149654039,65.6611518626627,99.1865001535084
"958",2872,22.5149663223449,82.4369782618625,27.9792175841634,19.0365300019733,25.9934026427166,22.6662930115324,33.2921421567945,65.6786246243586,99.1953318993664
"959",2875,22.5149663223449,82.4671147179953,27.9792175841634,19.0365300019733,25.9934026427166,22.6662930115324,33.2921421567945,65.6784076345326,99.2558218014581
"960",2878,22.5156512418025,82.4770398351665,27.9792175841634,19.0366359710995,25.9946665125055,22.6662930115324,33.2921421567945,65.6974738442381,99.2566058260949
"961",2881,22.5156512418025,82.5109385823318,27.9873177915485,19.0366359710995,25.9946665125055,22.6817070563773,33.2929285267196,65.7253058419311,99.2965713227326
"962",2884,22.5156512418025,82.5109385823318,27.9873177915485,19.0366359710995,25.9946665125055,22.6817070563773,33.2929285267196,65.7253058419311,99.2965713227326
"963",2887,22.5156512418025,82.5492940719555,27.9873177915485,19.0366359710995,25.9946665125055,22.6817070563773,33.2929285267196,65.7245435688157,99.3740445750953
"964",2890,22.5205740490813,82.5589852063174,27.9970089259104,19.0330760947753,26.0080720033873,22.6950314667553,33.2989863850655,65.7374543620116,99.3805160506232
"965",2893,22.5205740490813,82.5895971757549,27.9970089259104,19.0330760947753,26.0080720033873,22.6950314667553,33.2989863850655,65.797824839027,99.3813695124829
"966",2896,22.5205740490813,82.6055293593635,27.9976652954171,19.0330760947753,26.0080720033873,22.6966002583556,33.2987303324786,65.8177035373619,99.3933551813652
"967",2899,22.5219584968473,82.6539925538064,28.0008960938018,19.0353175474878,26.0085994462068,22.6995719007953,33.3022202868083,65.9302690605862,99.3777160470266
"968",2902,22.5219584968473,82.6786065902004,28.0036622378565,19.0353175474878,26.0085994462068,22.7005836224256,33.3067408532875,65.9162296459772,99.4409835344237
"969",2905,22.524583974874,82.691741455538,28.0161407336874,19.0414941439794,26.0076738057685,22.7244409770666,33.3078404903083,65.9422758288627,99.4412070822133
"970",2908,22.524583974874,82.691741455538,28.0161407336874,19.0414941439794,26.0076738057685,22.7244409770666,33.3078404903083,65.9422758288627,99.4412070822133
"971",2911,22.5259538137891,82.6931112944531,28.0161407336874,19.0417100952304,26.0101975323478,22.7244409770666,33.3078404903083,65.9422504550189,99.4439721338873
"972",2914,22.5259538137891,82.7069338588367,28.0279085396984,19.0417100952304,26.0101975323478,22.7405663757781,33.3152507036186,65.9579208271529,99.4559468905206
"973",2917,22.5259538137891,82.7326895884035,28.039863928804,19.0417100952304,26.0101975323478,22.7373780176765,33.3423498399316,65.9748063088141,99.490572867993
"974",2920,22.5272665528024,82.7826887088058,28.039863928804,19.0447960972014,26.0097370084035,22.7373780176765,33.3423498399316,65.973707655385,99.5916697622266
"975",2923,22.5272665528024,82.7896109476358,28.039863928804,19.0447960972014,26.0097370084035,22.7373780176765,33.3423498399316,65.9829175492625,99.596304346009
"976",2926,22.5272665528024,82.7903031715188,28.039863928804,19.0447960972014,26.0097370084035,22.7373780176765,33.3423498399316,65.9838377717164,99.5967685713211
"977",2929,22.5272665528024,82.8156204660955,28.0513362598772,19.0447960972014,26.0097370084035,22.7441688346473,33.3585036851071,65.9695301677227,99.6617107644683
"978",2932,22.5312406242187,82.853381081006,28.0513362598772,19.053627187702,26.0088540607355,22.7441688346473,33.3585036851071,66.0381973763562,99.6685647856558
"979",2935,22.5380194455434,82.8741477974958,28.0513362598772,19.0665186771634,26.0095202139234,22.7441688346473,33.3585036851071,66.0656834078483,99.6826121871433
"980",2938,22.5399885540634,82.9331712783796,28.0513362598772,19.0711398055313,26.0088373025954,22.7441688346473,33.3585036851071,66.1772710633357,99.6890714934236
"981",2941,22.5399885540634,82.9628955328413,28.0513362598772,19.0711398055313,26.0088373025954,22.7441688346473,33.3585036851071,66.2098921627229,99.7158989029596
"982",2944,22.5434579563008,82.9930319889742,28.054102403932,19.0706318717947,26.0162840408068,22.7451758395499,33.363028968314,66.2092471260643,99.776816851884
"983",2947,22.544078276124,83.0046756197528,28.0547587734386,19.0716268158929,26.0165297363551,22.7467466815532,33.362770865324,66.2089406058058,99.8004106336997
"984",2950,22.544078276124,83.0053678436358,28.0547587734386,19.0716268158929,26.0165297363551,22.7467466815532,33.362770865324,66.2098558304635,99.8008798568081
"985",2953,22.544078276124,83.0103304022214,28.0547587734386,19.0716268158929,26.0165297363551,22.7467466815532,33.362770865324,66.2194663730145,99.8011944314283
"986",2956,22.5523192228911,83.0164946773395,28.0616079680143,19.0759562587866,26.0286821869955,22.7443194440126,33.3788964920159,66.2192919608959,99.813697393783
"987",2959,22.5543460590796,83.0191201553661,28.0662602822295,19.0759336300248,26.0327584881345,22.7513784304925,33.3811421339665,66.2254124308173,99.8128278799149
"988",2962,22.5584249421477,83.0484410637754,28.0813138347052,19.0790205972999,26.0378292869955,22.7762938532559,33.3863338161546,66.278582369907,99.8182997576438
"989",2965,22.5584249421477,83.0539204194359,28.0867931903658,19.0790205972999,26.0378292869955,22.7743402040885,33.399246176643,66.2784236989671,99.8294171399047
"990",2968,22.559737681161,83.1200735317618,28.0867931903658,19.0820965146675,26.0373788476545,22.7743402040885,33.399246176643,66.2943166144487,99.945830449075
"991",2971,22.5604226006186,83.1513787714349,28.09010358785,19.0822032563194,26.0386419449178,22.7803840377722,33.3998231379277,66.3431843218256,99.9595732210442
"992",2974,22.5611258588013,83.1513787714349,28.09010358785,19.0816923885827,26.0405593290198,22.7803840377722,33.3998231379277,66.3431843218256,99.9595732210442
"993",2977,22.5674185049952,83.1914683114335,28.1084819340366,19.0783260334544,26.056510976536,22.8242976044761,33.3926662635971,66.4279976325141,99.9549389903528
"994",2980,22.5735440189366,83.214851292114,28.1084819340366,19.0815273030039,26.0655607348694,22.8242976044761,33.3926662635971,66.4670644457521,99.962638138476
"995",2983,22.5735440189366,83.2278647618078,28.1214954037304,19.0815273030039,26.0655607348694,22.819547887799,33.4234429196618,66.466497556729,99.9892319668866
"996",2986,22.5735440189366,83.2416409971869,28.1214954037304,19.0815273030039,26.0655607348694,22.819547887799,33.4234429196618,66.4902584256415,99.9930235687322
"997",2989,22.5804304033902,83.295035983177,28.1214954037304,19.0931522761963,26.0677085305842,22.819547887799,33.4234429196618,66.556054272679,100.034017693675
"998",2992,22.5804304033902,83.3412094229768,28.1361698529076,19.0931522761963,26.0677085305842,22.8181668054447,33.4541729003706,66.5484414954147,100.133977350539
"999",2995,22.5818148511562,83.3663902822888,28.1398917718468,19.0953874159187,26.0682422863937,22.8250754952902,33.4547080484034,66.5842479644097,100.148532600168
"1000",2998,22.5844403291829,83.403957983456,28.143202169331,19.1015371363128,26.0673435220529,22.8310835551386,33.4553207835234,66.5971948769179,100.210721089994
"1001",3001,22.5844403291829,83.4329813428254,28.1530477838886,19.1015371363128,26.0673435220529,22.828439509842,33.4776560579353,66.590945400877,100.275017284774
"1002",3004,22.5851325530659,83.4350361011981,28.1530477838886,19.1026548349243,26.0676102712074,22.828439509842,33.4776560579353,66.5908536347628,100.279218567633
"1003",3007,22.5872092247149,83.4350361011981,28.1530477838886,19.1060041133877,26.068414336042,22.828439509842,33.4776560579353,66.5908536347628,100.279218567633
"1004",3010,22.5885219637282,83.4468866066944,28.1530477838886,19.109078763422,26.0679651640344,22.828439509842,33.4776560579353,66.6178471026793,100.27592611071
"1005",3013,22.5885219637282,83.463324673676,28.154360522902,19.109078763422,26.0679651640344,22.8315645798606,33.4771564659433,66.6170767263677,100.309572620984
"1006",3016,22.5891783332349,83.4682005922788,28.1556732619153,19.1106154942187,26.067741172251,22.8346886478325,33.4766578759981,66.6162982179127,100.320102966645
"1007",3019,22.5898632526924,83.484254153184,28.1641123601075,19.1107220492685,26.0690044561163,22.8323711752884,33.4958535449266,66.6218095535417,100.346698752826
"1008",3022,22.5926321482244,83.4863308248329,28.1641123601075,19.1151824813569,26.0700818150919,22.8323711752884,33.4958535449266,66.6245727102953,100.348088939371
"1009",3025,22.5926321482244,83.4993157445758,28.1770972798504,19.1151824813569,26.0700818150919,22.8295466862002,33.5246478735006,66.6255196943103,100.373111794841
"1010",3028,22.5946869065971,83.5097487713647,28.1855363780426,19.1154998788445,26.0738739343497,22.8272416510339,33.5438311050514,66.6261924406854,100.393305102044
"1011",3031,22.5946869065971,83.5316661940068,28.1861927475493,19.1154998788445,26.0738739343497,22.8288010751034,33.5435844199952,66.6250941812636,100.43823820675
"1012",3034,22.5946869065971,83.5316661940068,28.1861927475493,19.1154998788445,26.0738739343497,22.8288010751034,33.5435844199952,66.6250941812636,100.43823820675
"1013",3037,22.5953432761038,83.5688919170555,28.2037741301588,19.1170373545423,26.0736491976652,22.8500023834154,33.5575458769022,66.6349861406175,100.502797693493
"1014",3040,22.5953432761038,83.6043358704154,28.2037741301588,19.1170373545423,26.0736491976652,22.8500023834154,33.5575458769022,66.7175009589146,100.491170781916
"1015",3043,22.5953432761038,83.6396941003377,28.2037741301588,19.1170373545423,26.0736491976652,22.8500023834154,33.5575458769022,66.7858206618234,100.493567538852
"1016",3046,22.5992589939461,83.6646141601256,28.2037741301588,19.1203624784858,26.0781555094063,22.8500023834154,33.5575458769022,66.8191555308731,100.510072789378
"1017",3049,22.6006434417121,83.6990573524904,28.2037741301588,19.1225918153659,26.0786950680582,22.8500023834154,33.5575458769022,66.8432915481845,100.554823156796
"1018",3052,22.6006434417121,83.7045951435544,28.2093119212228,19.1225918153659,26.0786950680582,22.8577448124328,33.5608790300128,66.8506494691837,100.558540817925
"1019",3055,22.6006434417121,83.7094079184825,28.2134214379682,19.1225918153659,26.0786950680582,22.8562980706782,33.5705448052581,66.8500626783671,100.568753158598
"1020",3058,22.6006434417121,83.7094079184825,28.2148279543335,19.1225918153659,26.0786950680582,22.8559055994101,33.5737503092569,66.8500626783671,100.568753158598
"1021",3061,22.6026982000848,83.7344009598278,28.2181098018669,19.1229002603141,26.0824961398554,22.8636819019493,33.5725377017844,66.8996384545195,100.569163465136
"1022",3064,22.6045591595544,83.7399387508917,28.2236475929308,19.1259105459423,26.0832077731664,22.8714067903971,33.5758883954646,66.9070017944215,100.572875707362
"1023",3067,22.6045591595544,83.7826777710297,28.2263872707611,19.1259105459423,26.0832077731664,22.8704399012193,33.5823346403029,66.9125904869797,100.65276505508
"1024",3070,22.6064201190239,83.8405918792822,28.235529627136,19.1289162320327,26.0839240060152,22.8678767458605,33.6031825084115,66.9349703455451,100.746213413019
"1025",3073,22.6064201190239,83.8687222065897,28.235529627136,19.1289162320327,26.0839240060152,22.8678767458605,33.6031825084115,66.9195558108735,100.817888602306
"1026",3076,22.6071050384815,83.8965850182041,28.2460234837009,19.1290184253185,26.0851916516445,22.8647563783245,33.6272905890774,66.9482535484393,100.844916487969
"1027",3079,22.6077253583047,83.8984459776737,28.2460234837009,19.1300193867229,26.0854313298865,22.8647563783245,33.6272905890774,66.9518319878121,100.845059967535
"1028",3082,22.6077253583047,83.9504567923704,28.2480782420736,19.1300193867229,26.0854313298865,22.8640458512526,33.6321106328947,66.936995553386,100.963918031355
"1029",3085,22.6083456781279,83.9760552031303,28.2480782420736,19.1310198364997,26.0856715197561,22.8640458512526,33.6321106328947,66.9966909835166,100.955419422744
"1030",3088,22.6089659979511,84.0146956335349,28.2480782420736,19.1320197744813,26.0859122214209,22.8640458512526,33.6321106328947,67.0540548011276,100.975336465942
"1031",3091,22.6089659979511,84.0146956335349,28.2480782420736,19.1320197744813,26.0859122214209,22.8640458512526,33.6321106328947,67.0540548011276,100.975336465942
"1032",3094,22.6108269574207,84.0146956335349,28.2480782420736,19.1350165159783,26.0866373988631,22.8640458512526,33.6321106328947,67.0540548011276,100.975336465942
"1033",3097,22.6114472772439,84.031237102667,28.2486985618968,19.1360144051036,26.0868801493842,22.8652049857373,33.6321921380564,67.0766564723886,100.985817732945
"1034",3100,22.6139285565367,84.0581506874884,28.2756121467182,19.1400008336164,26.087856279457,22.8563030173618,33.6949212760747,67.0714140150207,101.044887359956
"1035",3103,22.6139285565367,84.073773969488,28.2812382121797,19.1400008336164,26.087856279457,22.8547156679407,33.7077607564187,67.0881530295422,101.059394909434
"1036",3106,22.6139285565367,84.0818381271896,28.2812382121797,19.1400008336164,26.087856279457,22.8547156679407,33.7077607564187,67.10370919657,101.059967057809
"1037",3109,22.6159833149094,84.1172641651037,28.2812382121797,19.1403069011555,26.0916597286633,22.8547156679407,33.7077607564187,67.0924213864993,101.142106943708
"1038",3112,22.6187494589641,84.1264065214786,28.2840043562344,19.1403310936497,26.0971678242786,22.8556673573478,33.7123413551211,67.0873958494493,101.165417193508
"1039",3115,22.6187494589641,84.1327358451228,28.2846607257411,19.1403310936497,26.0971678242786,22.8572190981145,33.7121023533677,67.0839091690266,101.181562521219
"1040",3118,22.6187494589641,84.1583481287936,28.2846607257411,19.1403310936497,26.0971678242786,22.8572190981145,33.7121023533677,67.1183315676757,101.198364689911
"1041",3121,22.6187494589641,84.1583481287936,28.2846607257411,19.1403310936497,26.0971678242786,22.8572190981145,33.7121023533677,67.1183315676757,101.198364689911
"1042",3124,22.6220313064974,84.1583481287936,28.2846607257411,19.148036144694,26.0960264683008,22.8572190981145,33.7121023533677,67.1183315676757,101.198364689911
"1043",3127,22.6220313064974,84.1794458742742,28.2846607257411,19.148036144694,26.0960264683008,22.8572190981145,33.7121023533677,67.1066880054846,101.252203743064
"1044",3130,22.6324746697229,84.2014181577685,28.3045782508628,19.166180407092,26.0987689323539,22.8563007718922,33.7528557298333,67.1101005133231,101.292735802214
"1045",3133,22.6324746697229,84.2201344670523,28.3109075745069,19.166180407092,26.0987689323539,22.8545375361631,33.7672776128508,67.1137051617902,101.326563772314
"1046",3136,22.6324746697229,84.2248084592527,28.3143409270609,19.166180407092,26.0987689323539,22.8549064723747,33.7737753817471,67.1157507507077,101.333866167798
"1047",3139,22.6349559490157,84.2457825638997,28.318228722719,19.170167416932,26.0997444810995,22.8591480596364,33.7773093858017,67.1195994091886,101.371965718611
"1048",3142,22.6349559490157,84.3114695322987,28.3230742899,19.170167416932,26.0997444810995,22.8659333093443,33.7802152704557,67.1771461575618,101.445792907036
"1049",3145,22.636268688029,84.3315771278046,28.3264968034614,19.1732434973096,26.0992938787485,22.8684404330938,33.784553173829,67.2001366090826,101.463017646527
"1050",3148,22.6375453773589,84.354737615242,28.3264968034614,19.1757771349612,26.0993136197566,22.8684404330938,33.784553173829,67.246037340314,101.46343789017
"1051",3151,22.6382376012419,84.355429839125,28.3264968034614,19.1769020546931,26.0995731477907,22.8684404330938,33.784553173829,67.2469660020143,101.463893676236
"1052",3154,22.6389298251249,84.3933977309425,28.3309036418582,19.1780263362552,26.0998333139946,22.8751579382897,33.7866493454266,67.2524265631537,101.534368898731
"1053",3157,22.6402425641382,84.3933977309425,28.3309036418582,19.1811016117219,26.0993835165545,22.8751579382897,33.7866493454266,67.2524265631537,101.534368898731
"1054",3160,22.6402425641382,84.4367485380347,28.3482275095629,19.1811016117219,26.0993835165545,22.9048774244481,33.7915775946777,67.2810937209989,101.59240335507
"1055",3163,22.642723843431,84.4691515808777,28.3482275095629,19.1850847935914,26.1003628932707,22.9048774244481,33.7915775946777,67.3072904766363,101.631012685119
"1056",3166,22.642723843431,84.5549866892227,28.3703649969064,19.1850847935914,26.1003628932707,22.8976924134377,33.8430375803751,67.3377413483874,101.772232030058
"1057",3169,22.642723843431,84.5625208032559,28.3778991109396,19.1850847935914,26.1003628932707,22.8950165829777,33.8607816389015,67.3373106832534,101.787730923258
"1058",3172,22.6452051227238,84.5666303200013,28.3778991109396,19.1890597211618,26.1013505242858,22.8950165829777,33.8607816389015,67.3370703839121,101.79619025609
"1059",3175,22.6452051227238,84.5757726763762,28.3870414673146,19.1890597211618,26.1013505242858,22.8924685260474,33.8816144085817,67.3321077054325,101.81943764732
"1060",3178,22.6478306007505,84.5776336358458,28.3870414673146,19.195213260043,26.1004479414579,22.8924685260474,33.8816144085817,67.3356797329279,101.819587538764
"1061",3181,22.6478306007505,84.6086496270057,28.3870414673146,19.195213260043,26.1004479414579,22.8924685260474,33.8816144085817,67.3950904671575,101.822208786854
"1062",3184,22.6478306007505,84.6107594015538,28.3870414673146,19.195213260043,26.1004479414579,22.8924685260474,33.8816144085817,67.3939427717624,101.827576031345
"1063",3187,22.6536622942377,84.6128691761018,28.3870414673146,19.1996405075439,26.1076840809316,22.8924685260474,33.8816144085817,67.392794400143,101.832943952061
"1064",3190,22.6536622942377,84.6378799279315,28.3896669453412,19.1996405075439,26.1076840809316,22.8986865077169,33.8806473829655,67.3878659159764,101.887893939887
"1065",3193,22.6542826140609,84.6378799279315,28.3902872651644,19.2006308978789,26.1079343302429,22.8998415639002,33.8807329664286,67.3878659159764,101.887893939887
"1066",3196,22.6542826140609,84.6687013035219,28.3902872651644,19.2006308978789,26.1079343302429,22.8998415639002,33.8807329664286,67.3861402715453,101.951262335499
"1067",3199,22.6542826140609,84.6864232802019,28.3902872651644,19.2006308978789,26.1079343302429,22.8998415639002,33.8807329664286,67.4275587600019,101.945287800402
"1068",3202,22.6542826140609,84.7277893875682,28.3945068142605,19.2006308978789,26.1079343302429,22.8986473406681,33.890366287853,67.4202214135002,102.035357361636
"1069",3205,22.6542826140609,84.7296503470378,28.3945068142605,19.2006308978789,26.1079343302429,22.8986473406681,33.890366287853,67.4237804574094,102.035520236666
"1070",3208,22.6588736679018,84.7983694488899,28.3945068142605,19.2030596336874,26.1146877021162,22.8986473406681,33.890366287853,67.4575247423288,102.139214155451
"1071",3211,22.6601143075482,84.853317163795,28.3951631837672,19.2050348916019,26.1151937234944,22.9002011482286,33.8901252193058,67.5098993384519,102.196734989138
"1072",3214,22.6664252924672,84.8916119762323,28.3965330226823,19.2010576768514,26.1317929080831,22.8997205810959,33.8933454642688,67.5802590581596,102.202964894305
"1073",3217,22.6695268915832,84.9052590123426,28.4101800587927,19.2059883911518,26.1330653920147,22.9250620317254,33.89529808586,67.6064889883586,102.204029036327
"1074",3220,22.6695268915832,84.9052590123426,28.4101800587927,19.2059883911518,26.1330653920147,22.9250620317254,33.89529808586,67.6064889883586,102.204029036327
"1075",3223,22.6695268915832,84.9052590123426,28.4101800587927,19.2059883911518,26.1330653920147,22.9250620317254,33.89529808586,67.6064889883586,102.204029036327
"1076",3226,22.6701472114064,84.9183037029906,28.4101800587927,19.206972983275,26.1333214395378,22.9250620317254,33.89529808586,67.6260043558,102.210603050181
"1077",3229,22.6701472114064,84.9505603337969,28.4101800587927,19.206972983275,26.1333214395378,22.9250620317254,33.89529808586,67.6878660125238,102.21325465507
"1078",3232,22.6747417979531,85.0160911238966,28.4115865751581,19.2177445713804,26.1317390245258,22.9246630282222,33.8985101220939,67.737677407145,102.294504840648
"1079",3235,22.6747417979531,85.0210139311754,28.4165093824369,19.2177445713804,26.1317390245258,22.9232570091308,33.9097617557429,67.7349854534113,102.30704240894
"1080",3238,22.6747417979531,85.0210139311754,28.4165093824369,19.2177445713804,26.1317390245258,22.9232570091308,33.9097617557429,67.7349854534113,102.30704240894
"1081",3241,22.6766027574227,85.0566173130418,28.4165093824369,19.2207002837188,26.1325052311265,22.9232570091308,33.9097617557429,67.7720883509676,102.341146275116
"1082",3244,22.6772230772459,85.0566173130418,28.4165093824369,19.2216844846731,26.1327616698187,22.9232570091308,33.9097617557429,67.7720883509676,102.341146275116
"1083",3247,22.6772230772459,85.0566173130418,28.4165093824369,19.2216844846731,26.1327616698187,22.9232570091308,33.9097617557429,67.7720883509676,102.341146275116
"1084",3250,22.6813019603139,85.0585864215618,28.4184784909569,19.2247584990442,26.1378454215836,22.9279273656838,33.9090296162299,67.7766982234302,102.340474619693
"1085",3253,22.6839845382424,85.0606630932108,28.4212400820634,19.2280515055986,26.1399175708861,22.9306178101515,33.9118623539753,67.7795002758142,102.341825910607
"1086",3256,22.6839845382424,85.1190930754413,28.4212400820634,19.2280515055986,26.1399175708861,22.9306178101515,33.9118623539753,67.8042614817093,102.433924669173
"1087",3259,22.6898918638024,85.1232025921867,28.4253495988088,19.2418590728759,26.1379246547289,22.9291832433701,33.9215159542475,67.8039995289328,102.442405655441
"1088",3262,22.6940176355465,85.1334594627958,28.4356064694179,19.2428622078121,26.1451730632808,22.9421558366006,33.9290571022353,67.8167209447695,102.450197980822
"1089",3265,22.6953303745598,85.1587767573725,28.4376612277906,19.2459233949223,26.1447373541973,22.9414383125402,33.9338841430411,67.8030677857657,102.514485728979
"1090",3268,22.7002200789395,85.1939396665068,28.4376612277906,19.2472728944526,26.1531672634264,22.9414383125402,33.9338841430411,67.7839443974169,102.603934935597
"1091",3271,22.704301045734,85.1972350645259,28.4376612277906,19.2493614653705,26.1592406260975,22.9414383125402,33.9338841430411,67.786203964647,102.608266164405
"1092",3274,22.7075828932673,85.2244206914272,28.442003466553,19.2570071391395,26.1581586473952,22.9494540220975,33.9345529110085,67.8252480441476,102.623593338707
"1093",3277,22.7101002222436,85.2285740347251,28.442003466553,19.2615073171636,26.1586931273236,22.9494540220975,33.9345529110085,67.8308235120585,102.626324557392
"1094",3280,22.7101002222436,85.3038067416227,28.4472544226063,19.2615073171636,26.1586931273236,22.9619230562065,33.9325857890062,67.8629613573642,102.744652125881
"1095",3283,22.7142535655416,85.3290781089376,28.4541474437346,19.2683403863253,26.1601667447579,22.9668350471855,33.9414598402837,67.9114629490441,102.746693268831
"1096",3286,22.7149099350482,85.333187625683,28.4589133299866,19.2698702968548,26.1599495732417,22.9669442161698,33.9508824438035,67.9112341744499,102.755141076916
"1097",3289,22.7149099350482,85.3521287079395,28.4589133299866,19.2698702968548,26.1599495732417,22.9669442161698,33.9508824438035,67.902798075516,102.801459340363
"1098",3292,22.7168790435682,85.3654906134105,28.4722752354577,19.2744576039328,26.1593004832036,22.9631355730468,33.9814148978686,67.895478611645,102.835502615176
"1099",3295,22.7231090585152,85.3689225151238,28.4819012977416,19.2846741181504,26.16154399888,22.97254196403,33.9912606314531,67.8962719392478,102.841573091
"1100",3298,22.7231090585152,85.3956343739688,28.4819012977416,19.2846741181504,26.16154399888,22.97254196403,33.9912606314531,67.8948172407552,102.896451507182
"1101",3301,22.7231090585152,85.3977441485169,28.4819012977416,19.2846741181504,26.16154399888,22.97254196403,33.9912606314531,67.8936693960315,102.901818901002
"1102",3304,22.7237654280219,85.3977441485169,28.4832711366567,19.2862049094264,26.1613259466173,22.9720655158015,33.9944767575119,67.8936693960315,102.901818901002
"1103",3307,22.7237654280219,85.3977441485169,28.4832711366567,19.2862049094264,26.1613259466173,22.9720655158015,33.9944767575119,67.8936693960315,102.901818901002
"1104",3310,22.7237654280219,85.4124296319938,28.4979566201336,19.2862049094264,26.1613259466173,22.9691294954943,34.0267837447729,67.8871858965683,102.937673367419
"1105",3313,22.7237654280219,85.4283507813027,28.4979566201336,19.2862049094264,26.1613259466173,22.9691294954943,34.0267837447729,67.9086556430479,102.948045919558
"1106",3316,22.7283600145685,85.4917559137157,28.5054907341668,19.2969091103502,26.1598109187869,22.9665470274199,34.0444344409138,67.9494706715003,103.034041155931
"1107",3319,22.7290163840752,85.5229832285483,28.5110699109523,19.2984366584865,26.1595961096639,22.9666656414083,34.0554741804963,67.9819801674295,103.063986289667
"1108",3322,22.7310140425461,85.5236681480059,28.5117548304099,19.3016025677052,26.160425517387,22.9664310158779,34.0570786449418,67.9819468192812,103.065389476731
"1109",3325,22.7310140425461,85.5652540142212,28.5117548304099,19.3016025677052,26.160425517387,22.9664310158779,34.0570786449418,68.0122868190799,103.118221209362
"1110",3328,22.7323267815594,85.572733901783,28.5117548304099,19.304654850853,26.1599987122658,22.9664310158779,34.0570786449418,68.0269003796159,103.11856742395
"1111",3331,22.7329831510661,85.606490294552,28.5117548304099,19.3061803806607,26.1597859214714,22.9664310158779,34.0570786449418,68.0082293392428,103.204751249861
"1112",3334,22.7329831510661,85.606490294552,28.5117548304099,19.3061803806607,26.1597859214714,22.9664310158779,34.0570786449418,68.0082293392428,103.204751249861
"1113",3337,22.7336680705236,85.6071752140095,28.5124397498674,19.306291881497,26.1610442595503,22.9661961198923,34.0586833798426,68.008202223789,103.20614820423
"1114",3340,22.7356371790436,85.6071752140095,28.5137524888808,19.3108660762142,26.1604082818731,22.9693075150125,34.058197462749,68.008202223789,103.20614820423
"1115",3343,22.736949918057,85.6108971329487,28.5137524888808,19.3139134943144,26.1599863417996,22.9693075150125,34.058197462749,68.0153292852114,103.206464980686
"1116",3346,22.736949918057,85.651852689482,28.5238866698236,19.3139134943144,26.1599863417996,22.9729731684868,34.0748001711604,68.0160661509207,103.287639228043
"1117",3349,22.7395753960836,85.7115608758513,28.5238866698236,19.3200034112053,26.159147380962,22.9729731684868,34.0748001711604,68.0879546126807,103.335167139022
"1118",3352,22.7415445046036,85.7288664729262,28.5238866698236,19.3245665346593,26.158522474548,22.9729731684868,34.0748001711604,68.111213616999,103.346519328853
"1119",3355,22.7415445046036,85.7474760676221,28.533256066806,19.3245665346593,26.158522474548,22.9887749232359,34.077737210376,68.1466350840689,103.348317051175
"1120",3358,22.7415445046036,85.7474760676221,28.533256066806,19.3245665346593,26.158522474548,22.9887749232359,34.077737210376,68.1466350840689,103.348317051175
"1121",3361,22.7415445046036,85.7480963874453,28.5338763866292,19.3245665346593,26.158522474548,22.9899180062799,34.0778347669784,68.1478143818156,103.348378393075
"1122",3364,22.744826352137,85.7617864416909,28.5338763866292,19.3321634978831,26.1574892063909,22.9899180062799,34.0778347669784,68.1554757857208,103.368097097661
"1123",3367,22.744826352137,85.7770380570085,28.5484247437641,19.3321634978831,26.1574892063909,22.9852466670684,34.1116028204598,68.1512439396683,103.402832174349
"1124",3370,22.744826352137,85.7770380570085,28.5484247437641,19.3321634978831,26.1574892063909,22.9852466670684,34.1116028204598,68.1512439396683,103.402832174349
"1125",3373,22.744826352137,85.7797777348388,28.5484247437641,19.3321634978831,26.1574892063909,22.9852466670684,34.1116028204598,68.1511318499143,103.408423619763
"1126",3376,22.7493127896332,85.7824032128655,28.5510502217908,19.3412394969002,26.1573860823662,22.9914748995332,34.1106255440484,68.157297045493,103.407509380238
"1127",3379,22.7499331094564,85.7824032128655,28.5510502217908,19.3422404095975,26.1576258093153,22.9914748995332,34.1106255440484,68.157297045493,103.407509380238
"1128",3382,22.7505894789631,85.8031699293553,28.5523629608041,19.3437578886889,26.1574210692373,22.9945875660508,34.1101383555574,68.1851741733295,103.421165685381
"1129",3385,22.7505894789631,85.8411155803982,28.5629118335444,19.3437578886889,26.1574210692373,22.9914300035063,34.1343936635825,68.178191246439,103.504039914357
"1130",3388,22.7533583744951,85.8563445058241,28.5656807290764,19.3483261430065,26.1583906059837,22.9953684862173,34.1359929719355,68.1985863225632,103.514102689085
"1131",3391,22.7552193339647,85.8803900417394,28.5684937618071,19.351328978258,26.1591096896713,22.9945162831216,34.1424712404927,68.1960693455307,103.564710737948
"1132",3394,22.7592513283567,85.8891104000301,28.5759013810845,19.3563594402293,26.1621432164841,23.0045431861197,34.1472595760493,68.2084111957904,103.56980960427
"1133",3397,22.7613280000057,85.9056272008258,28.5786344222402,19.3597842062324,26.1628717937789,23.0090515988181,34.1482172456623,68.2450981345709,103.566156267081
"1134",3400,22.7619843695123,85.9383217632581,28.5834799894211,19.3613020325486,26.1626667064761,23.0159310315797,34.1510289472626,68.2476825017884,103.628961024728
"1135",3403,22.7619843695123,85.941423362374,28.5834799894211,19.3613020325486,26.1626667064761,23.0159310315797,34.1510289472626,68.2536050418848,103.629241682863
"1136",3406,22.7681420079558,85.9448479596619,28.586904586709,19.3668034129523,26.1694806029594,23.014790473967,34.159018699451,68.2534547953486,103.636241123975
"1137",3409,22.7700029674254,85.9460885993083,28.5881452263554,19.3698112369009,26.1701946979499,23.0170852284391,34.1592052242716,68.2558232482169,103.6363539504
"1138",3412,22.7707062256081,85.9460885993083,28.5881452263554,19.3692912403317,26.1721212108845,23.0170852284391,34.1592052242716,68.2558232482169,103.6363539504
"1139",3415,22.7721127419735,85.9816347719342,28.5881452263554,19.3682503865461,26.1759750974008,23.0170852284391,34.1592052242716,68.274144475791,103.689125068077
"1140",3418,22.7734254809868,85.9816347719342,28.5881452263554,19.3712864858791,26.1755644760945,23.0170852284391,34.1592052242716,68.274144475791,103.689125068077
"1141",3421,22.7734254809868,85.9816347719342,28.5881452263554,19.3712864858791,26.1755644760945,23.0170852284391,34.1592052242716,68.274144475791,103.689125068077
"1142",3424,22.7799700161157,85.9932784027128,28.5881452263554,19.3762200703091,26.1837199619224,23.0170852284391,34.1592052242716,68.2736555361966,103.712901269229
"1143",3427,22.7799700161157,85.9953331610855,28.5881452263554,19.3762200703091,26.1837199619224,23.0170852284391,34.1592052242716,68.2735661443013,103.71710017787
"1144",3430,22.7820466877647,86.0017887071018,28.5881452263554,19.3796444596908,26.1844489158387,23.0170852284391,34.1592052242716,68.2879047741568,103.715672640047
"1145",3433,22.7914071605634,86.0070396631551,28.5933961824087,19.3924471172746,26.1903672038523,23.0295202800887,34.1572720847287,68.3002237498639,103.713855576446
"1146",3436,22.7934985963864,86.0180348966033,28.6009302964419,19.391518231958,26.1954789608148,23.0269833072187,34.1748772856651,68.3045158216643,103.731553971542
"1147",3439,22.7934985963864,86.0180348966033,28.6016152158995,19.391518231958,26.1954789608148,23.0267510510373,34.1764793807617,68.3045158216643,103.731553971542
"1148",3442,22.7941549658931,86.0327564297637,28.6016152158995,19.3930342080282,26.1952757237579,23.0267510510373,34.1764793807617,68.2983127408063,103.767200118721
"1149",3445,22.7941549658931,86.0811592599213,28.6016152158995,19.3930342080282,26.1952757237579,23.0267510510373,34.1764793807617,68.2872511583314,103.875067361511
"1150",3448,22.7966362451858,86.1011319565414,28.6058347649956,19.3970447869946,26.1962277033771,23.0254828512876,34.1861866787036,68.2841768773233,103.91808703576
"1151",3451,22.7993334319652,86.113713519055,28.612087003865,19.4023664581881,26.1963004057422,23.0259091434545,34.1982648642756,68.2809249870634,103.946502051047
"1152",3454,22.8007178797312,86.1304621542814,28.612087003865,19.4046528736515,26.1967828858108,23.0259091434545,34.1982648642756,68.3129280513275,103.947996257235
"1153",3457,22.8007178797312,86.1324312628014,28.614056112385,19.4046528736515,26.1967828858108,23.0305657840628,34.1975464407073,68.3175465215389,103.947316004064
"1154",3460,22.8052758306729,86.144386651907,28.614056112385,19.412087675008,26.1984639863379,23.0305657840628,34.1975464407073,68.3109800064319,103.977793297382
"1155",3463,22.8066456695881,86.1592879026779,28.6195354680456,19.4123058252286,26.2009855139476,23.0287120236991,34.210358912392,68.3407473559916,103.977828449364
"1156",3466,22.8080155085032,86.1592879026779,28.6195354680456,19.4125216029197,26.2035094140867,23.0287120236991,34.210358912392,68.3407473559916,103.977828449364
"1157",3469,22.813598386912,86.1984744002677,28.6202203875031,19.421516788671,26.205679985153,23.0284790922144,34.2119616827918,68.3580931257268,104.038855674809
"1158",3472,22.8187051442314,86.1984744002677,28.6202203875031,19.4315863090604,26.2058239794025,23.0284790922144,34.2119616827918,68.3580931257268,104.038855674809
"1159",3475,22.8238834149964,86.2184904574711,28.6243013542976,19.4399969491462,26.2077698808467,23.0288614859937,34.2197412226015,68.3772852545493,104.059695660393
"1160",3478,22.8252430426858,86.2364663651527,28.6243013542976,19.4410018030529,26.2094842823186,23.0288614859937,34.2197412226015,68.3984462209899,104.074486509316
"1161",3481,22.8286859786987,86.2661515419766,28.6447719084631,19.4409197130443,26.2164522443531,23.0666443438038,34.2228994731225,68.4487911357089,104.083511948244
"1162",3484,22.8307847189471,86.2668437658596,28.6468706487115,19.4410315239207,26.2205379139734,23.0672154948986,34.2265258025245,68.4497132933397,104.083974238379
"1163",3487,22.8314050387703,86.2852719915795,28.6474909685347,19.4420261689749,26.2207839085656,23.0683555541379,34.2266263829315,68.4499589932666,104.120584989892
"1164",3490,22.8320614082769,86.3018853647714,28.6474909685347,19.4435481630396,26.2205746535143,23.0683555541379,34.2266263829315,68.4720671897852,104.131703539758
"1165",3493,22.8320614082769,86.3183601092032,28.6474909685347,19.4435481630396,26.2205746535143,23.0683555541379,34.2266263829315,68.4704756417369,104.166244576669
"1166",3496,22.8320614082769,86.3202210686728,28.6493519280043,19.4435481630396,26.2205746535143,23.0717739527455,34.2269299032631,68.4740337378616,104.166408399484
"1167",3499,22.8320614082769,86.3312966508007,28.6493519280043,19.4435481630396,26.2205746535143,23.0717739527455,34.2269299032631,68.4887413729469,104.173851928654
"1168",3502,22.8334679246423,86.342591606887,28.6493519280043,19.4425134009386,26.224422448346,23.0717739527455,34.2269299032631,68.5076366360882,104.177546577686
"1169",3505,22.8414154815536,86.344560715407,28.6513210365243,19.4573085057993,26.2255224573078,23.0764453962199,34.2261966768287,68.5122740973503,104.176847333464
"1170",3508,22.8475022343183,86.3466154737797,28.6513210365243,19.4626861833308,26.2323182853058,23.0764453962199,34.2261966768287,68.5121575993044,104.181073348255
"1171",3511,22.8501493903301,86.3649938199663,28.6513210365243,19.4636414035872,26.2366573770729,23.0764453962199,34.2261966768287,68.5554069709148,104.174580669018
"1172",3514,22.8501493903301,86.3649938199663,28.6513210365243,19.4636414035872,26.2366573770729,23.0764453962199,34.2261966768287,68.5554069709148,104.174580669018
"1173",3517,22.851533838096,86.3776055785787,28.651977406031,19.4659318119231,26.237135864269,23.0780020622689,34.225952749793,68.5505170371633,104.204694119994
"1174",3520,22.851533838096,86.4181130772031,28.651977406031,19.4659318119231,26.237135864269,23.0780020622689,34.225952749793,68.5968821047544,104.239344049652
"1175",3523,22.857441163656,86.4181130772031,28.651977406031,19.4796029312756,26.2352793960365,23.078002062269,34.225952749793,68.5968821047544,104.239344049652
"1176",3526,22.8611630825952,86.4256471912363,28.6595115200642,19.4855818928936,26.2367442722969,23.0754146086744,34.243608431454,68.5964789374193,104.254815445053
"1177",3529,22.8625475303612,86.4270316390023,28.6608959678302,19.4878773327549,26.2372177279675,23.0773950599388,34.2443968757216,68.5983245240616,104.255738753943
"1178",3532,22.8625475303612,86.450239159031,28.6608959678302,19.4878773327549,26.2372177279675,23.0773950599388,34.2443968757216,68.5857223680627,104.314755949999
"1179",3535,22.8681735958227,86.4771344051272,28.6608959678302,19.4837108813633,26.2526363102821,23.0773950599388,34.2443968757216,68.5808638265082,104.373404983746
"1180",3538,22.8702283541954,86.4948563818072,28.6608959678302,19.4840518981165,26.2564048102743,23.0773950599388,34.2443968757216,68.6223840325385,104.367328731076
"1181",3541,22.8754793102487,86.4948563818072,28.6608959678302,19.4961834410624,26.2547751794351,23.0773950599388,34.2443968757216,68.6223840325385,104.367328731076
"1182",3544,22.8760996300719,86.5060202383327,28.6664337588941,19.497180960072,26.2550183000718,23.0853003302338,34.2475671875545,68.6267247965934,104.385315680072
"1183",3547,22.8760996300719,86.5281714025885,28.6664337588941,19.497180960072,26.2550183000718,23.0853003302338,34.2475671875545,68.6562414673324,104.400101337845
"1184",3550,22.8760996300719,86.563042256068,28.6763845525858,19.497180960072,26.2550183000718,23.0886277471036,34.264141358068,68.6949030964202,104.431181415716
"1185",3553,22.8802825017178,86.563042256068,28.6770694720434,19.4953189967946,26.265246006641,23.0883888559781,34.2657500881086,68.6949030964202,104.431181415716
"1186",3556,22.8802825017178,86.5853120025762,28.6993392185516,19.4953189967946,26.265246006641,23.1168228909259,34.2818555461772,68.7207323218972,104.449891683255
"1187",3559,22.8802825017178,86.5853120025762,28.6993392185516,19.4953189967946,26.265246006641,23.1168228909259,34.2818555461772,68.7207323218972,104.449891683255
"1188",3562,22.8802825017178,86.6153396009121,28.7072156526316,19.4953189967946,26.265246006641,23.1354352206757,34.2789960845875,68.7684832566905,104.462195945134
"1189",3565,22.8802825017178,86.6153396009121,28.7078720221382,19.4953189967946,26.265246006641,23.1369846686941,34.2787593755824,68.7684832566905,104.462195945134
"1190",3568,22.8802825017178,86.6640725281218,28.7078720221382,19.4953189967946,26.265246006641,23.1369846686941,34.2787593755824,68.7511560706239,104.57698898562
"1191",3571,22.8823087101396,86.6661823026699,28.710638166193,19.4970588992555,26.2675585210237,23.1379076912174,34.2833686411685,68.7500084844133,104.582356120927
"1192",3574,22.8823087101396,86.677397684185,28.7126643746148,19.4970588992555,26.2675585210237,23.1389828701941,34.2863458790354,68.7729979906521,104.581797377718
"1193",3577,22.8836785490547,86.679474355834,28.7147410462638,19.4972821315689,26.2700749665405,23.1419632338147,34.2875188587129,68.7757445681864,104.583204143482
"1194",3580,22.8850629968207,86.6866944204073,28.7147410462638,19.4995826319859,26.2705433616556,23.1419632338147,34.2875188587128,68.7926425038068,104.580746337008
"1195",3583,22.8863757358341,86.743314335778,28.7147410462638,19.5026112499324,26.2701402217358,23.1419632338147,34.2875188587128,68.8021432766316,104.684485394925
"1196",3586,22.8876884748474,86.7570127249294,28.7284394354151,19.5056381907366,26.2697387589582,23.1371712099788,34.3197076608514,68.8013046863673,104.712720763491
"1197",3589,22.8897651464964,86.7661550813043,28.7284394354151,19.5090875016832,26.2704427913096,23.1371712099788,34.3197076608514,68.796413142169,104.73589702044
"1198",3592,22.8897651464964,86.7773208381218,28.7396051922326,19.5090875016832,26.2704427913096,23.1577616402707,34.3214487441945,68.8179707244172,104.736670951826
"1199",3595,22.8944314417957,86.7785614777682,28.742922503528,19.5189509071507,26.2699119764406,23.1630310436049,34.3228139634511,68.8203642397962,104.73675871574
"1200",3598,22.8944314417957,86.810855976107,28.7463471008158,19.5189509071507,26.2699119764406,23.1618180374158,34.3308761642159,68.8428760826013,104.778835869613
"1201",3601,22.8956720814421,86.845326322136,28.746967420639,19.5209535539669,26.2703906089172,23.1629589663631,34.3309758749149,68.8787218171555,104.811930827116
"1202",3604,22.8963570008996,86.8887099895764,28.746967420639,19.5210653324612,26.2716486693381,23.1629589663631,34.3309758749149,68.9069387472891,104.870481231864
"1203",3607,22.8963570008996,86.8887099895764,28.746967420639,19.5210653324612,26.2716486693381,23.1629589663631,34.3309758749149,68.9069387472891,104.870481231864
"1204",3610,22.8963570008996,86.8887099895764,28.7558713735874,19.5210653324612,26.2716486693381,23.1597742088241,34.3519685383506,68.9069387472891,104.870481231864
"1205",3613,22.8963570008996,86.9504197090296,28.7636072135969,19.5210653324612,26.2716486693381,23.1575755024989,34.369638924695,68.8894615472873,105.011377870772
"1206",3616,22.8997815981875,86.9504197090296,28.7636072135969,19.5216152685113,26.2779479278637,23.1575755024989,34.369638924695,68.8894615472873,105.011377870772
"1207",3619,22.8997815981875,86.9695261334756,28.7636072135969,19.5216152685113,26.2779479278637,23.1575755024989,34.369638924695,68.9327021924671,105.006350074484
"1208",3622,22.9011514371026,86.9819715545187,28.7649770525121,19.5218310689582,26.280471805247,23.1570872355338,34.3728668694903,68.9473508812368,105.016592227801
"1209",3625,22.9011514371026,87.012820921332,28.7649770525121,19.5218310689582,26.280471805247,23.1570872355338,34.3728668694903,69.0193132789229,105.006328563741
"1210",3628,22.9064020025417,87.012820921332,28.7663835688774,19.5321858860671,26.2806181190162,23.1566846579524,34.3760824798025,69.0193132789229,105.006328563741
"1211",3631,22.9064020025417,87.012820921332,28.7663835688774,19.5321858860671,26.2806181190162,23.1566846579524,34.3760824798025,69.0193132789229,105.006328563741
"1212",3634,22.9064020025417,87.0326835856013,28.7663835688774,19.5321858860671,26.2806181190162,23.1566846579524,34.3760824798025,69.0180165310843,105.047350640118
"1213",3637,22.9064020025417,87.0587041383607,28.7663835688774,19.5321858860671,26.2806181190162,23.1566846579524,34.3760824798025,69.0040875599425,105.113320716779
"1214",3640,22.9076786918715,87.0593890578183,28.7684097772992,19.5346999606983,26.2806574230447,23.1577468919193,34.3790726626792,69.0040441863712,105.114733929265
"1215",3643,22.9109240991071,87.0712037089383,28.7684097772992,19.5400041696593,26.2818440285549,23.1577468919193,34.3790726626792,69.0315433631131,105.110864054763
"1216",3646,22.9116090185647,87.0712037089383,28.7690946967568,19.5401122183954,26.2831058187339,23.1575023000407,34.3806870934729,69.0315433631131,105.110864054763
"1217",3649,22.9116090185647,87.0712037089383,28.7690946967568,19.5401122183954,26.2831058187339,23.1575023000407,34.3806870934729,69.0315433631131,105.110864054763
"1218",3652,22.9116090185647,87.0712037089383,28.7690946967568,19.5401122183954,26.2831058187339,23.1575023000406,34.3806870934729,69.0315433631131,105.110864054763
"1219",3655,22.9122653880713,87.0712037089383,28.7690946967568,19.5416255748022,26.2829052013405,23.1575023000406,34.3806870934729,69.0315433631131,105.110864054763
"1220",3658,22.9122653880713,87.0863002075916,28.7690946967568,19.5416255748022,26.2829052013405,23.1575023000406,34.3806870934729,69.0666447030291,105.105955712154
"1221",3661,22.9122653880713,87.0928639026583,28.7690946967568,19.5416255748022,26.2829052013405,23.1575023000407,34.3806870934729,69.0818933516791,105.103834453637
"1222",3664,22.912968646254,87.1250303918106,28.7759438913324,19.5411062779586,26.2848310145495,23.1550418840946,34.3968458985703,69.0677980311721,105.182262752449
"1223",3667,22.9157816789848,87.1278434245414,28.7787569240632,19.5390261936614,26.2925371643081,23.1542463823716,34.4032674657548,69.0662751561131,105.18941169297
"1224",3670,22.9157816789848,87.161181849744,28.7787569240632,19.5390261936614,26.2925371643081,23.1542463823716,34.4032674657548,69.1070200778561,105.215343621632
"1225",3673,22.9157816789848,87.1625883661094,28.7801634404286,19.5390261936614,26.2925371643081,23.1538468623076,34.4064800185495,69.1062605659523,105.218916166267
"1226",3676,22.9196694746429,87.1750233370526,28.7867271354952,19.5419840369247,26.2973549123612,23.1693311437652,34.4041231272253,69.134846324994,105.215200349111
"1227",3679,22.9196694746429,87.1671221522622,28.7735749946515,19.5419840369247,26.2973549123612,23.1502586706041,34.396891318699,69.1293240825024,105.204920222022
"1228",3682,22.9221507539357,87.1776710250025,28.7742782528342,19.5459752209747,26.2983262868968,23.1500569570329,34.3984995486355,69.1236052009789,105.231736849026
"1229",3685,22.9221507539357,87.1776710250025,28.7742782528342,19.5459752209747,26.2983262868968,23.1500569570329,34.3984995486355,69.1236052009789,105.231736849026
"1230",3688,22.9247762319624,87.1838742232345,28.7742782528342,19.552028429961,26.2975240339638,23.1500569570329,34.3984995486355,69.1356683591863,105.232080087283
"1231",3691,22.9247762319624,87.1838742232345,28.7742782528342,19.552028429961,26.2975240339638,23.1500569570329,34.3984995486355,69.1356683591863,105.232080087283
"1232",3694,22.9247762319624,87.2127965329078,28.7783877695796,19.552028429961,26.2975240339638,23.148569871951,34.4082056672082,69.1835748707911,105.242018195024
"1233",3697,22.927401709989,87.2260739772211,28.7818196712929,19.5580748968416,26.2967285231365,23.1485813329674,34.4150580096183,69.2071480407751,105.244999913667
"1234",3700,22.9319962965357,87.2313249332744,28.7818196712929,19.5686399288343,26.2953526642371,23.1485813329674,34.4150580096183,69.2193079068608,105.243341959688
"1235",3703,22.9319962965357,87.2534760975302,28.7818196712929,19.5686399288343,26.2953526642371,23.1485813329674,34.4150580096183,69.2491671399214,105.257785055139
"1236",3706,22.9339654050557,87.2616094811683,28.7837887798129,19.5731614323183,26.2947693777931,23.1532122381091,34.4143653215166,69.2533378640839,105.269881098253
"1237",3709,22.9339654050557,87.2656047981101,28.7858295970855,19.5731614323183,26.2947693777931,23.1567715480612,34.4148876461098,69.2593320979934,105.271877498227
"1238",3712,22.9339654050557,87.2656047981101,28.7858295970855,19.5731614323183,26.2947693777931,23.1567715480612,34.4148876461098,69.2593320979934,105.271877498227
"1239",3715,22.9428408080532,87.2817797363119,28.7967883084066,19.5759641928804,26.309717423226,23.1527427816976,34.4408338351155,69.2505642059942,105.31299526663
"1240",3718,22.9428408080532,87.2859330796099,28.7967883084066,19.5759641928804,26.309717423226,23.1527427816976,34.4408338351155,69.2561540234919,105.315712135728
"1241",3721,22.9449174797021,87.2946175571346,28.7967883084066,19.5794382057118,26.3103967536925,23.1527427816976,34.4408338351155,69.2730228437341,105.316212270535
"1242",3724,22.9449174797021,87.3375094347867,28.7967883084066,19.5794382057118,26.3103967536925,23.1527427816976,34.4408338351155,69.3020368982591,105.372981971314
"1243",3727,22.9463019274681,87.3375094347867,28.7967883084066,19.5817509762125,26.3108528787237,23.1527427816976,34.4408338351155,69.3020368982591,105.372981971314
"1244",3730,22.9463019274681,87.3469691079238,28.8074886211901,19.5817509762125,26.3108528787237,23.154243956593,34.4607332857873,69.3039562488868,105.389981966961
"1245",3733,22.9463019274681,87.3469691079238,28.8074886211901,19.5817509762125,26.3108528787237,23.154243956593,34.4607332857873,69.3039562488868,105.389981966961
"1246",3736,22.9463019274681,87.3776373870852,28.8143378157658,19.5817509762125,26.3108528787237,23.1516615354884,34.4770140960432,69.2922152937924,105.463059480378
"1247",3739,22.9482710359881,87.3776373870852,28.814958135589,19.5862724353944,26.3102696365819,23.152802466367,34.477113804811,69.2922152937924,105.463059480378
"1248",3742,22.9482710359881,87.3867797434601,28.814958135589,19.5862724353944,26.3102696365819,23.152802466367,34.477113804811,69.2872122999667,105.486347186954
"1249",3745,22.9482710359881,87.3867797434601,28.814958135589,19.5862724353944,26.3102696365819,23.152802466367,34.477113804811,69.2872122999667,105.486347186954
"1250",3748,22.9520650542943,87.3887488519801,28.814958135589,19.5932997805417,26.3108303280468,23.152802466367,34.477113804811,69.2917764506281,105.485721253332
"1251",3751,22.9520650542943,87.4216249859433,28.814958135589,19.5932997805417,26.3108303280468,23.152802466367,34.477113804811,69.2897825922641,105.553467379622
"1252",3754,22.9533777933076,87.4477596498911,28.8197525717919,19.5963122414599,26.3104433451553,23.1509795385234,34.4885256050605,69.333078231542,105.56244106824
"1253",3757,22.9533777933076,87.4700762131177,28.8197525717919,19.5963122414599,26.3104433451553,23.1509795385234,34.4885256050605,69.3847781032398,105.555374322996
"1254",3760,22.9558590726004,87.4883609258676,28.8222338510847,19.6003209262096,26.3113972189911,23.1555405374592,34.4889271647103,69.3748188572517,105.601902994483
"1255",3763,22.9558590726004,87.4883609258676,28.8222338510847,19.6003209262096,26.3113972189911,23.1555405374592,34.4889271647103,69.3748188572517,105.601902994483
"1256",3766,22.9572435203664,87.4883609258676,28.8222338510847,19.6026385212114,26.3118485195213,23.1555405374592,34.4889271647103,69.3748188572517,105.601902994483
"1257",3769,22.9592484832627,87.4883609258676,28.8222338510847,19.606810811691,26.3116861548344,23.1555405374592,34.4889271647103,69.3748188572517,105.601902994483
"1258",3772,22.9647143702669,87.4883609258676,28.8235463947909,19.6159048619189,26.3135238786149,23.1576911151519,34.4894016744299,69.3748188572517,105.601902994483
"1259",3775,22.9678159693829,87.4883609258676,28.8235463947909,19.6209142672274,26.3147176715383,23.1576911151519,34.4894016744299,69.3748188572517,105.601902994483
"1260",3778,22.9678159693829,87.4883609258676,28.8235463947909,19.6209142672274,26.3147176715383,23.1576911151519,34.4894016744299,69.3748188572517,105.601902994483
"1261",3781,22.9678159693829,87.4883609258676,28.8235463947909,19.6209142672274,26.3147176715383,23.1576911151519,34.4894016744299,69.3748188572517,105.601902994483
"1262",3784,22.9719693126808,87.4883609258676,28.8235463947909,19.627831295514,26.3161073298476,23.1576911151519,34.4894016744299,69.3748188572517,105.601902994483
"1263",3787,22.9719693126808,87.4883609258676,28.8235463947909,19.627831295514,26.3161073298476,23.1576911151519,34.4894016744299,69.3748188572517,105.601902994483
"1264",3790,22.9726542321384,87.5183148121983,28.8356120265452,19.627938955144,26.3173695091328,23.1817274396818,34.4894966134086,69.4077275154388,105.628902108958
"1265",3793,22.9746233406584,87.5328515137412,28.8356120265452,19.6324732173615,26.3167734639553,23.1817274396818,34.4894966134086,69.4273236221887,105.638379405294
"1266",3796,22.9746233406584,87.5944530416212,28.8382375045719,19.6324732173615,26.3167734639553,23.1878911790909,34.4885838300529,69.5308113943216,105.658094688921
"1267",3799,22.9759931795735,87.5944530416212,28.8382375045719,19.6326868536009,26.3192995055461,23.1878911790909,34.4885838300529,69.5308113943216,105.658094688921
"1268",3802,22.9799313966135,87.6129591135688,28.8468184593484,19.6417441117057,26.3181186815213,23.1915014835098,34.502135435187,69.5558210594446,105.670097167693
"1269",3805,22.9799313966135,87.6136513374518,28.8475106832314,19.6417441117057,26.3181186815213,23.1925125833042,34.5025087831586,69.5567486430951,105.670554031809
"1270",3808,22.9806236204965,87.6436597190138,28.8475106832314,19.6428975452061,26.3183496957869,23.1925125833042,34.5025087831586,69.5678013556632,105.719518082364
"1271",3811,22.9806236204965,87.6463993968441,28.8502503610617,19.6428975452061,26.3183496957869,23.1914562794726,34.5090444426507,69.5676428840628,105.725155909625
"1272",3814,22.9806236204965,87.666393439306,28.8695521796406,19.6428975452061,26.3183496957869,23.2265895630667,34.5125147962144,69.6056511720622,105.72713570655
"1273",3817,22.9819934594116,87.6677632782212,28.8709220185557,19.6431092141137,26.3208777047096,23.226060407161,34.5157836299505,69.6055717816889,105.729954774753
"1274",3820,22.9895275734449,87.7023844189786,28.8926456422947,19.6442304275211,26.3348247193686,23.2216716229649,34.5636196616245,69.6357381439987,105.769030693958
"1275",3823,22.9915823318176,87.7212316519254,28.8996782241216,19.6445236289109,26.3386410347242,23.2198961587481,34.5794602894951,69.6593810015602,105.783082302291
"1276",3826,22.9915823318176,87.7297644555121,28.9016473326416,19.6445236289109,26.3386410347242,23.2245293054244,34.5787653598587,69.6791888822908,105.780340028733
"1277",3829,22.9922672512751,87.7499415576282,28.9030538490069,19.6446201673684,26.3399143351818,23.2241704098008,34.581937288213,69.7037172771925,105.796165838064
"1278",3832,22.9922672512751,87.7787081748459,28.9030538490069,19.6446201673684,26.3399143351818,23.2241704098008,34.581937288213,69.7018279343362,105.855588415356
"1279",3835,22.9922672512751,87.7898739316635,28.9142196058245,19.6446201673684,26.3399143351818,23.2445182116415,34.5839210000076,69.7234999146007,105.856247948726
"1280",3838,22.9956918485629,87.7926428271955,28.9169885013565,19.645093908789,26.3462897883369,23.248593873944,34.585383128769,69.7272243182669,105.858061336124
"1281",3841,23.0022555436296,87.8127559824372,28.9169885013565,19.6601622085857,26.3443488786735,23.248593873944,34.585383128769,69.7276570658369,105.897854899038
"1282",3844,23.0022555436296,87.8161805797251,28.9169885013565,19.6601622085857,26.3443488786735,23.248593873944,34.585383128769,69.727430084149,105.904931075301
"1283",3847,23.0022555436296,87.822410594672,28.9169885013565,19.6601622085857,26.3443488786735,23.248593873944,34.585383128769,69.735809788887,105.909011400457
"1284",3850,23.0022555436296,87.822410594672,28.9169885013565,19.6601622085857,26.3443488786735,23.248593873944,34.585383128769,69.735809788887,105.909011400457
"1285",3853,23.0049381215581,87.8850069595592,28.9169885013565,19.6633564741125,26.3465197690036,23.248593873944,34.585383128769,69.7143701747935,106.055643744325
"1286",3856,23.0049381215581,87.8850069595592,28.9169885013565,19.6633564741125,26.3465197690036,23.248593873944,34.585383128769,69.7143701747935,106.055643744325
"1287",3859,23.0049381215581,87.8850069595592,28.9169885013565,19.6633564741125,26.3465197690036,23.248593873944,34.585383128769,69.7143701747935,106.055643744325
"1288",3862,23.0075635995847,87.890257134384,28.9222386761813,19.6693684984372,26.3457587007323,23.2571758556217,34.5873014967409,69.7229142457943,106.057600022974
"1289",3865,23.0075635995847,87.9231332683471,28.9222386761813,19.6693684984372,26.3457587007323,23.2571758556217,34.5873014967409,69.72063337904,106.125633157654
"1290",3868,23.0095327081047,87.9552080638739,28.9222386761813,19.6738729923051,26.3451924239044,23.2571758556217,34.5873014967409,69.7082238854534,106.202192242294
"1291",3871,23.0095327081047,87.9627421779071,28.9290878707569,19.6738729923051,26.3451924239044,23.2544761946467,34.6036995468672,69.7076787075824,106.217805648232
"1292",3874,23.0107733477511,87.9900285090462,28.9290878707569,19.6758949932902,26.3456517022121,23.2544761946467,34.6036995468672,69.7267454424213,106.253311575671
"1293",3877,23.0107733477511,87.9955663001101,28.9346256618209,19.6758949932901,26.3456517022121,23.2626031526987,34.6066481709431,69.7342251621698,106.25690743805
"1294",3880,23.0107733477511,88.048271996799,28.9346256618209,19.6758949932902,26.3456517022121,23.2626031526987,34.6066481709431,69.7557507149107,106.340793278687
"1295",3883,23.013947046234,88.0601301728067,28.9359384008342,19.6819273612839,26.3459667311842,23.2657018527058,34.6061749489626,69.7792833909713,106.340976954642
"1296",3886,23.0173716435219,88.0622032699045,28.9366416590169,19.6823843327857,26.3523589542581,23.2655257084253,34.6077576096085,69.7788040296716,106.345602510137
"1297",3889,23.0180565629794,88.0661414869445,28.9412001958801,19.6824739343242,26.3536391916347,23.2759457488351,34.6064546429251,69.7879296495719,106.344353324317
"1298",3892,23.0194264018946,88.0894287485017,28.9412001958801,19.6826513471963,26.3562014565928,23.2759457488351,34.6064546429251,69.7860709876617,106.392786509342
"1299",3895,23.0215030735436,88.0915054201507,28.9445896065424,19.6861383141566,26.3568678329305,23.2820868960283,34.6070923170565,69.788874616931,106.39413622337
"1300",3898,23.0215030735436,88.1073153882125,28.9459594454575,19.6861383141566,26.3568678329305,23.2815445298737,34.6103743610414,69.8221982416577,106.392432534767
"1301",3901,23.0215030735436,88.1073153882125,28.9459594454575,19.6861383141566,26.3568678329305,23.2815445298737,34.6103743610414,69.8221982416577,106.392432534767
"1302",3904,23.0215030735436,88.1178642609528,28.9459594454575,19.6861383141566,26.3568678329305,23.2815445298737,34.6103743610414,69.8166216281838,106.419106893722
"1303",3907,23.0221594430502,88.1178642609528,28.9459594454575,19.6876403535753,26.3566785325251,23.2815445298737,34.6103743610414,69.8166216281838,106.419106893722
"1304",3910,23.0221594430502,88.1431705212298,28.9466516693405,19.6876403535753,26.3566785325251,23.282559159272,34.610744179409,69.804482898044,106.481858144416
"1305",3913,23.0228158125569,88.1431705212298,28.9473080388472,19.6891419613539,26.3564896637598,23.2841068671392,34.6105092105552,69.804482898044,106.481858144416
"1306",3916,23.0228158125569,88.1431705212298,28.9473080388472,19.6891419613539,26.3564896637598,23.2841068671392,34.6105092105552,69.804482898044,106.481858144416
"1307",3919,23.0269803454776,88.1452802957779,28.9479929583048,19.6878766436433,26.366084047312,23.2838353039474,34.6121506126621,69.8033581638724,106.487202427683
"1308",3922,23.0296885665567,88.1765241762554,28.9598545700584,19.6915301930795,26.3678469400338,23.2842609081145,34.6354482320023,69.8269343013666,106.526114051144
"1309",3925,23.0329343644065,88.2183857520411,28.9598545700584,19.6985411244494,26.3673276043636,23.2842609081145,34.6354482320023,69.8446878430364,106.592083661046
"1310",3928,23.0350441389546,88.2239686304499,28.9598545700584,19.6970073048602,26.373080973049,23.2842609081145,34.6354482320023,69.8555588123991,106.592378448501
"1311",3931,23.0350441389546,88.2239686304499,28.9598545700584,19.6970073048602,26.373080973049,23.2842609081145,34.6354482320023,69.8555588123991,106.592378448501
"1312",3934,23.0370988973273,88.2239686304499,28.9598545700584,19.6972737405735,26.376924054081,23.2842609081145,34.6354482320023,69.8555588123991,106.592378448501
"1313",3937,23.0377911212103,88.2239686304499,28.9618593376476,19.6984372767017,26.3771449657189,23.287423157062,34.6362955182332,69.8555588123991,106.592378448501
"1314",3940,23.0377911212103,88.2265941084765,28.9644848156742,19.6984372767017,26.3771449657189,23.2936091499661,34.6353604813824,69.8616381707855,106.591550046168
"1315",3943,23.0411415354047,88.2265941084765,28.9657254553206,19.6989301151563,26.3833529556532,23.2958725950588,34.6355783155825,69.8616381707855,106.591550046168
"1316",3946,23.0418264548623,88.2505516314486,28.9706482625994,19.6990191972268,26.3846337124977,23.2946041805388,34.6466923446601,69.9030650457715,106.598038217126
"1317",3949,23.0432109026283,88.2685494524065,28.9706482625994,19.7013454336958,26.3850763715608,23.2946041805388,34.6466923446601,69.9272867793614,106.609812125452
"1318",3952,23.0438672721349,88.2950029127141,28.9731295418922,19.7028447110683,26.3848898332016,23.2991280136808,34.6471310701037,69.9302072438311,106.659798581597
"1319",3955,23.0438672721349,88.2950029127141,28.9749905013618,19.7028447110683,26.3848898332016,23.3025178098202,34.6474631929035,69.9302072438311,106.659798581597
"1320",3958,23.0438672721349,88.2950029127141,28.9749905013618,19.7028447110683,26.3848898332016,23.3025178098202,34.6474631929035,69.9302072438311,106.659798581597
"1321",3961,23.0438672721349,88.3272093432217,28.9839894118408,19.7028447110683,26.3848898332016,23.3157075013358,34.6522713223458,69.93005020954,106.724368476903
"1322",3964,23.0438672721349,88.3639267730187,28.9839894118408,19.7028447110683,26.3848898332015,23.3157075013358,34.6522713223458,69.9466082966608,106.781245249377
"1323",3967,23.0472918694228,88.4372171672162,28.9903187354849,19.7032822150381,26.3913015238074,23.3140629482562,34.6665745227137,69.9724412281371,106.901993106295
"1324",3970,23.0472918694228,88.4454521450595,28.9916314744983,19.7032822150381,26.3913015238074,23.3171602874617,34.6661026615349,69.9847362997131,106.906167990406
"1325",3973,23.0472918694228,88.4495616618049,28.9916314744983,19.7032822150381,26.3913015238074,23.3171602874617,34.6661026615349,69.9844486811789,106.914674642431
"1326",3976,23.0472918694228,88.4516310290285,28.9930159222643,19.7032822150381,26.3913015238074,23.3191850390854,34.6668468054431,69.9862501852714,106.917011872786
"1327",3979,23.0472918694228,88.4651624408842,28.9930159222643,19.7032822150381,26.3913015238074,23.3191850390854,34.6668468054431,70.0160076373199,106.914317244448
"1328",3982,23.0497731487156,88.4771178299898,28.9942565619107,19.7073322067567,26.3922140906744,23.3214481199472,34.6670650038741,70.009611764161,106.944623895819
"1329",3985,23.0497731487156,88.4771178299898,28.9942565619107,19.7073322067567,26.3922140906744,23.3214481199472,34.6670650038741,70.009611764161,106.944623895819
"1330",3988,23.0504580681731,88.4827007083986,28.9942565619107,19.7074182780653,26.3934978582809,23.3214481199472,34.6670650038741,70.0205055955661,106.944895821231
"1331",3991,23.0504580681731,88.4827007083986,28.9942565619107,19.7074182780653,26.3934978582809,23.3214481199472,34.6670650038741,70.0205055955661,106.944895821231
"1332",3994,23.0504580681731,88.4923918427606,28.9942565619107,19.7074182780653,26.3934978582809,23.3214481199472,34.6670650038741,70.0334608221569,106.951322863364
"1333",3997,23.0504580681731,88.5176177894174,28.9956410096767,19.7074182780653,26.3934978582809,23.3234717482238,34.6678102711296,70.0728516912454,106.962383887589
"1334",4000,23.0511144376798,88.5314622670773,28.9956410096767,19.7089182327014,26.3933106426582,23.3234717482238,34.6678102711295,70.0912685328432,106.971656001311
"1335",4003,23.0529753971494,88.5469339470964,28.9975019691462,19.7119511833174,26.3939996109813,23.3268649113047,34.6681390269878,70.0829829318826,107.01088496231
"1336",4006,23.0529753971494,88.5621628725223,28.9975019691462,19.7119511833174,26.3939996109813,23.3268649113047,34.6681390269878,70.1031922829474,107.021133462097
"1337",4009,23.0529753971494,88.5621628725223,28.9981868886038,19.7119511833174,26.3939996109813,23.3266016621543,34.6697721150533,70.1031922829474,107.021133462097
"1338",4012,23.0529753971494,88.5621628725223,28.9981868886038,19.7119511833174,26.3939996109813,23.3266016621543,34.6697721150533,70.1031922829474,107.021133462097
"1339",4015,23.0600079789762,88.5830399320091,29.0052194704307,19.7068492840765,26.413166673876,23.3247510442468,34.6856878966145,70.117741866463,107.048337997555
"1340",4018,23.0600079789762,88.598268857435,29.0058758399373,19.7068492840765,26.413166673876,23.3263003759127,34.6854513039619,70.1378381852039,107.058699529666
"1341",4021,23.0600079789762,88.598268857435,29.0058758399373,19.7068492840765,26.413166673876,23.3263003759127,34.6854513039619,70.1378381852039,107.058699529666
"1342",4024,23.0613207179896,88.600237965955,29.0071885789507,19.7098467378998,26.4127946980794,23.3293983223864,34.6849788355149,70.1424133733037,107.058062558606
"1343",4027,23.0613207179896,88.6372236166635,29.0071885789507,19.7098467378998,26.4127946980794,23.3293983223864,34.6849788355149,70.1400188648082,107.134428368519
"1344",4030,23.0625974073194,88.6470692312211,29.0084652682805,19.7123557072405,26.4128391073984,23.3320782548755,34.6848522816856,70.1347922271492,107.159346235293
"1345",4033,23.0632537768261,88.6477256007278,29.0091216377872,19.7138536059609,26.4126539476914,23.3336268001919,34.6846164753825,70.1363166589882,107.159134542467
"1346",4036,23.0632537768261,88.6669033455396,29.0091216377872,19.7138536059609,26.4126539476914,23.3336268001919,34.6846164753825,70.1349919408978,107.198814750181
"1347",4039,23.0657350561189,88.6755562043759,29.0177744966235,19.717892871927,26.4135772403108,23.3370673059464,34.6984816873006,70.1403679100005,107.210744498751
"1348",4042,23.0670117454488,88.6755562043759,29.0190151362699,19.7204000812497,26.4136234096478,23.3393274404096,34.6987028321302,70.1403679100005,107.210744498751
"1349",4045,23.0670117454488,88.6838044555684,29.0272633874624,19.7204000812497,26.4136234096478,23.341269661949,34.7132571129758,70.1436277270367,107.2239811841
"1350",4048,23.0670117454488,88.6838044555684,29.0272633874624,19.7204000812497,26.4136234096478,23.341269661949,34.7132571129758,70.1436277270367,107.2239811841
"1351",4051,23.0670117454488,88.6988895728747,29.0285040271088,19.7204000812497,26.4136234096478,23.3435297446716,34.713478309546,70.1643168796621,107.233462266087
"1352",4054,23.0676681149554,88.6995459423814,29.0291603966155,19.7218983659248,26.4134378639861,23.3450793608827,34.7132414323482,70.1658424159719,107.233249468791
"1353",4057,23.0676681149554,88.7009303901474,29.0291603966155,19.7218983659248,26.4134378639861,23.3450793608827,34.7132414323482,70.1676659426371,107.234194837658
"1354",4060,23.0709499624888,88.7009303901474,29.0291603966155,19.729383301543,26.4125166234345,23.3450793608827,34.7132414323482,70.1676659426371,107.234194837658
"1355",4063,23.0728109219584,88.702791349617,29.0310213560851,19.7324108470429,26.4132109968738,23.3484677976109,34.7135749145592,70.1713081176066,107.234274581627
"1356",4066,23.0734312417816,88.702791349617,29.0310213560851,19.7334189673412,26.4134435162219,23.3484677976109,34.7135749145592,70.1713081176066,107.234274581627
"1357",4069,23.0748010806967,88.7288119023764,29.0310213560851,19.7336000139385,26.4160021474549,23.3484677976109,34.7135749145592,70.1575669008067,107.300056903946
"1358",4072,23.0748010806967,88.7315515802066,29.035815792288,19.7336000139385,26.4160021474549,23.3466075983067,34.7250239862694,70.157378935033,107.30572422538
"1359",4075,23.0748010806967,88.7370893712706,29.041353583352,19.7336000139385,26.4160021474549,23.3547061547227,34.7280010119813,70.1646755299328,107.309503212608
"1360",4078,23.0754860001542,88.7377742907282,29.0468329390125,19.7336896429875,26.417282357321,23.3525682611745,34.7410976168505,70.1646284808357,107.310920100621
"1361",4081,23.0767987391676,88.7426198579091,29.0529912452068,19.7366826965636,26.4169147817716,23.3627386886387,34.7432438017749,70.1710065278611,107.314233187957
"1362",4084,23.0815931753705,88.7773509005887,29.0575858317535,19.7372936873721,26.4258926633689,23.3735899793234,34.7415816841836,70.1795235078062,107.375178293371
"1363",4087,23.0815931753705,88.8071262521022,29.0602113097801,19.7372936873721,26.4258926633689,23.379785468236,34.7406371513243,70.2377423446602,107.376510159544
"1364",4090,23.0835833341089,88.8285523152748,29.0643646530781,19.738472070359,26.4286945978587,23.3858396173495,34.7428896888067,70.2464494819146,107.410655148635
"1365",4093,23.0835833341089,88.8338032713281,29.0696156091314,19.738472070359,26.4286945978587,23.3982263053924,34.7410049128705,70.2586704120016,107.408936130655
"1366",4096,23.0835833341089,88.8338032713281,29.0702719786381,19.738472070359,26.4286945978587,23.3997735633175,34.7407703939587,70.2586704120016,107.408936130655
"1367",4099,23.0849898504742,88.8407255101581,29.0771942174681,19.7374546520242,26.4325250489242,23.4098449145749,34.7445435203613,70.2678132281538,107.413637792162
"1368",4102,23.0863025894876,88.8466328357181,29.0785069564814,19.7404462654641,26.432158913511,23.4129417053281,34.7440722076346,70.2815597172434,107.411705954193
"1369",4105,23.0883573478603,88.8718094642667,29.0785069564814,19.7406984011942,26.4360162945264,23.4129417053281,34.7440722076346,70.2738688855165,107.469750043017
"1370",4108,23.0897271867754,88.8759628075647,29.0826602997794,19.7408635286991,26.4385908448517,23.4189668499517,34.746353749607,70.2793554031373,107.472570211992
"1371",4111,23.0897271867754,88.90907715557,29.0826602997794,19.7408635286991,26.4385908448517,23.4189668499517,34.746353749607,70.3540060597713,107.464148251369
"1372",4114,23.0897271867754,88.9381860928345,29.0905367338593,19.7408635286991,26.4385908448517,23.4375381876194,34.7435352800993,70.370786417964,107.505585767705
"1373",4117,23.0897271867754,88.9381860928345,29.0919065727745,19.7408635286991,26.4385908448517,23.4370005065082,34.7468126390407,70.370786417964,107.505585767705
"1374",4120,23.0897271867754,88.948459884698,29.0919065727745,19.7408635286991,26.4385908448517,23.4370005065082,34.7468126390407,70.3700265869128,107.526893182483
"1375",4123,23.0897271867754,88.9580241671994,29.097532638236,19.7408635286991,26.4385908448517,23.4355741882031,34.7594910882688,70.3761945487798,107.539853785619
"1376",4126,23.0897271867754,88.9718686448594,29.097532638236,19.7408635286991,26.4385908448517,23.4355741882031,34.7594910882688,70.3945300789953,107.549207210723
"1377",4129,23.0897271867754,88.9718686448594,29.097532638236,19.7408635286991,26.4385908448517,23.4355741882031,34.7594910882688,70.3945300789953,107.549207210723
"1378",4132,23.0897271867754,88.9718686448594,29.097532638236,19.7408635286991,26.4385908448517,23.4355741882031,34.7594910882688,70.3945300789953,107.549207210723
"1379",4135,23.0897271867754,88.9801753314553,29.097532638236,19.7408635286991,26.4385908448517,23.4355741882031,34.7594910882688,70.4055071530384,107.554843509872
"1380",4138,23.0910970256905,88.992033507463,29.097532638236,19.7410262888014,26.4411677625797,23.4355741882031,34.7594910882688,70.4291976144321,107.554869400494
"1381",4141,23.0910970256905,88.992033507463,29.097532638236,19.7410262888014,26.4411677625797,23.4355741882031,34.7594910882688,70.4291976144321,107.554869400494
"1382",4144,23.0910970256905,88.9932741471094,29.097532638236,19.7410262888014,26.4411677625797,23.4355741882031,34.7594910882688,70.4316246639537,107.554923630265
"1383",4147,23.0910970256905,88.9932741471094,29.097532638236,19.7410262888014,26.4411677625797,23.4355741882031,34.7594910882688,70.4316246639537,107.554923630265
"1384",4150,23.0931517840632,88.9932741471094,29.097532638236,19.741265995671,26.4450375724555,23.4355741882031,34.7594910882688,70.4316246639537,107.554923630265
"1385",4153,23.0931517840632,89.0035479389729,29.1078064300994,19.741265995671,26.4450375724555,23.4315398298326,34.7840730303663,70.4308639884399,107.576231889506
"1386",4156,23.0931517840632,89.0035479389729,29.1078064300994,19.741265995671,26.4450375724555,23.4315398298326,34.7840730303663,70.4308639884399,107.576231889506
"1387",4159,23.0931517840632,89.0260522008188,29.1078064300994,19.741265995671,26.4450375724555,23.4315398298326,34.7840730303663,70.4190005428004,107.633103858837
"1388",4162,23.0931517840632,89.0274366485848,29.1078064300994,19.741265995671,26.4450375724555,23.4315398298326,34.7840730303663,70.4208317820028,107.634041515167
"1389",4165,23.0931517840632,89.0274366485848,29.1078064300994,19.741265995671,26.4450375724555,23.4315398298326,34.7840730303663,70.4208317820028,107.634041515167
"1390",4168,23.0974940228256,89.0281399067675,29.1085096882821,19.7483253194949,26.4466627261563,23.4313640085256,34.7856553680387,70.4204599189876,107.635819894547
"1391",4171,23.0974940228256,89.0541604595269,29.1085096882821,19.7483253194949,26.4466627261563,23.4313640085256,34.7856553680387,70.406651338193,107.701669580861
"1392",4174,23.0974940228256,89.0875684165185,29.1215231579759,19.7483253194949,26.4466627261563,23.4261772043616,34.8168691115902,70.3949075008233,107.780229332214
"1393",4177,23.106870750623,89.1013401605703,29.1243361907066,19.7612483328851,26.4524931683609,23.4254901954405,34.8231821859727,70.3926652467871,107.810015074354
"1394",4180,23.1114713879229,89.1045424090042,29.1256774796709,19.7645954603108,26.458347315535,23.426759416338,34.8245955430037,70.3977799593585,107.81130485865
"1395",4183,23.1114713879229,89.1045424090042,29.1256774796709,19.7645954603108,26.458347315535,23.426759416338,34.8245955430037,70.3977799593585,107.81130485865
"1396",4186,23.1121636118059,89.1321298789834,29.1263697035538,19.765774549105,26.4585526745067,23.4277667987802,34.8249726083275,70.3935659333099,107.870693824657
"1397",4189,23.1134763508192,89.1321298789834,29.1263697035538,19.7687607483729,26.4581919532654,23.4277667987802,34.8249726083275,70.3935659333099,107.870693824657
"1398",4192,23.1134763508192,89.1321298789834,29.1263697035538,19.7687607483729,26.4581919532654,23.4277667987802,34.8249726083275,70.3935659333099,107.870693824657
"1399",4195,23.1181647147179,89.1515121477073,29.1263697035538,19.7752042480132,26.4611251814226,23.4277667987802,34.8249726083275,70.4192375500021,107.883786745412
"1400",4198,23.1181647147179,89.1515121477073,29.1263697035538,19.7752042480132,26.4611251814226,23.4277667987802,34.8249726083275,70.4192375500021,107.883786745412
"1401",4201,23.1194774537312,89.1897512183521,29.1263697035538,19.7781838295204,26.4607710779421,23.4277667987802,34.8249726083275,70.4065284653528,107.972973971351
"1402",4204,23.1208839700966,89.2278456005162,29.1277762199192,19.7771677259402,26.464600214253,23.4274220499224,34.8281303899161,70.4541709288268,108.001520272206
"1403",4207,23.1208839700966,89.2278456005162,29.1277762199192,19.7771677259402,26.464600214253,23.4274220499224,34.8281303899161,70.4541709288268,108.001520272206
"1404",4210,23.1221967091099,89.2396134065272,29.1277762199192,19.7801450429113,26.4642483753086,23.4274220499224,34.8281303899161,70.4696171119228,108.009609701132
"1405",4213,23.1248221871366,89.2442079930738,29.1277762199192,19.7860944243107,26.4635499499625,23.4274220499224,34.8281303899161,70.4802930637593,108.008122922388
"1406",4216,23.1248221871366,89.2442079930738,29.1277762199192,19.7860944243107,26.4635499499625,23.4274220499224,34.8281303899161,70.4802930637593,108.008122922388
"1407",4219,23.1274476651633,89.2538991274358,29.1277762199192,19.7920367848763,26.4628585454503,23.4274220499224,34.8281303899161,70.492990227937,108.014808026935
"1408",4222,23.1287962585529,89.2545913513188,29.1277762199192,19.7947055778127,26.4628869392931,23.4274220499224,34.8281303899161,70.4938962288646,108.015286473773
"1409",4225,23.1287962585529,89.2594369184997,29.1284684438022,19.7947055778127,26.4628869392931,23.428429146149,34.8285077414555,70.5002347274939,108.018639109506
"1410",4228,23.1287962585529,89.2783599279085,29.1312631378078,19.7947055778128,26.4628869392931,23.4276365356804,34.8348897399353,70.5307098123199,108.026010043497
"1411",4231,23.1287962585529,89.2783599279085,29.1312631378078,19.7947055778128,26.4628869392931,23.4276365356804,34.8348897399353,70.5307098123199,108.026010043497
"1412",4234,23.1287962585529,89.2931283497449,29.1312631378078,19.7947055778128,26.4628869392931,23.4276365356804,34.8348897399353,70.5228977745154,108.063358924974
"1413",4237,23.1287962585529,89.3243602483913,29.1325758768212,19.7947055778128,26.4628869392931,23.430723368867,34.8344283847753,70.583597580761,108.065122916022
"1414",4240,23.1301089975663,89.3445230153958,29.1382019422827,19.7976738227526,26.46254417238,23.4293271754501,34.8470767091153,70.5996542738656,108.089391756926
"1415",4243,23.132590276859,89.3458357544091,29.139514681296,19.8017255151952,26.4634550385229,23.432412485059,34.846616877533,70.6027138472561,108.088957661562
"1416",4246,23.1344512363286,89.351373545473,29.139514681296,19.8047587034114,26.4641437692458,23.432412485059,34.846616877533,70.6099542940217,108.092792796924
"1417",4249,23.1363121957982,89.351373545473,29.139514681296,19.8077871021965,26.4648372894,23.432412485059,34.846616877533,70.6099542940217,108.092792796924
"1418",4252,23.1363121957982,89.351373545473,29.139514681296,19.8077871021965,26.4648372894,23.432412485059,34.846616877533,70.6099542940217,108.092792796924
"1419",4255,23.1363121957982,89.361756903718,29.1421401593227,19.8077871021965,26.4648372894,23.4385802248051,34.8457000938403,70.6235084928696,108.100005314566
"1420",4258,23.1363121957982,89.361756903718,29.1421401593227,19.8077871021965,26.4648372894,23.4385802248051,34.8457000938403,70.6235084928696,108.100005314566
"1421",4261,23.1363121957982,89.361756903718,29.1440011187923,19.8077871021965,26.4648372894,23.4420057387947,34.8459964987898,70.6235084928696,108.100005314566
"1422",4264,23.1363121957982,89.361756903718,29.1440011187923,19.8077871021965,26.4648372894,23.4420057387947,34.8459964987898,70.6235084928696,108.100005314566
"1423",4267,23.1394137949142,89.3685357250426,29.1466265968189,19.8128237766383,26.4660038131902,23.4481716765415,34.8450815170963,70.6350451832485,108.102026266837
"1424",4270,23.1400341147374,89.372052015956,29.1466265968189,19.8138295113216,26.4662387181533,23.4481716765415,34.8450815170963,70.6331811553505,108.110922876562
"1425",4273,23.1400341147374,89.372052015956,29.1485957053389,19.8138295113216,26.4662387181533,23.4527936030604,34.8443978076174,70.6331811553505,108.110922876562
"1426",4276,23.1400341147374,89.4070682787805,29.1581845777448,19.8138295113216,26.4662387181533,23.4489574988401,34.8674116566495,70.6639490089904,108.150187548571
"1427",4279,23.1400341147374,89.4213356347141,29.1581845777448,19.8138295113216,26.4662387181533,23.4489574988401,34.8674116566495,70.6918762667716,108.150795002657
"1428",4282,23.1420032232574,89.4526154784326,29.1581845777448,19.8182905692095,26.4657158773054,23.4489574988401,34.8674116566495,70.6816893064115,108.223541650454
"1429",4285,23.1420032232574,89.4884082908491,29.1637372883058,19.8182905692095,26.4657158773054,23.4471637937902,34.8803107828215,70.6639843554497,108.312832226248
"1430",4288,23.1420032232574,89.5102115136876,29.1637372883058,19.8182905692095,26.4657158773054,23.4471637937902,34.8803107828215,70.6688803351683,108.351542692207
"1431",4291,23.1426595927641,89.5115813526027,29.1637372883058,19.8197767072672,26.465542478261,23.4471637937902,34.8803107828215,70.6687904638889,108.354372241317
"1432",4294,23.1492232878307,89.5419625165538,29.1637372883058,19.8346137689376,26.4638328067239,23.4471637937902,34.8803107828215,70.7039433556608,108.379981677447
"1433",4297,23.1504639274771,89.5537485931945,29.1637372883058,19.8366306284577,26.4642972264966,23.4471637937902,34.8803107828215,70.7269636108122,108.380533575577
"1434",4300,23.1504639274771,89.5734396783945,29.1637372883058,19.8366306284577,26.4642972264966,23.4471637937902,34.8803107828215,70.7728526887437,108.374026668045
"1435",4303,23.1504639274771,89.5747449176752,29.1644222077634,19.8366306284577,26.4642972264966,23.446887928117,34.8819564874098,70.7740191559503,108.3754706794
"1436",4306,23.1504639274771,89.5747449176752,29.1644222077634,19.8366306284577,26.4642972264966,23.446887928117,34.8819564874098,70.7740191559503,108.3754706794
"1437",4309,23.1504639274771,89.5747449176752,29.1644222077634,19.8366306284577,26.4642972264966,23.446887928117,34.8819564874098,70.7740191559503,108.3754706794
"1438",4312,23.1504639274771,89.5747449176752,29.1644222077634,19.8366306284577,26.4642972264966,23.446887928117,34.8819564874098,70.7740191559503,108.3754706794
"1439",4315,23.1518704438425,89.5789644667714,29.1658287241288,19.8356071637212,26.4681337239638,23.4465422978783,34.8851151503792,70.771787092559,108.386141840984
"1440",4318,23.1566648800455,89.5858355746233,29.1726998319807,19.836181435205,26.477148324886,23.4476415218025,34.8977581421589,70.7741920795578,108.397479069689
"1441",4321,23.1566648800455,89.5954244470292,29.1836014434,19.836181435205,26.477148324886,23.4468147771524,34.9203881096475,70.7735367724446,108.417312121614
"1442",4324,23.1585258395151,89.5954244470292,29.1836014434,19.8392047305627,26.4778469484674,23.4468147771524,34.9203881096475,70.7735367724446,108.417312121614
"1443",4327,23.1585258395151,89.5954244470292,29.1863411212302,19.8392047305627,26.4778469484674,23.445690264706,34.9269919777544,70.7735367724446,108.417312121614
"1444",4330,23.1598385785284,89.6050717548386,29.1904506379756,19.8421690784585,26.4775080785983,23.443996122831,34.9369051531202,70.7805178274226,108.429625682255
"1445",4333,23.1651751844344,89.6149173693962,29.2002962525332,19.8498105395575,26.4805398293114,23.4416540274427,34.9589384776237,70.7753308345971,108.454503904195
"1446",4336,23.1678006624611,89.6149173693962,29.2002962525332,19.8557252286728,26.4798760962494,23.4416540274427,34.9589384776237,70.7753308345971,108.454503904195
"1447",4339,23.1678006624611,89.6217408874514,29.2002962525332,19.8557252286728,26.4798760962494,23.4416540274427,34.9589384776237,70.7886664346009,108.454815340302
"1448",4342,23.1713169533745,89.6217408874514,29.2002962525332,19.8531747450769,26.4894591616721,23.4416540274427,34.9589384776237,70.7886664346009,108.454815340302
"1449",4345,23.1752551704145,89.6395999243261,29.2160494000572,19.8620295869568,26.4884807538722,23.4351589174798,34.9969398826346,70.7941206151378,108.485079233514
"1450",4348,23.1752551704145,89.6487890974194,29.2252385731505,19.8620295869568,26.4884807538722,23.4566382397882,34.9938389065129,70.8155239705623,108.482054224277
"1451",4351,23.1752551704145,89.7101598697537,29.2252385731505,19.8620295869568,26.4884807538722,23.4566382397882,34.9938389065129,70.8741059624653,108.546213777042
"1452",4354,23.1752551704145,89.7108162392603,29.2252385731505,19.8620295869568,26.4884807538722,23.4566382397882,34.9938389065129,70.8756314736185,108.546001004902
"1453",4357,23.1752551704145,89.7276944356448,29.2252385731505,19.8620295869568,26.4884807538722,23.4566382397882,34.9938389065129,70.8666672336042,108.588721637685
"1454",4360,23.1752551704145,89.7276944356448,29.2252385731505,19.8620295869568,26.4884807538722,23.4566382397882,34.9938389065129,70.8666672336042,108.588721637685
"1455",4363,23.1801779776933,89.7276944356448,29.2252385731505,19.8584409819373,26.5019149734494,23.4566382397882,34.9938389065129,70.8666672336042,108.588721637685
"1456",4366,23.1801779776933,89.7383119720061,29.2252385731505,19.8584409819373,26.5019149734494,23.4566382397882,34.9938389065129,70.8879395870712,108.588684356941
"1457",4369,23.1801779776933,89.7383119720061,29.2258949426572,19.8584409819373,26.5019149734494,23.4581706781373,34.9936192071771,70.8879395870712,108.588684356941
"1458",4372,23.1801779776933,89.7611553601449,29.2272076816705,19.8584409819373,26.5019149734494,23.4612348333919,34.9931805299492,70.9179006421399,108.60441007815
"1459",4375,23.1801779776933,89.7759260444971,29.2272076816705,19.8584409819373,26.5019149734494,23.4612348333919,34.9931805299492,70.9436777669496,108.608174322045
"1460",4378,23.1801779776933,89.7759260444971,29.2272076816705,19.8584409819373,26.5019149734494,23.4612348333919,34.9931805299492,70.9436777669496,108.608174322045
"1461",4381,23.1801779776933,89.7759260444971,29.2272076816705,19.8584409819373,26.5019149734494,23.4612348333919,34.9931805299492,70.9436777669496,108.608174322045
"1462",4384,23.1801779776933,89.7772958834122,29.2285775205857,19.8584409819373,26.5019149734494,23.460662239323,34.9964928018483,70.9435920456958,108.610999721129
"1463",4387,23.1814907167066,89.8033885626286,29.2285775205857,19.8613872550341,26.5015941783792,23.460662239323,34.9964928018483,70.9504571106614,108.656320014596
"1464",4390,23.1814907167066,89.8323383596911,29.2347417957038,19.8613872550341,26.5015941783792,23.4580735496559,35.0114100417516,70.9548765885767,108.709800130806
"1465",4393,23.1814907167066,89.8378761507551,29.2347417957038,19.8613872550341,26.5015941783792,23.4580735496559,35.0114100417516,70.9621221317419,108.713630169768
"1466",4396,23.1814907167066,89.8378761507551,29.2353981652104,19.8613872550341,26.5015941783792,23.4596047156416,35.0111916147793,70.9621221317419,108.713630169768
"1467",4399,23.1814907167066,89.8657864133611,29.2353981652104,19.8613872550341,26.5015941783792,23.4596047156416,35.0111916147793,70.951154196155,108.780418630567
"1468",4402,23.1821939748893,89.8657864133611,29.2353981652104,19.8608731489905,26.5035148007881,23.4596047156416,35.0111916147793,70.951154196155,108.780418630567
"1469",4405,23.1821939748893,89.8961820846978,29.2353981652104,19.8608731489905,26.5035148007881,23.4596047156416,35.0111916147793,71.010608023279,108.781756146117
"1470",4408,23.1821939748893,89.9020894102578,29.2413054907704,19.8608731489905,26.5035148007881,23.4733743741427,35.0092366073982,71.0243717961762,108.779807024339
"1471",4411,23.1834346145357,89.9131649923857,29.2425461304168,19.8628965952934,26.503972633778,23.4756708588251,35.0094214020085,71.038885719639,108.787444265132
"1472",4414,23.1846752541821,89.9367006044075,29.2432024999235,19.8649179079616,26.5044326004027,23.4771999512267,35.0092050486203,71.0696219484614,108.803779260354
"1473",4417,23.1846752541821,89.9505231687912,29.2507950493601,19.8649179079615,26.5044326004027,23.484471133098,35.0171189656223,71.0848101748936,108.816236162689
"1474",4420,23.1877768532981,89.9708706234978,29.2528498077328,19.869961845106,26.5055918614902,23.4836012110413,35.0220984044244,71.1322555464065,108.809485700589
"1475",4423,23.1918863700435,89.9708706234978,29.2548189162528,19.8704601260628,26.5133126140243,23.4881896834478,35.0214481490578,71.1322555464065,108.809485700589
"1476",4426,23.1937473295131,89.9823204553733,29.2644077886587,19.8734816917704,26.5140129672558,23.4840992231298,35.0447163541877,71.1353024343211,108.829338476426
"1477",4429,23.1937473295131,90.0026599264959,29.2644077886587,19.8734816917704,26.5140129672558,23.4840992231298,35.0447163541877,71.1254867193142,108.879833133678
"1478",4432,23.1937473295131,90.0259471880531,29.2644077886587,19.8734816917704,26.5140129672558,23.4840992231298,35.0447163541877,71.1240054578516,108.927888918255
"1479",4435,23.1937473295131,90.0259471880531,29.2644077886587,19.8734816917704,26.5140129672558,23.4840992231298,35.0447163541877,71.1240054578516,108.927888918255
"1480",4438,23.1937473295131,90.0343862862453,29.2644077886587,19.8734816917704,26.5140129672558,23.4840992231298,35.0447163541877,71.1195496636279,108.949222908863
"1481",4441,23.2023953931298,90.0412500896718,29.2712715920853,19.8830287650307,26.5217620212288,23.4837749884645,35.058768195706,71.1209984382454,108.961501741098
"1482",4444,23.2023953931298,90.0412500896718,29.2712715920853,19.8830287650307,26.5217620212288,23.4837749884645,35.058768195706,71.1209984382454,108.961501741098
"1483",4447,23.2023953931298,90.0412500896718,29.2712715920853,19.8830287650307,26.5217620212288,23.4837749884645,35.058768195706,71.1209984382454,108.961501741098
"1484",4450,23.2045051676778,90.0776384740279,29.2795782786812,19.881487379914,26.5275229554416,23.4959476277943,35.0632089295681,71.1299107426618,109.025366205394
"1485",4453,23.2077870152111,90.0776384740279,29.2795782786812,19.8888498003351,26.5267242300872,23.4959476277943,35.0632089295681,71.1299107426618,109.025366205394
"1486",4456,23.2084073350343,90.0776384740279,29.2795782786812,19.8898571807727,26.526957489296,23.4959476277943,35.0632089295681,71.1299107426618,109.025366205394
"1487",4459,23.2096479746807,90.0776384740279,29.2795782786812,19.8918703374101,26.5274256119514,23.4959476277943,35.0632089295681,71.1299107426618,109.025366205394
"1488",4462,23.2140548130775,90.0942678553339,29.2795782786812,19.8979823796022,26.5301272465528,23.4959476277943,35.0632089295681,71.1258187889063,109.062716921762
"1489",4465,23.2165360923703,90.098346738402,29.2836571617493,19.9019897719494,26.5310824127912,23.5000744826777,35.0672398408208,71.1292960885416,109.067397388262
"1490",4468,23.2190173716631,90.101807857817,29.2871182811642,19.9059885755543,26.5320461677718,23.5051326333775,35.0691039289509,71.1338107416647,109.069804973969
"1491",4471,23.2190173716631,90.103192305583,29.2871182811642,19.9059885755543,26.5320461677718,23.5051326333775,35.0691039289509,71.1356157351012,109.070768876065
"1492",4474,23.2196737411697,90.1207737601501,29.2871182811642,19.9074639495029,26.5318835328366,23.5051326333775,35.0691039289509,71.1263572940896,109.115190226211
"1493",4477,23.2264718796165,90.1602726373594,29.2906345720777,19.9122562519681,26.5406875072649,23.5043575905345,35.0769115536208,71.1156271189766,109.204918155742
"1494",4480,23.2297672776356,90.1602726373594,29.2906345720777,19.9145174740523,26.5450170812189,23.5043575905345,35.0769115536208,71.1156271189766,109.204918155742
"1495",4483,23.2297672776356,90.1818308864294,29.2976202652285,19.9145174740523,26.5450170812189,23.5044730912724,35.0907674391846,71.1321534890444,109.231508283815
"1496",4486,23.2345494188863,90.1818308864294,29.2976202652285,19.9168698352894,26.5522290024833,23.5044730912724,35.0907674391846,71.1321534890444,109.231508283815
"1497",4489,23.2345494188863,90.1886544044846,29.2976202652285,19.9168698352894,26.5522290024833,23.5044730912724,35.0907674391846,71.1455364125936,109.231772396376
"1498",4492,23.2345494188863,90.2126265854994,29.2976202652285,19.9168698352894,26.5522290024833,23.5044730912724,35.0907674391846,71.1439052078181,109.281347963181
"1499",4495,23.2382713378255,90.2133188093824,29.2976202652285,19.9228618313216,26.5536808443295,23.5044730912724,35.0907674391846,71.144807914798,109.281829703967
"1500",4498,23.2382713378255,90.230273451376,29.3010448625163,19.9228618313216,26.5536808443295,23.5030159297934,35.0990737952393,71.1679068947083,109.292640008044
"1501",4501,23.2382713378255,90.260841702006,29.3010448625163,19.9228618313216,26.5536808443295,23.5030159297934,35.0990737952393,71.1668506952881,109.354832708724
"1502",4504,23.2382713378255,90.260841702006,29.3010448625163,19.9228618313216,26.5536808443295,23.5030159297934,35.0990737952393,71.1668506952881,109.354832708724
"1503",4507,23.2382713378255,90.2719999836193,29.3010448625163,19.9228618313216,26.5536808443295,23.5030159297934,35.0990737952393,71.1928260885585,109.35117387868
"1504",4510,23.2382713378255,90.3041911981249,29.3010448625163,19.9228618313216,26.5536808443295,23.5030159297934,35.0990737952393,71.1905608377129,109.417821558537
"1505",4513,23.2382713378255,90.3041911981249,29.3010448625163,19.9228618313216,26.5536808443295,23.5030159297934,35.0990737952393,71.1905608377129,109.417821558537
"1506",4516,23.2395840768389,90.316058312833,29.3065826535803,19.9258058630035,26.5533622906742,23.5110979499713,35.1020673571893,71.1944903451224,109.437626280544
"1507",4519,23.2408247164853,90.326441671078,29.3065826535803,19.9277998818715,26.553849551099,23.5110979499713,35.1020673571893,71.2080419306442,109.444841411512
"1508",4522,23.2426856759548,90.3489856842307,29.3115452121659,19.9307868745214,26.5545844773883,23.5203202524811,35.1027701718507,71.2085690655642,109.489402302897
"1509",4525,23.243305995778,90.363687900269,29.3185777939927,19.9317814618321,26.554830529724,23.5187387644428,35.1184168235427,71.2084407752755,109.518935025262
"1510",4528,23.2439623652847,90.365072348035,29.3192341634994,19.9332542807217,26.5546704498477,23.5202699385621,35.1181983884367,71.2102462428361,109.519898453234
"1511",4531,23.246479694261,90.3838952704414,29.3253984386175,19.9377086541238,26.5552507343982,23.517657492196,35.133139385039,71.2031643172942,109.564626223589
"1512",4534,23.24855636591,90.3845874943244,29.3260906625005,19.9413586078479,26.555754123972,23.5186680988875,35.1335132261135,71.2040674320097,109.565107556639
"1513",4537,23.24855636591,90.396231125103,29.3267755819581,19.9413586078479,26.555754123972,23.5183766751656,35.1351744887505,71.2032778661873,109.589184384019
"1514",4540,23.249940813676,90.42122012699,29.3267755819581,19.9437887029064,26.5560929244455,23.5183766751657,35.1351744887505,71.2313080663978,109.611132187582
"1515",4543,23.249940813676,90.4444242112727,29.3373210189524,19.9437887029064,26.5560929244455,23.5379217705884,35.1367202673164,71.2453163343927,109.643532088153
"1516",4546,23.2519099221959,90.4514567930995,29.3449739206025,19.9482098448815,26.5556099995104,23.5374855159861,35.1524623252189,71.2415898869588,109.66132369924
"1517",4549,23.257160487635,90.4586768576729,29.3449739206025,19.9585220017557,26.5557989735143,23.5374855159861,35.1524623252189,71.2583714650213,109.658982250324
"1518",4552,23.257160487635,90.4586768576729,29.3449739206025,19.9585220017557,26.5557989735143,23.5374855159861,35.1524623252189,71.2583714650213,109.658982250324
"1519",4555,23.258544935401,90.4586768576729,29.3449739206025,19.9609520607973,26.5561378100047,23.5374855159861,35.1524623252189,71.2583714650213,109.658982250324
"1520",4558,23.258544935401,90.4586768576729,29.3449739206025,19.9609520607973,26.5561378100047,23.5374855159861,35.1524623252189,71.2583714650213,109.658982250324
"1521",4561,23.2598576744143,90.4748517958746,29.3520065024293,19.9638970311103,26.5558183177184,23.5358723473716,35.1681406574871,71.2497699582321,109.699933633517
"1522",4564,23.2619674489624,90.4748517958746,29.3520065024293,19.9623419483105,26.5615929496142,23.5358723473716,35.1681406574871,71.2497699582321,109.699933633517
"1523",4567,23.2619674489624,90.4748517958746,29.3520065024293,19.9623419483105,26.5615929496142,23.5358723473716,35.1681406574871,71.2497699582321,109.699933633517
"1524",4570,23.265285150872,90.4748517958746,29.354631980456,19.9694407885658,26.5611295131783,23.5420028216563,35.1672611392558,71.2497699582321,109.699933633517
"1525",4573,23.2659415203787,90.4748517958746,29.354631980456,19.9709107078343,26.5609723329231,23.5420028216563,35.1672611392558,71.2497699582321,109.699933633517
"1526",4576,23.2712279401941,90.4748517958746,29.354631980456,19.9809625166455,26.5614933637427,23.5420028216563,35.1672611392558,71.2497699582321,109.699933633517
"1527",4579,23.2726344565595,90.4748517958746,29.354631980456,19.9799223052091,26.5653466079098,23.5420028216563,35.1672611392558,71.2497699582321,109.699933633517
"1528",4582,23.2726344565595,90.4877826392105,29.3588515295521,19.9799223052091,26.5653466079098,23.5410199403417,35.1766831187626,71.2605451797163,109.715020098705
"1529",4585,23.2746035650795,90.4898593108595,29.3588515295521,19.9843287033573,26.5648784268016,23.5410199403417,35.1766831187626,71.2632619797968,109.716456641922
"1530",4588,23.2780646844944,90.4898593108595,29.3588515295521,19.9904012850898,26.5657280838991,23.5410199403417,35.1766831187626,71.2632619797968,109.716456641922
"1531",4591,23.2780646844944,90.5188586500942,29.3595078990588,19.9904012850898,26.5657280838991,23.5425517745891,35.1764640235284,71.2702162108743,109.767501089314
"1532",4594,23.2780646844944,90.5313186799881,29.3602001229418,19.9904012850898,26.5657280838991,23.5435664361053,35.1768338097783,71.286512998913,109.776124361063
"1533",4597,23.2806901625211,90.5700446967543,29.3634819704751,19.996276156387,26.5651041686552,23.5512227575273,35.1757411834229,71.2921769081951,109.847912485313
"1534",4600,23.2827449208938,90.584932372511,29.3634819704751,19.9965555139456,26.568934327842,23.5512227575273,35.1757411834229,71.321386043997,109.848478701025
"1535",4603,23.2827449208938,90.5979590887982,29.3634819704751,19.9965555139456,26.568934327842,23.5512227575273,35.1757411834229,71.3469055550803,109.849012622516
"1536",4606,23.2840576599071,90.5979590887982,29.3641383399818,19.999490368445,26.5686249513692,23.5527533049445,35.1755233750191,71.3469055550803,109.849012622516
"1537",4609,23.2847140294138,90.5979590887982,29.3647947094884,20.0009571121985,26.568470946629,23.5542836131541,35.1753058058227,71.3469055550803,109.849012622516
"1538",4612,23.2847140294138,90.6146165991888,29.3675343873187,20.0009571121985,26.568470946629,23.553139335041,35.1819294395964,71.3635246735027,109.865708524875
"1539",4615,23.2847140294138,90.620945922833,29.3738637109629,20.0009571121985,26.568470946629,23.5516522528839,35.1960751690418,71.3601444501695,109.881747395497
"1540",4618,23.2847140294138,90.6283446733666,29.3794015020268,20.0009571121985,26.568470946629,23.5597691474324,35.1990338566213,71.37102610134,109.885663245393
"1541",4621,23.2847140294138,90.6283446733666,29.3794015020268,20.0009571121985,26.568470946629,23.5597691474324,35.1990338566213,71.37102610134,109.885663245393
"1542",4624,23.2847140294138,90.6449580465585,29.3794015020268,20.0009571121985,26.568470946629,23.5597691474324,35.1990338566213,71.392690419296,109.897225673821
"1543",4627,23.2847140294138,90.6629558675164,29.3794015020268,20.0009571121985,26.568470946629,23.5597691474324,35.1990338566213,71.4160806801013,109.909831054931
"1544",4630,23.2847140294138,90.6747705186363,29.3794015020268,20.0009571121985,26.568470946629,23.5597691474324,35.1990338566213,71.4436061649123,109.90593487236
"1545",4633,23.2847140294138,90.6747705186363,29.3794015020268,20.0009571121985,26.568470946629,23.5597691474324,35.1990338566213,71.4436061649123,109.90593487236
"1546",4636,23.2881034400761,90.6747705186363,29.3800578715335,20.007533953544,26.5686729266082,23.56129990635,35.1988158367171,71.4436061649123,109.90593487236
"1547",4639,23.2881034400761,90.6747705186363,29.3800578715335,20.007533953544,26.5686729266082,23.56129990635,35.1988158367171,71.4436061649123,109.90593487236
"1548",4642,23.2881034400761,90.6747705186363,29.3800578715335,20.007533953544,26.5686729266082,23.56129990635,35.1988158367171,71.4436061649123,109.90593487236
"1549",4645,23.2881034400761,90.6747705186363,29.3800578715335,20.007533953544,26.5686729266082,23.56129990635,35.1988158367171,71.4436061649123,109.90593487236
"1550",4648,23.2881034400761,90.6747705186363,29.3800578715335,20.007533953544,26.5686729266082,23.56129990635,35.1988158367171,71.4436061649123,109.90593487236
"1551",4651,23.2881034400761,90.6747705186363,29.3800578715335,20.007533953544,26.5686729266082,23.56129990635,35.1988158367171,71.4436061649123,109.90593487236
"1552",4654,23.2881034400761,90.6879227724133,29.3800578715335,20.007533953544,26.5686729266082,23.56129990635,35.1988158367171,71.4606600563655,109.915185488461
"1553",4657,23.2900725485961,90.7002513226494,29.3923864217697,20.0119314245525,26.5682136726397,23.5561491991766,35.2286236443627,71.4599527623752,109.940549882924
"1554",4660,23.2921492202451,90.7248035113603,29.394391384666,20.015573038716,26.5687254017742,23.5602223742622,35.2285603950698,71.5067698283982,109.942837194322
"1555",4663,23.2921492202451,90.7248035113603,29.394391384666,20.015573038716,26.5687254017742,23.5602223742622,35.2285603950698,71.5067698283982,109.942837194322
"1556",4666,23.2977283970306,90.7297263186391,29.394391384666,20.0133823601317,26.5820744339295,23.5602223742622,35.2285603950698,71.5041533953155,109.955299241963
"1557",4669,23.3010102445639,90.7297263186391,29.394391384666,20.0207001541553,26.5813203349725,23.5602223742622,35.2285603950698,71.5041533953155,109.955299241963
"1558",4672,23.3078023392377,90.7342842695809,29.395775832432,20.0243723174538,26.5912323610217,23.5622494823643,35.2293021824997,71.5117094897596,109.956859049402
"1559",4675,23.3098285476595,90.7488209711238,29.396468056315,20.0260148308532,26.5936422644659,23.5632624468724,35.2296736657576,71.5305290687196,109.967112873528
"1560",4678,23.3098285476595,90.7775875883415,29.396468056315,20.0260148308532,26.5936422644659,23.5632624468724,35.2296736657576,71.5288154669425,110.026359709741
"1561",4681,23.3124540256862,90.7835022201882,29.4017623683385,20.0318563459555,26.5930517054169,23.5672188039423,35.2363059327348,71.5334150130524,110.033589427324
"1562",4684,23.3145087840589,90.791721253679,29.4099814018293,20.0321236578676,26.5968939102501,23.5637549152672,35.2562078883914,71.5328985621428,110.050543945215
"1563",4687,23.3145087840589,90.8438416347571,29.4099814018293,20.0321236578676,26.5968939102501,23.5637549152672,35.2562078883914,71.5323023269441,110.15538094257
"1564",4690,23.3186733169796,90.8438416347571,29.4099814018293,20.0308289372027,26.6065176967566,23.5637549152672,35.2562078883914,71.5323023269441,110.15538094257
"1565",4693,23.3186733169796,90.8979115433248,29.4211471586469,20.0308289372027,26.6065176967566,23.5844212290346,35.2578730882592,71.5799775500471,110.215845536602
"1566",4696,23.3206709754505,90.8979115433248,29.4211471586469,20.0338338436369,26.6075081072642,23.5844212290346,35.2578730882592,71.5799775500471,110.215845536602
"1567",4699,23.3206709754505,90.8979115433248,29.4211471586469,20.0338338436369,26.6075081072642,23.5844212290346,35.2578730882592,71.5799775500471,110.215845536602
"1568",4702,23.3213273449572,90.8985679128314,29.4224598976602,20.0352919615325,26.607362728382,23.5874863566923,35.2574334386282,71.581510082585,110.215625743078
"1569",4705,23.3240889360638,90.9019500190683,29.4238443454262,20.0390333260237,26.6091445461038,23.5895186218878,35.2581700689646,71.5863230767721,110.217576961365
"1570",4708,23.3240889360638,90.9069125776539,29.4288069040118,20.0390333260237,26.6091445461038,23.5986789070214,35.2589349010022,71.5960543319642,110.217770823344
"1571",4711,23.3247738555213,90.9075974971115,29.4288069040118,20.0391197371258,26.6104279739169,23.5986789070214,35.2589349010022,71.5960138041643,110.219181190059
"1572",4714,23.3247738555213,90.9274601613809,29.4288069040118,20.0391197371258,26.6104279739169,23.5986789070214,35.2589349010022,71.5947975622644,110.260122760497
"1573",4717,23.3247738555213,90.9516526344856,29.4374913815366,20.0391197371258,26.6104279739169,23.6146658027608,35.2603169603124,71.6421689051072,110.261136363864
"1574",4720,23.3247738555213,90.9643112817739,29.4374913815366,20.0391197371258,26.6104279739169,23.6146658027608,35.2603169603124,71.6354986266343,110.293123936914
"1575",4723,23.3247738555213,90.9803207054804,29.4374913815366,20.0391197371258,26.6104279739169,23.6146658027608,35.2603169603124,71.6459686431119,110.314672767849
"1576",4726,23.3247738555213,90.9803207054804,29.4374913815366,20.0391197371258,26.6104279739169,23.6146658027608,35.2603169603124,71.6459686431119,110.314672767849
"1577",4729,23.3254660794043,90.9810129293634,29.4374913815366,20.0403367322671,26.6105954265416,23.6146658027608,35.2603169603124,71.6468637811298,110.315162077597
"1578",4732,23.328091557431,90.9810129293634,29.4374913815366,20.0461696229045,26.6100134919575,23.6146658027608,35.2603169603124,71.6468637811298,110.315162077597
"1579",4735,23.328091557431,90.9810129293634,29.4374913815366,20.0461696229045,26.6100134919575,23.6146658027608,35.2603169603124,71.6468637811298,110.315162077597
"1580",4738,23.328091557431,91.0042523790609,29.4416667934339,20.0461696229045,26.6100134919575,23.6184181695836,35.2649154172842,71.6904482837081,110.318056474414
"1581",4741,23.328091557431,91.0148012518012,29.4522156661742,20.0461696229045,26.6100134919575,23.6159945336559,35.2884367986926,71.684868370583,110.344734133019
"1582",4744,23.328091557431,91.0251846100461,29.4522156661742,20.0461696229045,26.6100134919575,23.6159945336559,35.2884367986926,71.698294878152,110.35207434194
"1583",4747,23.328091557431,91.0251846100461,29.4522156661742,20.0461696229045,26.6100134919575,23.6159945336559,35.2884367986926,71.698294878152,110.35207434194
"1584",4750,23.328091557431,91.0271537185661,29.4554975137075,20.0461696229045,26.6100134919575,23.6236731865739,35.2873218408412,71.7029059994453,110.351401437687
"1585",4753,23.328091557431,91.0271537185661,29.4554975137075,20.0461696229045,26.6100134919575,23.6236731865739,35.2873218408412,71.7029059994453,110.351401437687
"1586",4756,23.3324337961934,91.0314959573285,29.4598397524699,20.0532445528874,26.6116230394994,23.6316569335654,35.2880225713744,71.711384735658,110.351607178999
"1587",4759,23.3324337961934,91.0314959573285,29.4598397524699,20.0532445528874,26.6116230394994,23.6316569335654,35.2880225713744,71.711384735658,110.351607178999
"1588",4762,23.3330901657,91.0497806700783,29.4598397524699,20.0547033782876,26.6114769531124,23.6316569335654,35.2880225713744,71.7016821439374,110.397879196219
"1589",4765,23.3357156437267,91.0988763312701,29.4598397524699,20.0605340689375,26.6108972185159,23.6316569335654,35.2880225713744,71.6906189970533,110.507133665487
"1590",4768,23.3357156437267,91.0988763312701,29.4598397524699,20.0605340689375,26.6108972185159,23.6316569335654,35.2880225713744,71.6906189970533,110.507133665487
"1591",4771,23.3357156437267,91.0988763312701,29.4598397524699,20.0605340689375,26.6108972185159,23.6316569335654,35.2880225713744,71.6906189970533,110.507133665487
"1592",4774,23.3357156437267,91.1329508689942,29.4598397524699,20.0605340689375,26.6108972185159,23.6316569335654,35.2880225713744,71.6793460790405,110.586555658948
"1593",4777,23.3357156437267,91.153717585484,29.4598397524699,20.0605340689375,26.6108972185159,23.6316569335654,35.2880225713744,71.7061661153233,110.601269055645
"1594",4780,23.3364078676097,91.153717585484,29.4598397524699,20.0617547189865,26.6110610162329,23.6316569335654,35.2880225713744,71.7061661153233,110.601269055645
"1595",4783,23.3364078676097,91.153717585484,29.4605246719275,20.0617547189865,26.6110610162329,23.6313710268501,35.2896783170049,71.7061661153233,110.601269055645
"1596",4786,23.3364078676097,91.153717585484,29.4605246719275,20.0617547189865,26.6110610162329,23.6313710268501,35.2896783170049,71.7061661153233,110.601269055645
"1597",4789,23.3364078676097,91.1642194975907,29.4605246719275,20.0617547189865,26.6110610162329,23.6313710268501,35.2896783170049,71.7307440699002,110.597694925281
"1598",4792,23.3364078676097,91.1642194975907,29.4646780152255,20.0617547189865,26.6110610162329,23.6374804571797,35.2918755732712,71.7307440699002,110.597694925281
"1599",4795,23.3371000914927,91.1966307767977,29.4646780152255,20.062974722562,26.6112254604234,23.6374804571797,35.2918755732712,71.7250482214586,110.668213332137
"1600",4798,23.3449765255727,91.1972871463044,29.4653343847321,20.0804296170164,26.609523434129,23.6390174678799,35.2916513015843,71.7265833850607,110.667990907548
"1601",4801,23.3509409510345,91.1972871463044,29.4653343847321,20.0907549120961,26.6111269899728,23.6390174678799,35.2916513015843,71.7265833850607,110.667990907548
"1602",4804,23.3509409510345,91.1972871463044,29.4653343847321,20.0907549120961,26.6111269899728,23.6390174678799,35.2916513015843,71.7265833850607,110.667990907548
"1603",4807,23.3536806288647,91.1972871463044,29.4653343847321,20.0910960542384,26.616265203491,23.6390174678799,35.2916513015843,71.7265833850607,110.667990907548
"1604",4810,23.3536806288647,91.1972871463044,29.4660193041897,20.0910960542384,26.616265203491,23.6387315544363,35.2933070539431,71.7265833850607,110.667990907548
"1605",4813,23.355021917829,91.2061910992527,29.4660193041897,20.0926282871655,26.6174155484924,23.6387315544363,35.2933070539431,71.7261242584857,110.68625794002
"1606",4816,23.355021917829,91.2329029580978,29.4660193041897,20.0926282871655,26.6174155484924,23.6387315544363,35.2933070539431,71.7246519234364,110.741153992759
"1607",4819,23.3576473958556,91.2500259445369,29.4660193041897,20.0984174786614,26.6168773130498,23.6387315544363,35.2933070539431,71.7236334170491,110.776418472025
"1608",4822,23.3602728738823,91.2500259445369,29.4660193041897,20.1041991590805,26.616346588684,23.6387315544363,35.2933070539431,71.7236334170491,110.776418472025
"1609",4825,23.3621698830353,91.2644660736835,29.4660193041897,20.1076792253323,26.6166605407384,23.6387315544363,35.2933070539431,71.7573827012591,110.771549446108
"1610",4828,23.3628548024929,91.2644660736835,29.4660193041897,20.1077628266398,26.617946778346,23.6387315544363,35.2933070539431,71.7573827012591,110.771549446108
"1611",4831,23.3628548024929,91.2905195062579,29.4660193041897,20.1077628266398,26.617946778346,23.6387315544363,35.2933070539431,71.8083231894877,110.772715823028
"1612",4834,23.3634751223161,91.3045541401744,29.4701288209351,20.1087800136585,26.6181702309738,23.6370110225815,35.3032466192887,71.8274397909521,110.781668489397
"1613",4837,23.3648449612312,91.3045541401744,29.4701288209351,20.108945567855,26.6207443546075,23.6370110225815,35.3032466192887,71.8274397909521,110.781668489397
"1614",4840,23.3648449612312,91.3045541401744,29.4701288209351,20.108945567855,26.6207443546075,23.6370110225815,35.3032466192887,71.8274397909521,110.781668489397
"1615",4843,23.3734919646215,91.3045541401744,29.4701288209351,20.1222548539837,26.6247290752593,23.6370110225815,35.3032466192887,71.8274397909521,110.781668489397
"1616",4846,23.3734919646215,91.3045541401744,29.4701288209351,20.1222548539837,26.6247290752593,23.6370110225815,35.3032466192887,71.8274397909521,110.781668489397
"1617",4849,23.3734919646215,91.3045541401744,29.4701288209351,20.1222548539837,26.6247290752593,23.6370110225815,35.3032466192887,71.8274397909521,110.781668489397
"1618",4852,23.3748047036348,91.3214323365589,29.4701288209351,20.1251353185157,26.624474088754,23.6370110225815,35.3032466192887,71.8185168550309,110.824347818087
"1619",4855,23.3748047036348,91.3214323365589,29.4701288209351,20.1251353185157,26.624474088754,23.6370110225815,35.3032466192887,71.8185168550309,110.824347818087
"1620",4858,23.3748047036348,91.323542111107,29.4707491407583,20.1251353185157,26.624474088754,23.6381513516889,35.3033469298277,71.8173987533163,110.829685468898
"1621",4861,23.3775735991668,91.323542111107,29.4707491407583,20.1300648954999,26.6250823028338,23.6381513516889,35.3033469298277,71.8173987533163,110.829685468898
"1622",4864,23.3775735991668,91.3235421111069,29.4707491407583,20.1300648954999,26.6250823028338,23.6381513516889,35.3033469298277,71.8173987533163,110.829685468898
"1623",4867,23.3775735991668,91.3347003927203,29.4819074223716,20.1300648954999,26.6250823028338,23.6642410969962,35.299573747747,71.8434972052387,110.825903580202
"1624",4870,23.3775735991668,91.3347003927203,29.4819074223716,20.1300648954999,26.6250823028338,23.6642410969962,35.299573747747,71.8434972052387,110.825903580202
"1625",4873,23.3782658230498,91.3347003927203,29.4819074223716,20.1312956697079,26.6252359763917,23.6642410969962,35.299573747747,71.8434972052387,110.825903580202
"1626",4876,23.3782658230498,91.3347003927203,29.4819074223716,20.1312956697079,26.6252359763917,23.6642410969962,35.299573747747,71.8434972052387,110.825903580202
"1627",4879,23.3782658230498,91.3409035909523,29.4819074223716,20.1312956697079,26.6252359763917,23.6642410969962,35.299573747747,71.8555999998272,110.826207182077
"1628",4882,23.3782658230498,91.3682423856795,29.4819074223716,20.1312956697079,26.6252359763917,23.6642410969962,35.299573747747,71.8512013052352,110.885283466124
"1629",4885,23.3782658230498,91.3955594224535,29.486016939117,20.1312956697079,26.6252359763917,23.6625068228014,35.3095270554326,71.8385711223362,110.952547722571
"1630",4888,23.3782658230498,91.3955594224535,29.486016939117,20.1312956697079,26.6252359763917,23.6625068228014,35.3095270554326,71.8385711223362,110.952547722571
"1631",4891,23.3782658230498,91.3955594224535,29.486016939117,20.1312956697079,26.6252359763917,23.6625068228014,35.3095270554326,71.8385711223362,110.952547722571
"1632",4894,23.378886142873,91.3999662608503,29.4867018585746,20.1323167894933,26.6254554962527,23.6622169376498,35.3111867794993,71.8457927480677,110.954139773633
"1633",4897,23.378886142873,91.4136000503672,29.4997153282683,20.1323167894933,26.6254554962527,23.6566637473135,35.3427669092231,71.8462965026556,110.980903598079
"1634",4900,23.3801267825194,91.4332911355672,29.4997153282683,20.134357399241,26.6258961657978,23.6566637473135,35.3427669092231,71.8922994495294,110.974282821605
"1635",4903,23.3801267825194,91.4499045087591,29.4997153282683,20.134357399241,26.6258961657978,23.6566637473135,35.3427669092231,71.9139219489431,110.985887068575
"1636",4906,23.3826080618122,91.459046865134,29.4997153282683,20.1384320938235,26.6267840298009,23.6566637473135,35.3427669092231,71.9090335107822,111.009060219486
"1637",4909,23.3839925095782,91.4616723431607,29.502340806295,20.1408949393397,26.6270900798167,23.662787301791,35.341894310799,71.9151651243876,111.008179561934
"1638",4912,23.3852331492246,91.4703568206854,29.502340806295,20.1429299470533,26.6275363513958,23.662787301791,35.341894310799,71.9321246505582,111.008588990813
"1639",4915,23.3852331492246,91.4703568206854,29.502340806295,20.1429299470533,26.6275363513958,23.662787301791,35.341894310799,71.9321246505582,111.008588990813
"1640",4918,23.3852331492246,91.4917061946769,29.502340806295,20.1429299470533,26.6275363513958,23.662787301791,35.341894310799,71.9459609912464,111.037451398107
"1641",4921,23.3852331492246,91.4917061946768,29.502340806295,20.1429299470533,26.6275363513958,23.6627873017909,35.341894310799,71.9459609912464,111.037451398107
"1642",4924,23.3852331492246,91.498035518321,29.5086701299391,20.1429299470533,26.6275363513958,23.6613735180249,35.3559667418534,71.9425811592475,111.053489877395
"1643",4927,23.3852331492246,91.5271861615047,29.5135929372179,20.1429299470533,26.6275363513958,23.6602573316495,35.3669285427864,71.9713435739067,111.083028749103
"1644",4930,23.3852331492246,91.5443091479438,29.5149994535833,20.1429299470533,26.6275363513958,23.6599357641927,35.3700631429739,71.9704213486653,111.118196947222
"1645",4933,23.3852331492246,91.5513417297707,29.5149994535833,20.1429299470533,26.6275363513958,23.6599357641927,35.3700631429739,71.9666795057542,111.136003953787
"1646",4936,23.3852331492246,91.5513417297707,29.5149994535833,20.1429299470533,26.6275363513958,23.6599357641927,35.3700631429739,71.9666795057542,111.136003953787
"1647",4939,23.3852331492246,91.5541106253026,29.5149994535833,20.1429299470533,26.6275363513958,23.6599357641927,35.3700631429739,71.9702611849024,111.137960065703
"1648",4942,23.3852331492246,91.5541106253026,29.5149994535833,20.1429299470533,26.6275363513958,23.6599357641927,35.3700631429739,71.9702611849024,111.137960065703
"1649",4945,23.3877144285174,91.5541106253026,29.5149994535833,20.1469934223433,26.6284354346915,23.6599357641927,35.3700631429739,71.9702611849024,111.137960065703
"1650",4948,23.3877144285174,91.563014578251,29.5149994535833,20.1469934223433,26.6284354346914,23.6599357641927,35.3700631429739,71.9697689651061,111.156260191396
"1651",4951,23.3877144285174,91.563014578251,29.5149994535833,20.1469934223433,26.6284354346914,23.6599357641927,35.3700631429739,71.9697689651061,111.156260191396
"1652",4954,23.3957396631051,91.5691788533691,29.5211637287014,20.1507489196095,26.6407304066006,23.6573135235151,35.3850139338877,71.9694189886277,111.16893871811
"1653",4957,23.3999592122012,91.5814817270848,29.5334666024171,20.147655998582,26.6522624258204,23.6675346976775,35.3993985071568,71.9824389322114,111.180524521958
"1654",4960,23.3999592122012,91.5842506226168,29.5334666024171,20.147655998582,26.6522624258204,23.6675346976775,35.3993985071568,71.9860228928131,111.18247835242
"1655",4963,23.3999592122012,91.6034646101917,29.5369277218321,20.147655998582,26.6522624258204,23.6726551350379,35.4012003086263,72.0273383284592,111.179590891924
"1656",4966,23.402440491494,91.6203213944685,29.5413781096449,20.1517079419727,26.6531730410152,23.6818149669509,35.4009412523389,72.0610474884638,111.179595300473
"1657",4969,23.402440491494,91.6203213944685,29.5413781096449,20.1517079419727,26.6531730410152,23.6818149669509,35.4009412523389,72.0610474884638,111.179595300473
"1658",4972,23.402440491494,91.6262287200285,29.5413781096449,20.1517079419727,26.6531730410152,23.6818149669509,35.4009412523389,72.0748607737461,111.177596666311
"1659",4975,23.402440491494,91.6536557891532,29.5413781096449,20.1517079419727,26.6531730410152,23.6818149669509,35.4009412523389,72.0602632371805,111.247048341126
"1660",4978,23.402440491494,91.6741263433188,29.5413781096449,20.1517079419727,26.6531730410152,23.6818149669509,35.4009412523389,72.1002196194386,111.248033067199
"1661",4981,23.402440491494,91.6796056989793,29.5468574653054,20.1517079419727,26.6531730410152,23.6794538576844,35.4142610729263,72.0999216849368,111.259289713022
"1662",4984,23.4050659695206,91.7386771502168,29.5618114935682,20.1574900827816,26.6526418562597,23.6802052012312,35.4434177859053,72.202346660519,111.275007639915
"1663",4987,23.4071426411696,91.7724032521636,29.5681408172124,20.1611941080369,26.6530911743024,23.6788415720412,35.4574400623836,72.1973431349371,111.34746336939
"1664",4990,23.4071426411696,91.7745130267116,29.5681408172124,20.1611941080369,26.6530911743024,23.6788415720412,35.4574400623836,72.1962233112191,111.352802742204
"1665",4993,23.4071426411696,91.7894007024684,29.5681408172124,20.1611941080369,26.6530911743024,23.6788415720412,35.4574400623836,72.2253197361607,111.353481668776
"1666",4996,23.4071426411696,91.7894007024684,29.5681408172124,20.1611941080369,26.6530911743024,23.6788415720412,35.4574400623836,72.2253197361607,111.353481668776
"1667",4999,23.4071426411696,91.7914554608411,29.5681408172124,20.1611941080369,26.6530911743024,23.6788415720412,35.4574400623836,72.2251930839966,111.357717837686


==> Data_simulations/d_25_pointed_sqrt.dat <==
"","time","EllipsoidalCones","OGD","EWU","sqrt_time"
"1",1,0.745148575504589,0.745148575504589,0.744463656047023,1
"2",2,1.19081845809885,1.19081845809885,1.22506443097711,1.4142135623731
"3",3,1.35233903752684,1.36809190568682,1.38658501040511,1.73205080756888
"4",4,1.68907119447742,1.68288198752655,1.74863453481685,2
"5",5,1.87077541965336,1.87869413206884,1.87270807269478,2.23606797749979
"6",6,2.11155666340424,2.07182152737395,2.08996149361864,2.44948974278318
"7",7,2.20878541897196,2.13461198214267,2.15411303203637,2.64575131106459
"8",8,2.32101647385779,2.31161885670328,2.2648201109051,2.82842712474619
"9",9,2.47124153730463,2.43805253889025,2.31313197459518,3
"10",10,2.61575010534764,2.55243383436595,2.41492058199396,3.16227766016838
"11",11,2.74605931182316,2.6562022023378,2.48507600956726,3.3166247903554
"12",12,3.08410041537514,3.02265530624721,2.87896721690113,3.46410161513775
"13",13,3.19556782452324,3.08079715740271,2.91412269999107,3.60555127546399
"14",14,3.34510236076827,3.24401385908252,3.04707045057625,3.74165738677394
"15",15,3.46370753500698,3.32925595402211,3.14131145599477,3.87298334620742
"16",16,3.4911245748132,3.36235883581976,3.16280738446405,4
"17",17,3.56157742684951,3.43657881259707,3.22749350501081,4.12310562561766
"18",18,3.8197167026943,3.70398482456399,3.50635797890853,4.24264068711928
"19",19,3.92502648744442,3.79728010853783,3.59995108862574,4.35889894354067
"20",20,4.04873851072627,3.92741162815247,3.74323999730397,4.47213595499958
"21",21,4.13091878286836,4.00668410008167,3.82599550192443,4.58257569495584
"22",22,4.15085480203824,4.01405504190883,3.85005729283839,4.69041575982343
"23",23,4.15960387919738,4.0658542992738,3.88704854597766,4.79583152331272
"24",24,4.20693636602369,4.08031065213697,3.89458266001088,4.89897948556636
"25",25,4.29407982279653,4.18600057132993,3.96864088048,5
"26",26,4.41208808069114,4.32944737235889,4.06691489437288,5.09901951359278
"27",27,4.55775013738253,4.48195798887887,4.21942551089285,5.19615242270663
"28",28,4.61121341494405,4.53376530587435,4.28645776957511,5.29150262212918
"29",29,4.61525919511303,4.60461299478935,4.32285826033015,5.3851648071345
"30",30,4.75240777820569,4.73001584047047,4.45740346238619,5.47722557505166
"31",31,4.76382588280753,4.73001584047047,4.46501792509914,5.56776436283002
"32",32,4.81542615599615,4.77396492639184,4.51413691899496,5.65685424949238
"33",33,4.81679599491128,4.77602781226388,4.516199804867,5.74456264653803
"34",34,4.83952356548936,4.78826446146805,4.55377293703105,5.8309518948453
"35",35,4.94911927788166,4.85597633798645,4.62228184908418,5.91607978309962
"36",36,5.07397223390266,4.9838767701183,4.76027327510617,6
"37",37,5.1086248574348,5.01290759212775,4.80284997623324,6.08276253029822
"38",38,5.26943833608195,5.16718642975116,4.96085073279583,6.16441400296898
"39",39,5.31580593714819,5.19302836036673,4.98443617906237,6.2449979983984
"40",40,5.34712623292801,5.2387638154774,5.01706928581314,6.32455532033676
"41",41,5.37757645915675,5.25828388033601,5.05234249819575,6.40312423743285
"42",42,5.42260411445053,5.3126715044762,5.10073255212972,6.48074069840786
"43",43,5.49471068298271,5.38661939823527,5.17339566904363,6.557438524302
"44",44,5.5276682217632,5.44778061922369,5.24355580051098,6.6332495807108
"45",45,5.7160964508374,5.6471085833971,5.44514024903342,6.70820393249937
"46",46,5.85620476139371,5.77580763170578,5.57183299894414,6.78232998312527
"47",47,5.91326544376498,5.81617776888261,5.60222915048751,6.85565460040104
"48",48,5.97541967154182,5.84809446898706,5.64881496373115,6.92820323027551
"49",49,6.02565067424168,5.93358019038747,5.69808760698576,7
"50",50,6.04755930960316,5.93916306879625,5.70500984581571,7.07106781186548
"51",51,6.17249944671912,6.05116928905403,5.83410332622964,7.14142842854285
"52",52,6.19510128249929,6.0750480094712,5.85301948806123,7.21110255092798
"53",53,6.20606874908645,6.08849007683119,5.87357249440845,7.28010988928052
"54",54,6.28542132591033,6.1665046319932,5.97153466592827,7.34846922834953
"55",55,6.39187861058439,6.2687548643049,6.08124834503356,7.41619848709566
"56",56,6.41108278127047,6.29577958830159,6.09779118331664,7.48331477354788
"57",57,6.42757928365548,6.31156925795274,6.11151379964288,7.54983443527075
"58",58,6.47658725642591,6.36074310744215,6.15928113276692,7.61577310586391
"59",59,6.55615840938629,6.43272104321504,6.22714955179442,7.68114574786861
"60",60,6.71288493866105,6.59386822626989,6.40184903549198,7.74596669241483
"61",61,6.72973268527645,6.59857037594554,6.40655118516763,7.81024967590665
"62",62,6.73739517038552,6.6062328610546,6.40929086299789,7.87400787401181
"63",63,6.7482914806318,6.62895776352091,6.41826055577511,7.93725393319377
"64",64,6.79680030261967,6.66915989891284,6.45823429155984,8
"65",65,6.90564707020861,6.77072042452097,6.55979481716797,8.06225774829855
"66",66,7.05725489601019,6.91937462352136,6.70090645751521,8.12403840463596
"67",67,7.18559234906628,7.04563462369992,6.82819012436853,8.18535277187245
"68",68,7.18690508807961,7.04694736271325,6.83583526088258,8.24621125123532
"69",69,7.27761753794381,7.14294681831424,6.92654771074678,8.30662386291807
"70",70,7.31631011839889,7.18163939876932,6.94400778801733,8.36660026534076
"71",71,7.31700234228189,7.19639678630604,6.94863822894033,8.42614977317636
"72",72,7.33018769895787,7.19639678630604,6.94863822894033,8.48528137423857
"73",73,7.33959199830917,7.20336316233476,6.96081142382361,8.54400374531753
"74",74,7.43771032858808,7.29482609694111,7.07262209250062,8.60232526704263
"75",75,7.50766907796937,7.37299158486098,7.14419140663862,8.66025403784439
"76",76,7.51371706955742,7.37506825650996,7.16092289322212,8.71779788708135
"77",77,7.72000624299692,7.57656154476712,7.35497234360091,8.77496438739212
"78",78,7.78168924617921,7.61358744747706,7.39199824631084,8.83176086632785
"79",79,7.78839360727393,7.61710373839049,7.39551453722428,8.88819441731559
"80",80,7.88251942519018,7.7217314684134,7.50014226724718,8.94427190999916
"81",81,7.89073845868097,7.74440685476736,7.52053449562125,9
"82",82,8.05577243970938,7.90512750934762,7.68827706195332,9.05538513813742
"83",83,8.07075039162098,7.91057831505724,7.70000901358791,9.1104335791443
"84",84,8.13816864906567,7.98726161854312,7.76586075978395,9.16515138991168
"85",85,8.14433292418376,7.99342589366121,7.77512663401802,9.21954445729289
"86",86,8.32187157918148,8.15863772676615,7.93181606834763,9.2736184954957
"87",87,8.38045110927244,8.24259730961322,8.02318343938961,9.32737905308882
"88",88,8.38789494715082,8.25058794349681,8.03153599455893,9.38083151964686
"89",89,8.57110807208157,8.42541391255414,8.20978656090409,9.4339811320566
"90",90,8.58850760709027,8.43727699200053,8.22849883492613,9.48683298050514
"91",91,8.66990835929404,8.51135316024627,8.30035357139591,9.53939201416946
"92",92,8.74477513451124,8.58249801652427,8.37149842767392,9.59166304662544
"93",93,8.87471612807271,8.69324541112746,8.48224582227711,9.64365076099295
"94",94,8.93470299824856,8.73789323629887,8.52478387290046,9.69535971483266
"95",95,8.94885790725023,8.76243150354548,8.54895099078537,9.74679434480896
"96",96,8.95985283019196,8.77280610666401,8.5624703800726,9.79795897113271
"97",97,8.99557458290223,8.79629128212773,8.57995798533009,9.8488578017961
"98",98,9.04932246578587,8.84933590682868,8.62327837277004,9.89949493661167
"99",99,9.19200995648072,8.97987144816571,8.76037760917373,9.9498743710662
"100",100,9.20441635294468,8.97987144816571,8.76530041645254,10
"101",101,9.22860043267267,9.00672168190598,8.78142033847896,10.0498756211209
"102",102,9.23375679016136,9.00877644027868,8.78347509685165,10.0995049383621
"103",103,9.37028950383062,9.14946249724591,8.92416115381889,10.1488915650922
"104",104,9.47086805151775,9.25004104493304,9.01989413432505,10.1980390271856
"105",105,9.54542346263247,9.32802250231496,9.09196826614697,10.2469507659596
"106",106,9.55224410725723,9.34388957027854,9.11060422964253,10.295630140987
"107",107,9.55916634608718,9.48696420187919,9.25706885782691,10.3440804327886
"108",108,9.56762560132753,9.49551723447157,9.27462080089824,10.3923048454133
"109",109,9.59051987695719,9.51700499373587,9.28272563458543,10.4403065089106
"110",110,9.71847551351531,9.64018453281615,9.41618121119284,10.4880884817015
"111",111,9.80130938407396,9.71824619109432,9.49698254730127,10.5356537528527
"112",112,9.80336414244666,9.72030094946702,9.50044382203934,10.5830052442584
"113",113,9.8061771751774,9.72722318829697,9.50325685477008,10.6301458127346
"114",114,9.96826526330566,9.89173526050909,9.66913876589733,10.6770782520313
"115",115,9.96888558312886,9.89310509942421,9.66913876589733,10.7238052947636
"116",116,10.2350697299678,10.1566637682364,9.93269743470955,10.770329614269
"117",117,10.2357619538507,10.2999541120165,9.93338965859255,10.816653826392
"118",118,10.2432972080785,10.3074176574915,9.93600763688665,10.8627804912002
"119",119,10.5167558825001,10.5765340931508,10.2106034282064,10.9087121146357
"120",120,10.654478445048,10.7142566556987,10.3483259907543,10.9544511501033
"121",121,10.7299004271982,10.7896786378489,10.4237479729045,11
"122",122,10.8227084387134,10.8890503444307,10.5165559844197,11.0453610171873
"123",123,10.8773663796483,11.0793841664327,10.5712139253546,11.0905365064094
"124",124,10.8939505351384,11.1107443423131,10.5884756958769,11.13552872566
"125",125,10.926390850108,11.1374302207453,10.6097107685995,11.1803398874989
"126",126,10.927775297874,11.4264472652299,10.6097107685995,11.2249721603218
"127",127,11.0246866414934,11.5205672824943,10.7053700760492,11.2694276695846
"128",128,11.0510242519463,11.5475055785277,10.7289387909701,11.3137084989848
"129",129,11.0634842818402,11.5668881578978,10.7455083376094,11.3578166916005
"130",130,11.1043366805597,11.7611058566182,10.9376274514046,11.4017542509914
"131",131,11.2437546533565,11.8799344208928,11.0689380794471,11.4455231422596
"132",132,11.3195778857671,11.9613405317122,11.1447613118577,11.4891252930761
"133",133,11.3430951438875,11.9719647711218,11.1619492463339,11.5325625946708
"134",134,11.3483460999408,11.9772157271751,11.1619492463339,11.5758369027902
"135",135,11.3502791587773,12.1064585485011,11.2911920676599,11.6189500386223
"136",136,11.4671481006171,12.2239866113247,11.293301842208,11.6619037896906
"137",137,11.5261431079836,12.2811838098767,11.3564063663199,11.7046999107196
"138",138,11.529659398897,12.2912996502331,11.3606148811163,11.7473401244707
"139",139,11.622579916011,12.408864382857,11.4686318968837,11.7898261225516
"140",140,11.7265611172632,12.5096493864286,11.5726130981359,11.8321595661992
"141",141,11.7331702520265,12.5227870313546,11.5799144567822,11.8743420870379
"142",142,11.7996165724757,12.5906398681692,11.6463607772313,11.916375287813
"143",143,11.8620660052815,12.6592974026456,11.7129635533351,11.9582607431014
"144",144,11.8758082209853,12.6695426445582,11.7232087952476,12
"145",145,11.8884935866414,12.6764648833881,11.726490642781,12.0415945787923
"146",146,12.0200028668037,12.8155082775837,11.8488575665684,12.0830459735946
"147",147,12.0276100250913,12.8168135141702,11.8564001252215,12.1243556529821
"148",148,12.0394268318953,12.820238111458,11.8675605625189,12.1655250605964
"149",149,12.0641494836432,12.8549470437916,11.9075204509058,12.2065556157337
"150",150,12.0641494836432,12.8577600765224,11.9075204509058,12.2474487139159
"151",151,12.075935560284,12.8730624440765,11.9298951515937,12.2882057274445
"152",152,12.0847492370775,12.8805062819549,11.9305154714169,12.328828005938
"153",153,12.1627355495374,12.9564159227659,12.0085017838768,12.369316876853
"154",154,12.1655044450694,12.9564159227659,12.0085017838768,12.4096736459909
"155",155,12.1705030533385,12.9676445459819,12.0091581533834,12.4498995979887
"156",156,12.1978833307471,13.1528791542103,12.0232233170372,12.4899959967968
"157",157,12.2045387264196,13.1528791542103,12.0269452359764,12.5299640861417
"158",158,12.2930942412627,13.2477639926976,12.1218300744636,12.5698050899765
"159",159,12.3160083416894,13.2643487694801,12.1447441748903,12.6095202129185
"160",160,12.4010253416966,13.4163901088413,12.304521354261,12.6491106406735
"161",161,12.411105334657,13.419620907226,12.3058911931762,12.6885775404495
"162",162,12.415043551697,13.423559124266,12.3098294102162,12.7279220613579
"163",163,12.4169045111666,13.423559124266,12.3098294102162,12.7671453348037
"164",164,12.4253436093588,13.4498778268697,12.3260043484179,12.8062484748657
"165",165,12.4811350174254,13.5056692349362,12.3839055310326,12.8452325786651
"166",166,12.4811350174254,13.5056692349362,12.3839055310326,12.8840987267251
"167",167,12.4836883960852,13.6034835180994,12.4804791745493,12.9228479833201
"168",168,12.4918656062758,14.0093770790196,12.4905583393168,12.9614813968157
"169",169,12.5608674846492,14.0847082810371,12.5658895413343,13
"170",170,12.5622373235643,14.2287516792878,12.5658895413343,13.0384048104053
"171",171,12.7000707822622,14.4826074441215,12.7010479218364,13.076696830622
"172",172,12.7000707822622,14.4826074441215,12.7049861388764,13.114877048604
"173",173,12.7354846876353,14.5191913387534,12.7408851140507,13.1529464379659
"174",174,12.7532069436793,14.5261135775833,12.7478073528806,13.1909059582729
"175",175,12.7545767825944,14.5288899328638,12.7505837081611,13.228756555323
"176",176,12.8093584616889,14.5973700011096,12.8178231367605,13.2664991614216
"177",177,12.8937536839985,14.6817652234192,12.9022183590701,13.3041346956501
"178",178,12.9077636761538,14.8029755449567,13.0304998682881,13.3416640641263
"179",179,12.9117018931938,14.9324214110769,13.0304998682881,13.3790881602597
"180",180,12.9413063064263,14.9596284335222,13.0515036925014,13.4164078649987
"181",181,12.9413063064263,14.9678474670129,13.0515036925014,13.4536240470737
"182",182,12.9960137348749,15.0223264958543,13.1007317652894,13.490737563232
"183",183,12.9987900901554,15.0264360125997,13.1048412820348,13.5277492584687
"184",184,13.0711060531483,15.1042027813022,13.1772489456336,13.5646599662505
"185",185,13.1158799175872,15.1672903677652,13.2220228100726,13.6014705087354
"186",186,13.1839937156131,15.235404165791,13.2901366080984,13.6381816969859
"187",187,13.190700828185,15.235404165791,13.2960439336584,13.6747943311773
"188",188,13.1941041799474,15.2388075175533,13.2987909159141,13.7113092008021
"189",189,13.2195630706842,15.2667476875829,13.3292123652365,13.7477270848675
"190",190,13.226448787387,15.3573431966248,13.3360980819393,13.7840487520902
"191",191,13.2431062977776,15.3836812730469,13.3603263838134,13.8202749610853
"192",192,13.2468642664003,15.3850511119621,13.3616962227285,13.856406460551
"193",193,13.2468642664003,15.3850511119621,13.3616962227285,13.8924439894498
"194",194,13.2493455456931,15.538270108292,13.3641775020213,13.9283882771841
"195",195,13.3159721145596,15.6022711991318,13.4281785928611,13.9642400437689
"196",196,13.3292993543492,15.6118600715377,13.4329730290641,14
"197",197,13.3299557238558,15.7442826420999,13.436369076401,14.0356688476182
"198",198,13.334175272952,15.7565985016506,13.4405886254971,14.0712472794703
"199",199,13.334175272952,15.9227322335695,13.4405886254971,14.1067359796659
"200",200,13.3374427487869,16.0549296159528,13.4438561013321,14.142135623731
"201",201,13.3374427487869,16.2491690366989,13.4438561013321,14.1774468787578
"202",202,13.3913645029079,16.4051987010291,13.4853178255592,14.2126704035519
"203",203,13.3957067416703,16.4051987010291,13.4910299032367,14.247806848775
"204",204,13.3957067416703,16.4059019592118,13.4910299032367,14.2828568570857
"205",205,13.4252435853431,16.4429729169179,13.5205667469095,14.3178210632764
"206",206,13.4315729089873,16.4555432898087,13.5302839903913,14.3527000944073
"207",207,13.4946293256359,16.5144463631593,13.611114847308,14.3874945699382
"208",208,13.5866651571897,16.6134799104324,13.7052054372345,14.422205101856
"209",209,13.6532881933504,16.6779931720451,13.7775374772161,14.456832294801
"210",210,13.7246197327855,16.7505296920574,13.8474845688853,14.4913767461894
"211",211,13.7498506532568,16.9906289859621,13.8727154893566,14.5258390463339
"212",212,13.7843625519237,17.0273856783354,13.9162234315006,14.560219778561
"213",213,13.7997802058976,17.1337163166406,13.9273494370114,14.5945195193264
"214",214,13.8376197151127,17.1715558258557,13.9670499056961,14.6287388383278
"215",215,13.8376197151127,17.3036269066389,13.992903326203,14.6628782986152
"216",216,13.8376197151127,17.4483992395927,14.0018256178764,14.6969384566991
"217",217,13.8429140271362,17.4574875699224,14.0071199299,14.7309198626562
"218",218,13.8429140271362,17.4610038608358,14.0131175001062,14.7648230602334
"219",219,13.8802575946908,17.609304380516,14.047036470373,14.7986485869487
"220",220,13.976950929874,17.7059977156992,14.1449704452026,14.8323969741913
"221",221,13.984565392587,17.8759095399043,14.1532412774222,14.8660687473185
"222",222,13.9932498701118,17.8859067564424,14.1639805133197,14.8996644257513
"223",223,14.0183770959939,18.0342623847844,14.1924752365878,14.9331845230681
"224",224,14.0225856107903,18.1673677414885,14.1924752365878,14.9666295470958
"225",225,14.0330316002822,18.1818090479222,14.2104328339349,15
"226",226,14.1173100582414,18.327003207585,14.3599692323601,15.0332963783729
"227",227,14.1549885554807,18.3648755037275,14.3957867701299,15.0665191733194
"228",228,14.2517288808563,18.4630223454684,14.4939336118708,15.0996688705415
"229",229,14.2797048832911,18.6029719440579,14.5232940620716,15.1327459504216
"230",230,14.3555996139007,18.6986294686201,14.6023630770855,15.1657508881031
"231",231,14.3587012130167,18.7034239048231,14.6071004133867,15.1986841535707
"232",232,14.3634956492197,18.7068485021109,14.6071004133867,15.2315462117278
"233",233,14.3662720045002,18.7102730993987,14.6084702523018,15.2643375224737
"234",234,14.3978247734114,18.7306675866966,14.6288647395997,15.2970585407784
"235",235,14.4282923488079,18.7644855762876,14.6626827291907,15.3297097167559
"236",236,14.4753635728516,18.8156663170767,14.7097539532344,15.3622914957372
"237",237,14.4816928964957,18.8181475963695,14.7122352325272,15.3948043183407
"238",238,14.5759262821308,18.9256796718432,14.8249614435164,15.4272486205415
"239",239,14.6031208476866,18.937720638844,14.8521560090723,15.4596248337403
"240",240,14.6079152838896,19.2928407012444,14.8560942261123,15.4919333848297
"241",241,14.6299409106557,19.4398564993423,14.8560942261123,15.52417469626
"242",242,14.6557852252662,19.527096383388,14.8736756806795,15.556349186104
"243",243,14.6585615805467,19.725015838304,14.8750455195946,15.5884572681199
"244",244,14.66775075364,19.7366862906901,14.8842346926879,15.6204993518133
"245",245,14.749017068568,19.8479774089097,14.989079888474,15.6524758424985
"246",246,14.749017068568,19.8479774089097,14.989079888474,15.6843871413581
"247",247,14.768708153768,19.8676684941097,15.0129905227701,15.7162336455017
"248",248,14.8186394847387,20.0107488713093,15.0629218537408,15.7480157480236
"249",249,14.8186394847387,20.1097368865776,15.0629218537408,15.7797338380595
"250",250,14.8667963694847,20.2360938203534,15.0943698545673,15.8113883008419
"251",251,14.9905459054434,20.3667144641641,15.2297373447841,15.8429795177549
"252",252,14.9946992487414,20.481587774365,15.2338906880821,15.8745078663875
"253",253,14.996560208211,20.481587774365,15.2338906880821,15.9059737205869
"254",254,15.0000544305251,20.483697548913,15.2338906880821,15.9373774505092
"255",255,15.0000544305251,20.7612027995868,15.2395167535436,15.9687194226713
"256",256,15.0367422963238,20.8828744811637,15.2762046193424,16
"257",257,15.0367422963238,20.8849842557117,15.2783143938904,16.0312195418814
"258",258,15.0991911768091,20.947433136197,15.3405973976567,16.062378404209
"259",259,15.1012459351818,20.9565092867738,15.3565738737872,16.0934769394311
"260",260,15.1159314186587,21.0887209616274,15.3706390374409,16.1245154965971
"261",261,15.1707855569082,21.3202843199287,15.4254931756904,16.1554944214035
"262",262,15.1915011424201,21.3409999054406,15.4462087612023,16.1864140562386
"263",263,15.2213731492623,21.4785525610595,15.4745877806138,16.2172747402269
"264",264,15.2359274782126,21.4980809835896,15.4954714332082,16.2480768092719
"265",265,15.2694885316333,21.6395776862468,15.5290324866289,16.2788205960997
"266",266,15.288090651125,21.6513923373668,15.5364763245073,16.3095064303001
"267",267,15.2958264911345,21.6570184028283,15.5519480045264,16.3401346383682
"268",268,15.3227710719965,21.7641344165165,15.6455794230774,16.3707055437449
"269",269,15.4096529166707,21.9636560704753,15.7278606304517,16.4012194668567
"270",270,15.4096529166707,22.121185903397,15.7278606304517,16.431676725155
"271",271,15.4421304718799,22.2153062097871,15.7575985078307,16.4620776331543
"272",272,15.4428153913375,22.2789740519337,15.758911246844,16.4924225024706
"273",273,15.4483681018985,22.2803805682991,15.766433065925,16.5227116418583
"274",274,15.4744475077656,22.4034430265382,15.7815085984169,16.5529453572468
"275",275,15.4772274375973,22.4704390189727,15.7822118565995,16.583123951777
"276",276,15.4772274375973,22.4704390189727,15.7822118565995,16.6132477258361
"277",277,15.4772274375973,22.4704390189727,15.7822118565995,16.6433169770932
"278",278,15.4835567612415,22.473178696803,15.7822118565995,16.6733320005331
"279",279,15.4875418669575,22.4745485357181,15.7822118565995,16.7032930884901
"280",280,15.4907726653422,22.4764094951877,15.7854426549843,16.7332005306815
"281",281,15.5423314043798,22.524686386692,15.8337195464885,16.7630546142402
"282",282,15.5654124371069,22.5463975805039,15.8554307403005,16.7928556237467
"283",283,15.5681521149371,22.5645069615443,15.8707270886101,16.8226038412607
"284",284,15.5730528536166,22.6587214894248,15.8721115363761,16.8522995463527
"285",285,15.5757925314468,22.6587214894248,15.8721115363761,16.8819430161341
"286",286,15.5915456789708,22.7547579985254,15.8878646839001,16.9115345252878
"287",287,15.6014768714235,22.8365621916402,15.8958267678327,16.9410743460974
"288",288,15.6197638781977,22.8365621916402,15.900535554183,16.9705627484771
"289",289,15.6204202477044,22.8391876696669,15.9011919236897,17
"290",290,15.6916810889929,22.9762097798399,16.0437518249267,17.0293863659264
"291",291,15.6997367949545,23.1282066667732,16.0444440488097,17.058722109232
"292",292,15.7023622729812,23.1282066667732,16.0444440488097,17.0880074906351
"293",293,15.7030655311639,23.1303164413212,16.0465538233578,17.1172427686237
"294",294,15.7030655311639,23.1324262158693,16.0465538233578,17.1464281994822
"295",295,15.7070037482039,23.1363644329093,16.0504920403978,17.1755640373177
"296",296,15.7447921353648,23.1748091895769,16.0889367970654,17.2046505340853
"297",297,15.7467720828774,23.1822501540249,16.0902603750713,17.2336879396141
"298",298,15.753335777944,23.328006021072,16.0935278509062,17.2626765016321
"299",299,15.7615275969856,23.3342287315936,16.0997505614278,17.2916164657906
"300",300,15.7758778912786,23.3505481344066,16.1209155314218,17.3205080756888
"301",301,15.8041017800652,23.3742345365484,16.1432320946484,17.3493515728975
"302",302,15.8218580486644,23.5079348521847,16.1585070839548,17.3781471969828
"303",303,15.8218580486644,23.8073548050097,16.2277294722544,17.4068951855292
"304",304,15.8218580486644,23.8080111745163,16.2277294722544,17.4355957741627
"305",305,15.8218580486644,23.8819253760316,16.3038472256697,17.464249196573
"306",306,15.8267339672672,23.8874128591914,16.3087231442725,17.4928556845359
"307",307,15.8267339672672,23.8874128591914,16.3087231442725,17.5214154679352
"308",308,15.8267339672672,24.0815121176128,16.3087231442725,17.5499287747842
"309",309,15.8410013232008,24.0954688385618,16.324683337293,17.5783958312469
"310",310,15.8515467601951,24.1191080939296,16.334374471655,17.606816861659
"311",311,15.9047626617858,24.1723239955203,16.3875903732456,17.6351920885484
"312",312,15.9108208645996,24.1833416830631,16.3902158512723,17.6635217326557
"313",313,15.9524420712822,24.2200003311602,16.4241348215391,17.6918060129541
"314",314,16.0168211827371,24.2746883082531,16.4885139329939,17.7200451466693
"315",315,16.022355554573,24.2781129055409,16.4919385302817,17.7482393492988
"316",316,16.0465480276777,24.3070998148486,16.5161310033864,17.7763888346312
"317",317,16.0465480276777,24.3070998148486,16.5161310033864,17.8044938147649
"318",318,16.0507013709757,24.3070998148486,16.5161310033864,17.832554500127
"319",319,16.0507013709757,24.3070998148486,16.5161310033864,17.8605710994918
"320",320,16.0636723496185,24.3173736067121,16.5264047952499,17.8885438199983
"321",321,16.0746041236268,24.3980938175253,16.6071250060632,17.9164728671689
"322",322,16.0746041236268,24.3995003338907,16.6106412969766,17.9443584449264
"323",323,16.0759812669674,24.6173992191346,16.6113335208596,17.9722007556114
"324",324,16.0772940059807,24.6201388969649,16.6140731986899,18
"325",325,16.0772940059807,24.6201388969649,16.6140731986899,18.0277563773199
"326",326,16.1263353216968,24.825959898744,16.663114514406,18.0554700852678
"327",327,16.1263353216968,24.825959898744,16.663114514406,18.0831413200251
"328",328,16.1263353216968,24.825959898744,16.6655957936988,18.1107702762748
"329",329,16.1774909219762,24.8702651642532,16.7105213790312,18.1383571472171
"330",330,16.1832900984858,24.8721261237228,16.7123823385008,18.1659021245849
"331",331,16.2002543070863,24.8877204934082,16.7279767081862,18.1934053986603
"332",332,16.2061608514177,24.8971902173291,16.7286330776928,18.2208671582886
"333",333,16.2422902829633,24.9339174695001,16.7628790505711,18.2482875908947
"334",334,16.2520808813455,24.9416533095097,16.7713181487633,18.2756668824971
"335",335,16.3233358419319,25.0861946520555,16.8412032704346,18.3030052177231
"336",336,16.3411073942528,25.1111441685131,16.8562351449252,18.3303027798234
"337",337,16.388872020639,25.1520852768442,16.9006373726712,18.3575597506858
"338",338,16.4341188264728,25.1973320826779,16.941038611324,18.3847763108502
"339",339,16.4362286010209,25.1973320826779,16.941038611324,18.411952639522
"340",340,16.4846135472303,25.2498265456328,16.9894235575335,18.4390889145858
"341",341,16.4878589544659,25.2498265456328,16.9901084769911,18.4661853126194
"342",342,16.4885622126486,25.2505298038155,16.9908117351738,18.4932420089069
"343",343,16.4885622126486,25.2505298038155,16.9908117351738,18.5202591774521
"344",344,16.4898749516619,25.2531769598272,16.9949375069178,18.5472369909914
"345",345,16.5099494442688,25.3369192945807,17.0150119995247,18.5741756210067
"346",346,16.5244861458117,25.5335998654393,17.0295487010676,18.6010752377383
"347",347,16.5420676003789,25.5532579916555,17.0471301556348,18.6279360101972
"348",348,16.5498034403884,25.5532579916555,17.0520529629136,18.6547581061776
"349",349,16.5529050395044,25.5574306520756,17.0551545620295,18.6815416922694
"350",350,16.5785806811499,25.7279774793544,17.080830203675,18.7082869338697
"351",351,16.5798213207963,25.7734293193275,17.0820708433214,18.7349939951952
"352",352,16.622046977659,25.8752056792173,17.1242965001842,18.7616630392937
"353",353,16.6406565723549,26.0278915809563,17.1429060948801,18.7882942280559
"354",354,16.6947652095026,26.082000218104,17.1970147320278,18.8148877222268
"355",355,16.7286192630144,26.293094493537,17.30688671783,18.8414436814168
"356",356,16.7386346563404,26.3075508464002,17.3144208318632,18.8679622641132
"357",357,16.7912436714481,26.5266531863892,17.3695111262636,18.8944436276912
"358",358,16.838240304561,26.5724873700996,17.422959772687,18.9208879284245
"359",359,16.838240304561,26.5843213819086,17.4290682034368,18.9472953214964
"360",360,16.848013747794,26.7042151614085,17.4971889998317,18.9736659610103
"361",361,16.8514362613554,26.7055279004219,17.5006115133931,19
"362",362,16.8850186693244,26.7391103083908,17.534193921362,19.0262975904404
"363",363,16.8850186693244,26.7404230474041,17.5366752006548,19.0525588832576
"364",364,16.8902696253777,26.7679905666841,17.5642427199348,19.0787840283389
"365",365,16.8923316881758,26.9559940260772,17.605698275263,19.1049731745428
"366",366,16.8923316881758,26.996835235174,17.6465394843597,19.131126469709
"367",367,16.8972544954546,27.0778955204799,17.6465394843597,19.157244060668
"368",368,16.8979467193376,27.2789541103195,17.6472317082427,19.1833260932509
"369",369,16.9044593652557,27.4879839630877,17.6961857232029,19.2093727122985
"370",370,16.9044593652557,27.5688586540966,17.6961857232029,19.2353840616713
"371",371,16.9051626234384,27.5688586540966,17.6961857232029,19.2613602842582
"372",372,16.9541220019777,27.6205869281679,17.7451451017422,19.2873015219859
"373",373,16.9541220019777,27.817441957547,17.7451451017422,19.313207915828
"374",374,16.9541220019777,27.8948003576425,17.7451451017422,19.3390796058137
"375",375,16.9560911104977,27.9723403355423,17.7451451017422,19.3649167310371
"376",376,16.957403849511,27.9723403355423,17.7567630560003,19.3907194296653
"377",377,16.9810801843422,27.9927348228402,17.7771575432982,19.4164878389476
"378",378,17.0218918005648,28.0335464390627,17.8179691595208,19.4422220952236
"379",379,17.0240015751129,28.0335464390627,17.8179691595208,19.4679223339318
"380",380,17.0254080914782,28.0405128150914,17.8249355355495,19.4935886896179
"381",381,17.0254080914782,28.3273521023201,17.8249355355495,19.5192212959431
"382",382,17.0473289347038,28.3523714708052,17.8436255803904,19.5448202856921
"383",383,17.0493836930765,28.3571951247099,17.8484492342951,19.5703857907809
"384",384,17.0493836930765,28.5287901212853,17.8484492342951,19.5959179422654
"385",385,17.0521233709068,28.5301745690513,17.8484492342951,19.6214168703486
"386",386,17.0779711754554,28.5597261472597,17.8836004117406,19.6468827043885
"387",387,17.0891764177023,28.7251420706247,17.8842567812472,19.672315572906
"388",388,17.0940992249811,28.7731555120894,17.932270222712,19.6977156035922
"389",389,17.1297477956575,28.8069431232962,17.9685391132115,19.723082923316
"390",390,17.1382805992441,28.9731763411719,17.9770719167982,19.7484176581315
"391",391,17.1442781694504,29.0414115217237,17.979553196091,19.7737199332852
"392",392,17.153933449436,29.0545637755006,17.9885521065699,19.7989898732233
"393",393,17.1599477522035,29.2175746064011,17.9976680084535,19.824227601599
"394",394,17.1717624033235,29.5439037969949,18.057427021603,19.8494332412792
"395",395,17.1935634069868,29.5676739091782,18.0811971337863,19.8746069143518
"396",396,17.2032049011955,29.6267751125237,18.1402983371318,19.8997487421324
"397",397,17.2804553499832,29.7109847882378,18.2245080128459,19.9248588451713
"398",398,17.2816959896296,29.788880569797,18.2245080128459,19.94993734326
"399",399,17.2894318296391,29.797857049453,18.2322438528555,19.9749843554382
"400",400,17.2908016685543,29.7992635658184,18.2336503692209,20
"401",401,17.2941772934396,29.8441147007077,18.2362758472475,20.0249843945008
"402",402,17.2991001007184,29.8744232253091,18.2362758472475,20.0499376557634
"403",403,17.302345507954,29.8758076730751,18.2376602950135,20.0748598998847
"404",404,17.3084317147814,29.9678572549092,18.2402136736732,20.0997512422418
"405",405,17.3084317147814,30.1079097140868,18.2402136736732,20.1246117974981
"406",406,17.3111287062536,30.1079097140868,18.2439355926124,20.1494416796099
"407",407,17.3289366121503,30.1686575693286,18.3032769314889,20.174241001832
"408",408,17.355638354493,30.2679607741732,18.3285942260656,20.1990098767242
"409",409,17.3956768943996,30.3861183509023,18.3767372090451,20.2237484161567
"410",410,17.3956768943996,30.514198289467,18.3767372090451,20.2484567313166
"411",411,17.4196804720399,30.5402785387563,18.4028174583344,20.2731349327133
"412",412,17.4457074114274,30.7512149158533,18.4288443977219,20.2977831301844
"413",413,17.4886061605712,30.7941136649972,18.4717431468657,20.3224014329016
"414",414,17.4949354842154,30.9079477132403,18.4717431468657,20.3469899493758
"415",415,17.4949354842154,30.9634145760424,18.4738198185147,20.3715487874634
"416",416,17.5014991792821,30.9699782711091,18.4803835135814,20.3960780543711
"417",417,17.5487409953812,31.0739966806184,18.5214610545624,20.4205778566621
"418",418,17.6050327619774,31.1304723972552,18.5728300138798,20.4450483002609
"419",419,17.6570866407524,31.1825262760302,18.626795901273,20.4694894904587
"420",420,17.6570866407524,31.3504893838725,18.626795901273,20.4939015319192
"421",421,17.6673823458921,31.4558314014745,18.628872572922,20.5182845286832
"422",422,17.683995719084,31.4724447746664,18.6454859461139,20.5426385841741
"423",423,17.7071998033668,31.4970333067151,18.6581445934022,20.5669638012031
"424",424,17.7084404430132,31.6802956329657,18.6593852330486,20.591260281974
"425",425,17.7084404430132,31.6802956329657,18.6593852330486,20.6155281280883
"426",426,17.7131288069119,31.6862967358777,18.6640735969473,20.6397674405503
"427",427,17.7151916927839,31.6876665747929,18.6654434358624,20.6639783197718
"428",428,17.7172464511566,31.763345593223,18.6674981942351,20.6881608655772
"429",429,17.7172464511566,31.7710814332326,18.6674981942351,20.712315177208
"430",430,17.7220408873595,31.7710814332326,18.6674981942351,20.7364413533277
"431",431,17.7220408873595,31.8984110245125,18.6724210015139,20.7605394920267
"432",432,17.7220408873595,32.0737868281651,18.6724210015139,20.7846096908265
"433",433,17.7374794644796,32.2420593769708,18.6744976731629,20.8086520466848
"434",434,17.7374794644796,32.2420593769708,18.6751179929861,20.8326666559997
"435",435,17.7374794644796,32.4235646665583,18.6764878319012,20.8566536146142
"436",436,17.752247886316,32.4461013734243,18.6951944707777,20.8806130178211
"437",437,17.7591177335154,32.4549746926954,18.7006798702111,20.9045449603669
"438",438,17.7591177335154,32.4555950125186,18.7006798702111,20.9284495364563
"439",439,17.7605059111557,32.603687096927,18.7006798702111,20.952326839757
"440",440,17.7611622806623,32.6610585641528,18.7019926092244,20.976176963403
"441",441,17.7835727651562,32.8344224778632,18.723090354705,21
"442",442,17.7967436801773,32.8449679148576,18.7336357916994,21.0237960416286
"443",443,17.7967436801773,33.0438118256939,18.7336357916994,21.0475651798492
"444",444,17.8121738295294,33.1814060820372,18.7490659410515,21.0713075057055
"445",445,17.8262389931832,33.2650938057769,18.7490659410515,21.095023109729
"446",446,17.8274796328296,33.2650938057769,18.7531754577969,21.1187120819429
"447",447,17.8845839957823,33.4580470315505,18.8102798207497,21.142374511866
"448",448,17.9154333625956,33.4888963983638,18.841129187563,21.1660104885167
"449",449,17.9154333625956,33.4908655068838,18.841129187563,21.1896201004171
"450",450,17.9174595710174,33.4915218763905,18.8417855570697,21.2132034355964
"451",451,17.9247734129428,33.5017115910554,18.843192073435,21.2367605815953
"452",452,17.9247734129428,33.5671146020452,18.843192073435,21.2602916254693
"453",453,17.9247734129428,33.5712679453432,18.843192073435,21.2837966537928
"454",454,17.9656073176141,33.7504555804427,18.8840259781063,21.3072757526625
"455",455,17.9662276374373,33.8751109217196,18.8846462979295,21.3307290077015
"456",456,17.969040670168,33.8834471366634,18.8874593306603,21.3541565040626
"457",457,17.9835773717109,33.9494703835317,18.9019960322032,21.3775583264319
"458",458,17.9835773717109,33.9494703835317,18.9019960322032,21.4009345590327
"459",459,18.0201467972106,34.0456278018396,18.9385654577029,21.4242852856285
"460",460,18.0550485808675,34.0846829287945,18.9734672413598,21.4476105895272
"461",461,18.0592019241655,34.1319415332744,19.0207258458397,21.4709105535839
"462",462,18.0605146631788,34.2489054562243,19.0219664854861,21.4941852602047
"463",463,18.0605146631788,34.2571829251186,19.0219664854861,21.51743479135
"464",464,18.0674738901052,34.2661969104176,19.0289257124125,21.540659228538
"465",465,18.0716934392013,34.3419191159005,19.034551777874,21.5638586528478
"466",466,18.0716934392013,34.3419191159005,19.034551777874,21.5870331449229
"467",467,18.0737665362991,34.3419191159005,19.0351720976972,21.6101827849743
"468",468,18.0737665362991,34.3419191159005,19.0351720976972,21.6333076527839
"469",469,18.0737665362991,34.435530732733,19.0370330571668,21.6564078277077
"470",470,18.0949990394836,34.4574236190491,19.0471130501271,21.6794833886788
"471",471,18.1043286832979,34.5678350817732,19.0569585927271,21.7025344142107
"472",472,18.1063834416706,34.6908502475679,19.0590133510998,21.7255609824004
"473",473,18.1283008643127,34.71276767021,19.0809307737419,21.7485631709315
"474",474,18.1629120584624,34.7492398238294,19.1155419678917,21.7715410570772
"475",475,18.1826032875777,34.9840401408939,19.183862478494,21.7944947177034
"476",476,18.1845723960977,34.9860092494139,19.185831587014,21.8174242292714
"477",477,18.2108194001866,35.0088133174899,19.20863565509,21.8403296678416
"478",478,18.2108194001866,35.1171578109774,19.20863565509,21.8632111090754
"479",479,18.2139209993026,35.1247364193141,19.211737254206,21.8860686282393
"480",480,18.2139209993026,35.1274189972425,19.2145502869367,21.9089023002066
"481",481,18.2139209993026,35.1274189972425,19.2145502869367,21.9317121994613
"482",482,18.2302834202508,35.1477196352308,19.230912707885,21.9544984001001
"483",483,18.237106938306,35.1477196352308,19.2330224824331,21.9772609758359
"484",484,18.241952505487,35.1901341875579,19.2785386338762,22
"485",485,18.2432652445003,35.1901341875579,19.2785386338762,22.0227155455452
"486",486,18.2538106814947,35.2308726218589,19.3215694520055,22.0454076850486
"487",487,18.2538106814947,35.2931727713285,19.3215694520055,22.0680764907139
"488",488,18.2745783299231,35.3586034470271,19.3441980599036,22.0907220343745
"489",489,18.2745783299231,35.3586034470271,19.3441980599036,22.113344387496
"490",490,18.2745783299231,35.3600099633925,19.3441980599036,22.1359436211787
"491",491,18.2890858137643,35.4217768898057,19.4059649863167,22.1585198061603
"492",492,18.2890858137643,35.4259302331037,19.4059649863167,22.1810730128188
"493",493,18.293250346685,35.4906299859108,19.4059649863167,22.2036033111745
"494",494,18.293250346685,35.4906299859108,19.4059649863167,22.2261107708929
"495",495,18.293250346685,35.4906299859108,19.4059649863167,22.248595461287
"496",496,18.299542992879,35.4955527931896,19.4108877935955,22.2710574513201
"497",497,18.3121215766346,35.5118532958844,19.4213897057022,22.293496809608
"498",498,18.3121215766346,35.5118532958844,19.4213897057022,22.3159136044214
"499",499,18.3148612544649,35.6677997047053,19.4241293835325,22.3383079036887
"500",500,18.3270939436226,35.6774069158363,19.4363620726902,22.3606797749979
"501",501,18.3270939436226,35.7295858803519,19.4376748117035,22.3830292855994
"502",502,18.3297911304019,35.7981019831672,19.4540840493701,22.4053565024081
"503",503,18.3322724096947,35.8012035822832,19.4540840493701,22.4276614920058
"504",504,18.3322724096947,35.8699420912535,19.5179769911595,22.4499443206436
"505",505,18.3329287792013,35.9563959590479,19.5193255845492,22.4722050542442
"506",506,18.3329287792013,35.9563959590479,19.5193255845492,22.494443758404
"507",507,18.3329287792013,36.0590716537201,19.5193255845492,22.5166604983954
"508",508,18.3781334634006,36.1042763379194,19.5645302687485,22.5388553391693
"509",509,18.3823530124968,36.1084958870155,19.5687498178446,22.561028345357
"510",510,18.3835936521432,36.2078092083625,19.5687498178446,22.5831795812724
"511",511,18.3835936521432,36.2090498480089,19.5687498178446,22.6053091109146
"512",512,18.3842969103258,36.2498388226047,19.6074290178924,22.6274169979695
"513",513,18.4352521320582,36.3093883471722,19.6579577187046,22.6495033058122
"514",514,18.4352521320582,36.3093883471722,19.6579577187046,22.6715680975093
"515",515,18.4606852448093,36.3685778526922,19.6833908314557,22.6936114358204
"516",516,18.4684210848188,36.4105166158011,19.6980489102952,22.7156333832011
"517",517,18.4702820442884,36.4140329067145,19.7001586848433,22.7376340018041
"518",518,18.4796949906868,36.4544337639653,19.730575455455,22.7596133534821
"519",519,18.4796949906868,36.4724244358209,19.7326521271039,22.781571499789
"520",520,18.4796949906868,36.5257367091112,19.7326521271039,22.8035085019828
"521",521,18.4796949906868,36.5257367091112,19.7351334063967,22.8254244210267
"522",522,18.4796949906868,36.5933515698398,19.7351334063967,22.8473193175917
"523",523,18.4831195879746,36.6351292960949,19.7729729156118,22.8691932520585
"524",524,18.4886573790386,36.6351292960949,19.7729729156118,22.8910462845192
"525",525,18.4886573790386,36.6351292960949,19.7729729156118,22.9128784747792
"526",526,18.4886573790386,36.7697502478342,19.786857732501,22.9346898823594
"527",527,18.4886573790386,36.8154370241119,19.786857732501,22.956480566498
"528",528,18.520230642359,36.8470102874323,19.8184309958214,22.9782505861521
"529",529,18.5250043054802,36.8511636307303,19.8225843391193,23
"530",530,18.5432200609546,37.0924335518597,19.8387592773211,23.0217288664427
"531",531,18.5488029393634,37.0924335518597,19.8443421557299,23.0434372436058
"532",532,18.5574476655814,37.0987261980537,19.8484954990279,23.0651251893416
"533",533,18.5574476655814,37.1047741896417,19.8484954990279,23.0867927612304
"534",534,18.5574476655814,37.1047741896417,19.8540783774367,23.1084400165827
"535",535,18.5581509237641,37.1856488806506,19.8547816356193,23.1300670124408
"536",536,18.5602606983121,37.1877586551987,19.8661962075154,23.1516738055805
"537",537,18.5602606983121,37.3066092880727,19.8661962075154,23.1732604525129
"538",538,18.5712194096332,37.5748569225179,19.8771549188364,23.1948270094864
"539",539,18.5712194096332,37.5785788414571,19.8771549188364,23.2163735324878
"540",540,18.5712194096332,37.6319263462521,19.8771549188364,23.2379000772445
"541",541,18.5908882749995,37.6916848006737,19.9011270998512,23.259406699226
"542",542,18.5908882749995,37.8109709315402,19.9011270998512,23.2808934536456
"543",543,18.6039149912866,37.8268106805581,19.9141538161384,23.3023603954621
"544",544,18.6093385025789,37.8322341918504,19.9195773274306,23.3238075793812
"545",545,18.6107450189443,37.8911645750542,19.9195773274306,23.3452350598575
"546",546,18.611448277127,37.8911645750542,19.9195773274306,23.3666428910958
"547",547,18.611448277127,37.8911645750542,19.9195773274306,23.388031127053
"548",548,18.611448277127,37.8911645750542,19.9195773274306,23.4093998214393
"549",549,18.6114482771269,37.9809246806748,19.9491139552306,23.43074902772
"550",550,18.6204922749507,38.0467310369041,19.953456193993,23.4520787991171
"551",551,18.6273157930059,38.1439639233579,19.9602797120482,23.473389188611
"552",552,18.6372409101771,38.3107355963116,19.9744243783154,23.4946802489415
"553",553,18.6405798576122,38.4429114572063,19.9775259774314,23.5159520326097
"554",554,18.6758570639839,38.4971303568041,20.0386671158591,23.5372045918796
"555",555,18.7106310237665,38.5339876249102,20.0721643863118,23.5584379787795
"556",556,18.7106310237665,38.5836132107661,20.0721643863118,23.5796522451032
"557",557,18.7106310237665,38.6874467932154,20.0721643863118,23.6008474424119
"558",558,18.7106310237665,38.8302082043007,20.0721643863118,23.6220236220354
"559",559,18.7127407983145,38.9638074137188,20.0735488340778,23.6431808350738
"560",560,18.7127407983145,38.9645106719015,20.0735488340778,23.6643191323985
"561",561,18.7166790153545,39.00740364817,20.1144727018263,23.685438564654
"562",562,18.7166790153545,39.008788095936,20.1144727018263,23.7065391822594
"563",563,18.7166790153545,39.0512928420853,20.1144727018263,23.7276210354093
"564",564,18.7187887899026,39.0552310591253,20.1144727018263,23.7486841740758
"565",565,18.7187887899026,39.0552310591253,20.1144727018263,23.7697286480094
"566",566,18.7201586288177,39.05799720318,20.1193955091051,23.7907545067406
"567",567,18.7201586288177,39.0731544198533,20.1193955091051,23.8117617995813
"568",568,18.7201586288177,39.0731544198533,20.1193955091051,23.832750575626
"569",569,18.753833323314,39.1852240228055,20.186407137659,23.8537208837531
"570",570,18.7662397197779,39.193288180507,20.1944712953606,23.8746727726266
"571",571,18.7767851567723,39.4014424577404,20.2050167323549,23.895606290697
"572",572,18.7894499517738,39.4113675749116,20.2149418495261,23.9165214862028
"573",573,18.8046277462216,39.4265453693595,20.230119643974,23.9374184071716
"574",574,18.8046277462216,39.6392794490288,20.2688841814217,23.9582971014219
"575",575,18.8128357120428,39.6431451760876,20.2713654607145,23.9791576165636
"576",576,18.8184185904516,39.6431451760876,20.2713654607145,24
"577",577,18.8184185904516,39.6431451760876,20.2744670598305,24.0208242989286
"578",578,18.8257378553634,39.6664324376448,20.2903626532167,24.0416305603426
"579",579,18.8257378553634,39.7695395500931,20.2958858354298,24.0624188310319
"580",580,18.8257378553634,40.015222666947,20.2958858354298,24.0831891575846
"581",581,18.8277926137361,40.0699083537036,20.2979405938025,24.1039415863879
"582",582,18.8547037635094,40.096819503477,20.3248517435758,24.1246761636296
"583",583,18.8553959873924,40.0975117273599,20.3255439674588,24.1453929352993
"584",584,18.862651906342,40.1158614990674,20.3362610058234,24.1660919471891
"585",585,18.8668162839397,40.1282678955313,20.3369642640061,24.1867732448956
"586",586,18.8723540750036,40.1282678955313,20.3425020550701,24.2074368738204
"587",587,18.8749795530303,40.2473304034065,20.3425020550701,24.2280828791714
"588",588,18.8749795530303,40.2479867729132,20.3457839026034,24.2487113059643
"589",589,18.9012840605841,40.2749476499737,20.3720884101572,24.2693221990232
"590",590,18.9391235697992,40.3127871591888,20.4112977582874,24.2899156029822
"591",591,18.9391235697992,40.3127871591888,20.4112977582874,24.3104915622864
"592",592,18.944046377078,40.3177099664676,20.4162205655662,24.3310501211929
"593",593,18.9900496218105,40.4364348292481,20.4650368430294,24.3515913237718
"594",594,18.9928185173424,40.5921391076305,20.507044491456,24.3721152139079
"595",595,18.9928185173424,40.6547290858896,20.509013599976,24.3926218353009
"596",596,19.0066593768842,40.7398135755139,20.5293610546827,24.4131112314674
"597",597,19.0066593768842,40.7398135755139,20.5293610546827,24.4335834457412
"598",598,19.032271660555,40.7654258591847,20.5549733383535,24.454038521275
"599",599,19.032271660555,40.7654258591847,20.5549733383535,24.4744765010408
"600",600,19.032271660555,40.8533793730779,20.5549733383535,24.4948974278318
"601",601,19.034348332204,40.8789916567488,20.5805856220243,24.5153013442625
"602",602,19.034348332204,40.8789916567488,20.5818262616707,24.5356882927706
"603",603,19.0516539292789,40.9778752030153,20.5991318587456,24.5560583156173
"604",604,19.0584774473341,40.9846987210704,20.6059553768008,24.576411454889
"605",605,19.0598618951001,41.0169553518767,20.6059553768008,24.5967477524977
"606",606,19.069450767506,41.0265442242827,20.6267819100841,24.6170672501823
"607",607,19.0707635065193,41.0912478256775,20.6644498377957,24.6373699895098
"608",608,19.0707635065193,41.0912478256775,20.6644498377957,24.6576560118759
"609",609,19.0707635065193,41.1411791566482,20.6644498377957,24.6779253585061
"610",610,19.0727611649902,41.1728875669983,20.665762576809,24.6981780704569
"611",611,19.0768427595515,41.1742940833637,20.6671690931744,24.7184141886165
"612",612,19.0768427595515,41.1761550428333,20.6671690931744,24.738633753706
"613",613,19.0768427595515,41.1761550428333,20.6671690931744,24.7588368062799
"614",614,19.0794682375782,41.2042367405934,20.6991890079745,24.7790233867277
"615",615,19.0794682375782,41.3229008822729,20.6991890079745,24.7991935352745
"616",616,19.0815303003763,41.5092863637563,20.7357473991745,24.8193472919817
"617",617,19.0815303003763,41.5538061284981,20.7357473991745,24.8394846967484
"618",618,19.0815303003763,41.6254441820767,20.7357473991745,24.8596057893121
"619",619,19.084155778403,41.6352897246767,20.7423110942412,24.8797106092495
"620",620,19.090320053521,41.6414539997948,20.7484753693593,24.8997991959775
"621",621,19.0910049729786,41.6421389192523,20.7491602888168,24.9198715887542
"622",622,19.1142922345358,41.6654261808095,20.7724475503741,24.9399278266799
"623",623,19.1142922345358,41.6654261808095,20.7724475503741,24.9599679486974
"624",624,19.1178085254493,41.809991621328,20.7724475503741,24.9799919935936
"625",625,19.1178085254493,41.8480639348928,20.7724475503741,25
"626",626,19.1226248749285,41.8515104454569,20.7752091414806,25.0199920063936
"627",627,19.1507001860606,41.8809555955041,20.8032844526127,25.0399680510978
"628",628,19.1527549444333,41.9106993091966,20.8330281663052,25.0599281722833
"629",629,19.1739987585482,41.9685419928802,20.8503337633801,25.0798724079689
"630",630,19.1767384363784,42.146162939891,20.8889190289462,25.0998007960223
"631",631,19.2027589891378,42.172886750833,20.9149395817056,25.1197133741609
"632",632,19.2055278846698,42.174271198599,20.9202622465116,25.1396101799531
"633",633,19.2089890040848,42.2668647289745,20.9202622465116,25.1594912508182
"634",634,19.2110656757338,42.2668647289745,20.9202622465116,25.1793566240283
"635",635,19.213805353564,42.3576898216989,20.9230019243418,25.1992063367083
"636",636,19.213805353564,42.3909165680827,20.9230019243418,25.219040425837
"637",637,19.213805353564,42.3909165680827,20.9230019243418,25.2388589282479
"638",638,19.213805353564,42.3909165680827,20.9230019243418,25.2586618806302
"639",639,19.213805353564,42.3921572077291,20.9230019243418,25.2784493195291
"640",640,19.2194314190255,42.4192684865227,20.9435495080688,25.298221281347
"641",641,19.2332151786655,42.4330522461627,20.9573332677088,25.3179778023443
"642",642,19.2523929234773,42.4522299909745,20.9765110125206,25.3377189186399
"643",643,19.2523929234773,42.4522299909745,20.9765110125206,25.3574446662119
"644",644,19.2763651044921,42.4762021719893,21.0004831935354,25.377155080899
"645",645,19.2763651044921,42.4762021719893,21.0004831935354,25.3968501984006
"646",646,19.286186698915,42.4809966081923,21.0096198685007,25.4165300542777
"647",647,19.286186698915,42.4809966081923,21.0096198685007,25.4361946839538
"648",648,19.286186698915,42.5461301896281,21.0102762380074,25.4558441227157
"649",649,19.28964781833,42.5495913090431,21.0137373574224,25.475478405714
"650",650,19.28964781833,42.5537887895398,21.0137373574224,25.4950975679639
"651",651,19.3177598069123,42.5824564983109,21.0418493460047,25.5147016443461
"652",652,19.3177598069123,42.6413868815148,21.0418493460047,25.5342906696074
"653",653,19.3177598069123,42.6413868815148,21.0425342654623,25.5538646783613
"654",654,19.3288459891587,42.6524730637612,21.0523798080623,25.5734237050888
"655",655,19.3288459891587,42.8102366924444,21.0523798080623,25.5929677841395
"656",656,19.3288459891587,42.8102366924444,21.0523798080623,25.6124969497314
"657",657,19.3295382130417,42.811613835785,21.0530720319452,25.6320112359526
"658",658,19.3295382130417,42.8185002202386,21.0530720319452,25.6515106767613
"659",659,19.3295382130417,42.8185002202386,21.0530720319452,25.6709953059869
"660",660,19.3316479875898,42.8684993406409,21.0530720319452,25.6904651573303
"661",661,19.3316479875898,43.1095269464078,21.0536923517684,25.7099202643649
"662",662,19.3542503296894,43.1321292885075,21.0762946938681,25.7293606605372
"663",663,19.3647957666838,43.1426747255019,21.0868401308625,25.7487863791675
"664",664,19.3689491099818,43.1460999905405,21.0896090263945,25.7681974534503
"665",665,19.4392179211573,43.2012786603733,21.1591139049343,25.7875939164553
"666",666,19.4405877600724,43.3023452845109,21.1610467684637,25.8069758011279
"667",667,19.4468177750193,43.3756974062992,21.1658923356446,25.8263431402899
"668",668,19.4687351976614,43.3962449900262,21.1864399193716,25.8456959666402
"669",669,19.4687351976614,43.4382526384528,21.1864399193716,25.8650343127551
"670",670,19.4687351976614,43.4382526384528,21.1864399193716,25.8843582110896
"671",671,19.4701196454274,43.4382526384528,21.1878243671376,25.9036676939772
"672",672,19.4701196454274,43.4382526384528,21.1878243671376,25.9229627936314
"673",673,19.4735807648424,43.5122239398699,21.1878243671376,25.9422435421457
"674",674,19.4742729887254,43.5122239398699,21.1885165910206,25.9615099714943
"675",675,19.4742729887254,43.5122239398699,21.1885165910206,25.9807621135332
"676",676,19.4756574364914,43.6032112028402,21.1898864299357,26
"677",677,19.4756574364914,43.7024896985929,21.1898864299357,26.0192236625154
"678",678,19.4852463088973,43.7189277655745,21.1994753023416,26.0384331325831
"679",679,19.5021245052818,43.8364026342763,21.2163534987261,26.0576284415908
"680",680,19.5021245052818,43.9900869003915,21.2163534987261,26.0768096208106
"681",681,19.5021245052818,43.9921966749396,21.2163534987261,26.0959767013998
"682",682,19.5021245052818,43.9935094139529,21.2163534987261,26.1151297144012
"683",683,19.5021245052818,43.9949159303183,21.2163534987261,26.134268690744
"684",684,19.5021245052818,44.0202579502482,21.241695518656,26.153393661244
"685",685,19.5021245052818,44.0257373059087,21.2471748743165,26.1725046566048
"686",686,19.5021245052818,44.1482609331989,21.2471748743165,26.1916017074176
"687",687,19.5193310193583,44.1629861679826,21.2619001091003,26.2106848441623
"688",688,19.5193310193583,44.1629861679826,21.2619001091003,26.229754097208
"689",689,19.5219564973849,44.164392684348,21.2645255871269,26.2488094968134
"690",690,19.5322595069501,44.2272411088228,21.2748285966921,26.2678510731274
"691",691,19.5370539431531,44.2733868239457,21.2796230328951,26.2868788561898
"692",692,19.5377461670361,44.349812303684,21.2796230328951,26.3058928759318
"693",693,19.5412072864511,44.4044979904407,21.2796230328951,26.3248931621764
"694",694,19.5412072864511,44.4044979904407,21.2796230328951,26.343879744639
"695",695,19.5412072864511,44.4052012486233,21.2803262910778,26.3628526529281
"696",696,19.5412072864511,44.4052012486233,21.2803262910778,26.3818119165458
"697",697,19.5412072864511,44.489693943847,21.2803262910778,26.4007575648882
"698",698,19.5559573695623,44.6161297250941,21.2943914547315,26.4196896272458
"699",699,19.5749920852557,44.6351644407874,21.3134261704248,26.4386081328046
"700",700,19.576304824269,44.7686931199124,21.3147389094381,26.4575131106459
"701",701,19.5812276315478,44.7686931199124,21.3147389094381,26.4764045897475
"702",702,19.5966993115669,44.7841647999315,21.3302105894572,26.4952825989835
"703",703,19.5966993115669,44.8830330001391,21.3302105894572,26.5141471671257
"704",704,19.6007807508051,44.8864941195541,21.3336717088722,26.5329983228432
"705",705,19.6007807508051,44.9127986271079,21.3336717088722,26.5518360947035
"706",706,19.6007807508051,44.914908401656,21.3343639327552,26.5706605111728
"707",707,19.6035937835358,44.9289735653097,21.3371769654859,26.5894716006167
"708",708,19.6035937835358,44.9512901285363,21.3594935287126,26.6082693913001
"709",709,19.6141392205302,44.9734791963093,21.3711371594912,26.6270539113887
"710",710,19.6141392205302,44.9734791963093,21.3711371594912,26.6458251889485
"711",711,19.6179332388363,44.9759604756021,21.373618438784,26.6645832519468
"712",712,19.6467668243264,45.0047940610923,21.3961227006299,26.6833281282527
"713",713,19.6467668243264,45.0047940610923,21.3961227006299,26.7020598456374
"714",714,19.6508763410718,45.0095238976608,21.4002322173753,26.7207784317748
"715",715,19.6508763410718,45.0537825403714,21.4444908600859,26.7394839142419
"716",716,19.6508763410718,45.0537825403714,21.4444908600859,26.7581763205193
"717",717,19.6508763410718,45.1180155533704,21.4444908600859,26.7768556779918
"718",718,19.6508763410718,45.1552969222774,21.4749487109377,26.7955220139485
"719",719,19.6508763410718,45.4314444870292,21.5058920709759,26.8141753555838
"720",720,19.6508763410718,45.4778595270865,21.5058920709759,26.8328157299975
"721",721,19.6534295244244,45.5263163773557,21.5536566973622,26.8514431641951
"722",722,19.6534295244244,45.5263163773557,21.5536566973622,26.8700576850888
"723",723,19.6548139721904,45.6195626826792,21.5906423480707,26.8886593194975
"724",724,19.6555172303731,45.649699138812,21.6207788042036,26.9072480941474
"725",725,19.6555172303731,45.6572332528452,21.6283129182368,26.9258240356725
"726",726,19.6555172303731,45.7275590711139,21.6326551569992,26.944387170615
"727",727,19.6555172303731,45.7662382711616,21.6727408734123,26.9629375254255
"728",728,19.6555172303731,45.7689779489919,21.6727408734123,26.9814751264641
"729",729,19.6746949751849,45.828512531995,21.6919186182241,27
"730",730,19.6746949751849,45.828512531995,21.6919186182241,27.0185121722126
"731",731,19.6746949751849,45.8306223065431,21.6940283927722,27.0370116691915
"732",732,19.6746949751849,45.8306223065431,21.6940283927722,27.0554985169374
"733",733,19.67974047213,45.8417880633607,21.6990738897173,27.0739727413618
"734",734,19.6872254584377,45.8800367666289,21.7025350091322,27.0924343682881
"735",735,19.7167623021105,45.9095736103018,21.7320718528051,27.1108834234519
"736",736,19.7167623021105,45.9524723594456,21.7376979182666,27.1293199325011
"737",737,19.7167623021105,46.1840229444908,21.7376979182666,27.1477439209965
"738",738,19.7372242359847,46.1840229444908,21.7376979182666,27.1661554144122
"739",739,19.748920333243,46.2245634662318,21.7741018292709,27.1845544381364
"740",740,19.748920333243,46.277073026765,21.8266113898041,27.2029410174709
"741",741,19.7495767027497,46.3329018108529,21.8266113898041,27.2213151776324
"742",742,19.7495767027497,46.3867241103995,21.8266113898041,27.2396769437525
"743",743,19.7495767027497,46.4574405702441,21.8266113898041,27.258026340878
"744",744,19.7712878965616,46.5454450842292,21.8483225836161,27.2763633939717
"745",745,19.772694412927,46.6347711387698,21.8497290999814,27.2946881279124
"746",746,19.772694412927,46.6373966167964,21.8497290999814,27.3130005674953
"747",747,19.772694412927,46.6412627344695,21.8497290999814,27.3313007374329
"748",748,19.7753198909537,46.6419549583525,21.8511356163468,27.3495886623547
"749",749,19.7753198909537,46.7335772962474,21.908838983975,27.367864366808
"750",750,19.7774296655017,46.7356870707955,21.910948758523,27.3861278752583
"751",751,19.7774296655017,46.7356870707955,21.910948758523,27.4043792120894
"752",752,19.7774296655017,46.7710453007178,21.9425850695061,27.4226184016042
"753",753,19.7774296655017,46.7710453007178,21.9425850695061,27.4408454680245
"754",754,19.7774296655017,46.8155650654595,21.9425850695061,27.459060435492
"755",755,19.7774296655017,46.8155650654595,21.9425850695061,27.4772633280682
"756",756,19.7780499853249,46.8674818566842,21.9425850695061,27.495454169735
"757",757,19.7946633585168,46.8840952298761,21.9598833621556,27.5136329843952
"758",758,19.7995089256978,46.8998483774001,21.9756365096796,27.5317997958724
"759",759,19.7995089256978,46.9060126525182,21.9756365096796,27.5499546279118
"760",760,19.7995089256978,46.9060126525182,21.9756365096796,27.5680975041804
"761",761,19.7995089256978,46.9060126525182,21.9756365096796,27.5862284482674
"762",762,19.8008933734638,46.9334094308208,22.0030332879822,27.6043474836845
"763",763,19.8083372113421,46.9408532686991,22.0104771258606,27.6224546338663
"764",764,19.8139200897509,46.9464361471079,22.0160600042694,27.6405499221705
"765",765,19.8139200897509,46.9471283709909,22.0160600042694,27.6586333718787
"766",766,19.815289928666,47.0912903742695,22.0160600042694,27.6767050061961
"767",767,19.8159748481236,47.195348141036,22.0160600042694,27.6947648482525
"768",768,19.8159748481236,47.195348141036,22.0160600042694,27.712812921102
"769",769,19.8159748481236,47.1967546574013,22.0160600042694,27.7308492477241
"770",770,19.8173592958896,47.2687459412329,22.0160600042694,27.7488738510232
"771",771,19.8173592958896,47.2687459412329,22.0160600042694,27.7668867538296
"772",772,19.8173592958896,47.2812059711268,22.0285200341633,27.7848879788996
"773",773,19.8221537320926,47.4247166675413,22.0285200341633,27.8028775489157
"774",774,19.8256148515075,47.430659066249,22.0319811535783,27.8208554864871
"775",775,19.8593529055514,47.4637122008353,22.0650342881645,27.8388218141501
"776",776,19.8593529055514,47.4637122008353,22.0650342881645,27.8567765543682
"777",777,19.8648322612119,47.4691915564958,22.070513643825,27.8747197295327
"778",778,19.8682860762014,47.4712609237194,22.0739674588146,27.8926513619627
"779",779,19.8788349489417,47.4818097964597,22.0845163315549,27.9105714739057
"780",780,19.8788349489417,47.4818097964597,22.0857569712013,27.9284800875379
"781",781,19.8906027549526,47.4983720386735,22.0975247772122,27.9463772249642
"782",782,19.8961846832154,47.4983720386735,22.0975247772122,27.9642629082191
"783",783,19.8961846832154,47.5659780978601,22.0975247772122,27.9821371592664
"784",784,19.8982394415881,47.5659780978601,22.0975247772122,28
"785",785,19.9037187972486,47.5714574535206,22.1030041328727,28.0178514522438
"786",786,19.9037187972486,47.7930604474656,22.1030041328727,28.0356915377524
"787",787,19.9050886361637,47.8212843362522,22.1030041328727,28.0535202782111
"788",788,19.9120037258913,47.9306557097655,22.1030041328727,28.0713376952364
"789",789,19.9355393379132,47.9541913217873,22.1265397448946,28.0891438103763
"790",790,19.9675718991453,47.9862238830195,22.1585723061267,28.1069386451104
"791",791,19.9675718991453,48.0361552139902,22.1585723061267,28.1247222208505
"792",792,19.9703407946773,48.0389241095222,22.1585723061267,28.1424945589406
"793",793,19.9984711219848,48.0716490233763,22.1867026334342,28.1602556806574
"794",794,20.0005477936338,48.1048757697601,22.1867026334342,28.1780056072107
"795",795,20.0024087531033,48.1067367292297,22.1885635929038,28.1957443597434
"796",796,20.023944933574,48.1282729097004,22.2100997733745,28.2134719593318
"797",797,20.028790500755,48.1759779222236,22.215579129035,28.2311884269862
"798",798,20.0309002753031,48.2465796425282,22.215579129035,28.2488937836511
"799",799,20.0315924991861,48.2465796425282,22.215579129035,28.2665880502051
"800",800,20.0421379361804,48.2486204598009,22.2261245660294,28.2842712474619
"801",801,20.0421379361804,48.3707716704169,22.2261245660294,28.3019433961698
"802",802,20.0456542270939,48.4620070318434,22.2296408569428,28.3196045170126
"803",803,20.0468948667403,48.4620070318434,22.2296408569428,28.3372546306095
"804",804,20.0468948667403,48.5689022756118,22.2296408569428,28.3548937575157
"805",805,20.0489715383892,48.5689022756118,22.2296408569428,28.3725219182222
"806",806,20.0489715383892,48.5689022756118,22.2296408569428,28.3901391331568
"807",807,20.0520731375052,48.5720038747277,22.2327424560588,28.4077454226836
"808",808,20.0911135465865,48.611044283809,22.27178286514,28.4253408071038
"809",809,20.0932049824094,48.7266753710805,22.3086333348653,28.4429253066558
"810",810,20.1019540595685,48.8689552285525,22.3208070093123,28.4604989415154
"811",811,20.1125029323088,48.8795041012928,22.3313558820526,28.4780617317963
"812",812,20.1166562756068,48.9919592047244,22.3355092253506,28.49561369755
"813",813,20.1166562756068,49.045952667598,22.3355092253506,28.5131548587665
"814",814,20.1166562756068,49.0881481585592,22.3790745552269,28.5306852353742
"815",815,20.1173411950644,49.0881481585592,22.3797594746844,28.5482048472404
"816",816,20.127186809622,49.0999628816368,22.389605089242,28.5657137141714
"817",817,20.127186809622,49.1904018551472,22.393543306282,28.5832118559129
"818",818,20.1367192498769,49.3066735817319,22.3981731612836,28.6006992921502
"819",819,20.1416420571557,49.4241637234251,22.3981731612836,28.6181760425084
"820",820,20.1451583480691,49.4484467308284,22.4224561686869,28.6356421265527
"821",821,20.1458505719521,49.4893878391595,22.4231483925699,28.6530975637888
"822",822,20.1458505719521,49.4893878391595,22.4231483925699,28.6705423736629
"823",823,20.1458505719521,49.5639505769734,22.4231483925699,28.6879765755621
"824",824,20.1458505719521,49.6870207589435,22.4231483925699,28.7054001888146
"825",825,20.1458505719521,49.7416205166457,22.4231483925699,28.7228132326901
"826",826,20.1458505719521,49.7416205166457,22.4231483925699,28.7402157263998
"827",827,20.1486636046829,49.7444335493764,22.4259614253006,28.7576076890968
"828",828,20.1500480524489,49.7458179971424,22.4273458730666,28.7749891398763
"829",829,20.1500480524489,49.8789913569809,22.4273458730666,28.7923600977759
"830",830,20.1500480524489,49.8789913569809,22.4273458730666,28.8097205817759
"831",831,20.1506683722721,49.8796116768041,22.4279661928898,28.8270706107991
"832",832,20.1506683722721,49.9069057490249,22.4279661928898,28.8444102037119
"833",833,20.1506683722721,49.9401324954086,22.4279661928898,28.8617393793236
"834",834,20.1506683722721,50.0128160031231,22.4279661928898,28.8790581563873
"835",835,20.1520748886374,50.0176471167763,22.432797306543,28.8963665535998
"836",836,20.1520748886374,50.1278732309653,22.432797306543,28.9136645896019
"837",837,20.1816731351137,50.1574714774415,22.4623955530193,28.9309522829789
"838",838,20.1816731351137,50.2138218347643,22.4623955530193,28.9482296522603
"839",839,20.1841544144065,50.2152283511297,22.4638020693847,28.9654967159205
"840",840,20.1841544144065,50.2722580235571,22.4687248766635,28.9827534923789
"841",841,20.1861520728774,50.305190698694,22.4996027934277,29
"842",842,20.1881211813974,50.305190698694,22.5050821490882,29.0172362570938
"843",843,20.1955650192758,50.3320168052962,22.5319082556904,29.0344622819159
"844",844,20.1955650192758,50.3566739057686,22.5565653561628,29.0516780926679
"845",845,20.1955650192758,50.3953997066619,22.5565653561628,29.0688837074973
"846",846,20.1955650192758,50.4298593576135,22.5565653561628,29.086079144498
"847",847,20.1976416909248,50.4949284026151,22.5565653561628,29.1032644217105
"848",848,20.1976416909248,50.5582216390568,22.5565653561628,29.1204395571221
"849",849,20.1996107994448,50.5601907475768,22.5605035732028,29.1376045686669
"850",850,20.2016516167174,50.6482130414836,22.5605035732028,29.1547594742265
"851",851,20.2220461040153,50.7558112773321,22.5787882859526,29.1719042916296
"852",852,20.2220461040153,50.8741482843681,22.5787882859526,29.1890390386528
"853",853,20.2220461040153,50.8748046538747,22.580194802318,29.2061637330205
"854",854,20.2220461040153,50.8748046538747,22.580194802318,29.2232783924049
"855",855,20.2220461040153,50.8748046538747,22.5814354419644,29.2403830344269
"856",856,20.2426458574496,50.8940345683939,22.6020351953987,29.2574776766556
"857",857,20.2426458574496,50.8940345683939,22.6020351953987,29.2745623366089
"858",858,20.2433491156323,51.0073314990371,22.6020351953987,29.2916370317536
"859",859,20.2433491156323,51.0073314990371,22.6020351953987,29.3087017795057
"860",860,20.2515935217512,51.0162608246136,22.6107917722904,29.3257565972304
"861",861,20.2522498912579,51.0162608246136,22.6107917722904,29.3428015022424
"862",862,20.2522498912579,51.0854376898277,22.6107917722904,29.3598365118064
"863",863,20.2965065272198,51.1296943257897,22.657103166625,29.3768616431368
"864",864,20.3075821093478,51.2747358651984,22.7099588356645,29.3938769133981
"865",865,20.3075821093478,51.2820130296735,22.7113286745796,29.4108823397055
"866",866,20.3075821093478,51.3786869018574,22.7113286745796,29.4278779391243
"867",867,20.3075821093478,51.3786869018574,22.7113286745796,29.4448637286709
"868",868,20.3075821093478,51.3786869018574,22.7113286745796,29.4618397253125
"869",869,20.3082670288053,51.4598854407217,22.7286342716545,29.4788059459674
"870",870,20.3082670288053,51.4598854407217,22.7286342716545,29.4957624075053
"871",871,20.3135179848586,51.4955320681118,22.7537354620501,29.5127091267474
"872",872,20.3159992641514,51.5932849555052,22.7537354620501,29.5296461204668
"873",873,20.317860223621,51.5994492306232,22.7555964215197,29.5465734053883
"874",874,20.3269032712987,51.5994492306232,22.7555964215197,29.563490998189
"875",875,20.3269032712987,51.6001056001299,22.7555964215197,29.5803989154981
"876",876,20.3301986693178,51.603400998149,22.7568370611661,29.5972971738975
"877",877,20.3334805168512,51.6643588298723,22.7568370611661,29.6141857899217
"878",878,20.3347932558645,51.7221193464589,22.7575403193488,29.6310647800581
"879",879,20.3347932558645,51.7924451647275,22.7575403193488,29.6479341607472
"880",880,20.3354965140472,51.875512030687,22.7582435775315,29.6647939483827
"881",881,20.3503841898039,51.9949962316777,22.7687890145259,29.6816441593117
"882",882,20.3503841898039,52.0251892289843,22.7989820118325,29.698484809835
"883",883,20.3503841898039,52.0579716546341,22.7996023316557,29.7153159162073
"884",884,20.3607785823486,52.0683660471787,22.8099967242003,29.732137494637
"885",885,20.3607785823486,52.0789114841731,22.8099967242003,29.748949561287
"886",886,20.3614708062316,52.215523132353,22.8106889480833,29.7657521322744
"887",887,20.3621630301145,52.215523132353,22.812084430149,29.7825452236709
"888",888,20.3621630301145,52.215523132353,22.812084430149,29.7993288515027
"889",889,20.3621630301145,52.2223734671232,22.812084430149,29.8161030317511
"890",890,20.3635474778805,52.2919486348297,22.812084430149,29.8328677803526
"891",891,20.3852586716925,52.3136598286417,22.8337956239609,29.8496231131986
"892",892,20.4047848522816,52.3351551177508,22.8533218045501,29.8663690461362
"893",893,20.4075978850123,52.3399372590015,22.8561348372808,29.8831055949679
"894",894,20.4075978850123,52.3399372590015,22.8561348372808,29.8998327754521
"895",895,20.4104109177431,52.3399372590015,22.8561348372808,29.9165506033032
"896",896,20.4104109177431,52.3399372590015,22.8561348372808,29.9332590941915
"897",897,20.4104109177431,52.3399372590015,22.8561348372808,29.9499582637439
"898",898,20.4263141942961,52.3489913409789,22.8616726283448,29.9666481275434
"899",899,20.4263141942961,52.4448800650381,22.8616726283448,29.9833287011299
"900",900,20.4263141942961,52.4982275698331,22.8616726283448,30
"901",901,20.4263141942961,52.5776837923796,22.8883844871898,30.0166620396073
"902",902,20.4474119397767,52.6359177888926,22.9094822326704,30.0333148353624
"903",903,20.4481151979594,52.6359177888926,22.9094822326704,30.0499584026334
"904",904,20.4481151979594,52.6837033054187,22.9094822326704,30.0665927567458
"905",905,20.4481151979594,52.6883039427185,22.9094822326704,30.0832179129826
"906",906,20.4590255646448,52.7913519899021,22.919656238274,30.0998338865848
"907",907,20.4792507394778,52.8115771647351,22.9314423149148,30.1164406927512
"908",908,20.4792507394778,52.9104616780905,22.9314423149148,30.1330383466387
"909",909,20.4792507394778,53.0159392745556,22.9314423149148,30.1496268633627
"910",910,20.4792507394778,53.0159392745556,22.9314423149148,30.1662062579967
"911",911,20.4847885305417,53.0214770656195,22.9369801059787,30.1827765455731
"912",912,20.4866494900113,53.0228469045347,22.9402109043635,30.199337741083
"913",913,20.4880339377773,53.0608007778003,22.9415953521294,30.2158898594763
"914",914,20.4894183855433,53.0621852255663,22.9429797998954,30.2324329156619
"915",915,20.4935279022887,53.12583724446,22.9470893166408,30.2489669245083
"916",916,20.4935279022887,53.12583724446,22.9470893166408,30.2654919008431
"917",917,20.4963409350194,53.12583724446,22.9489502761104,30.2820078594534
"918",918,20.4963409350195,53.1812511208884,22.9489502761104,30.2985148150862
"919",919,20.5104060986732,53.246511634182,22.9630154397641,30.3150127824482
"920",920,20.5104060986732,53.2521376996435,22.9630154397641,30.3315017762062
"921",921,20.5104060986732,53.3159489592954,22.9630154397641,30.347981810987
"922",922,20.5104060986732,53.3664894113087,22.9630154397641,30.364452901378
"923",923,20.5111093568559,53.3664894113087,22.9630154397641,30.3809150619266
"924",924,20.5124793521106,53.3664895676483,22.9630155961037,30.3973683071413
"925",925,20.5145891266586,53.4384466671393,22.9630155961037,30.4138126514911
"926",926,20.5145891266586,53.5147460053926,22.9630155961037,30.4302481094059
"927",927,20.5263569326696,53.5501431136435,22.9747834021147,30.4466746952767
"928",928,20.5270133021762,53.5845558759191,22.9754397716213,30.4630924234556
"929",929,20.5270133021762,53.612244831239,23.0059417596719,30.4795013082563
"930",930,20.5340306191345,53.6142349899773,23.0109043182575,30.4959013639538
"931",931,20.5340306191345,53.7455565715203,23.0332208814841,30.5122926047847
"932",932,20.5389931777201,53.7455565715203,23.0332208814841,30.5286750449475
"933",933,20.5403059167334,53.7455565715203,23.0332208814841,30.5450486986025
"934",934,20.5423606751061,53.747611329893,23.0332208814841,30.5614135798723
"935",935,20.5423606751061,53.747611329893,23.0332208814841,30.5777697028413
"936",936,20.5423606751061,53.7593974065338,23.0332208814841,30.5941170815567
"937",937,20.5436734141194,53.7593974065338,23.0332208814841,30.6104557300279
"938",938,20.5442937339426,53.7593974065338,23.0332208814841,30.6267856622271
"939",939,20.5463704055916,53.7593974065338,23.0332208814841,30.6431068920891
"940",940,20.5489958836183,53.7620228845604,23.0358463595108,30.6594194335118
"941",941,20.5489958836183,53.7620228845604,23.0358463595108,30.6757233003559
"942",942,20.5559181224482,53.7689451233904,23.0427685983407,30.6920185064456
"943",943,20.5559181224482,53.8173300695998,23.0427685983407,30.7083050655682
"944",944,20.5676859284592,53.8290978756107,23.0551927738583,30.7245829914744
"945",945,20.5704256062894,53.8290978756107,23.0551927738583,30.7408522978788
"946",946,20.5718100540554,53.8304823233767,23.0579616693903,30.7571129984594
"947",947,20.5718100540554,53.9226091453086,23.0579616693903,30.7733651068582
"948",948,20.5718100540554,53.9253780408406,23.0579616693903,30.7896086366813
"949",949,20.6244342376715,54.0247425092974,23.1145240700464,30.8058436014987
"950",950,20.6428257192014,54.080428743109,23.1329155515762,30.8220700148449
"951",951,20.6428257192014,54.0935809968859,23.1329155515762,30.8382878902185
"952",952,20.6601946742509,54.103506114057,23.1428406687474,30.854497241083
"953",953,20.6629343520812,54.1096996068769,23.1462652660352,30.8706980808663
"954",954,20.6629343520812,54.1332352188987,23.1462652660352,30.886890422961
"955",955,20.6636192715387,54.1339201383563,23.1469501854928,30.9030742807249
"956",956,20.6636192715387,54.1339201383563,23.1469501854928,30.9192496674806
"957",957,20.6675933429551,54.1917165093192,23.1476424093758,30.935416596516
"958",958,20.6694543024247,54.1917165093192,23.1476424093758,30.9515750810843
"959",959,20.67086081879,54.1943419873459,23.1502678874024,30.967725134404
"960",960,20.67873725287,54.289659712387,23.1620825385224,30.9838667696593
"961",961,20.682890596168,54.293813055685,23.1662358818204,31
"962",962,20.6877215544981,54.3184701561573,23.1941748298261,31.0161248385416
"963",963,20.6896906630181,54.3778467596335,23.211651933926,31.0322412983658
"964",964,20.6943211039411,54.3778467596335,23.212344157809,31.04834939252
"965",965,20.6943211039411,54.4027888008868,23.212344157809,31.0644491340181
"966",966,20.6982593209811,54.4027888008868,23.212344157809,31.0805405358401
"967",967,20.6982593209811,54.4027888008868,23.2130290772666,31.0966236109324
"968",968,20.6982593209811,54.4027888008868,23.2130290772666,31.1126983722081
"969",969,20.6982593209811,54.4027888008868,23.2130290772666,31.1287648325468
"970",970,20.6982593209811,54.4395454932601,23.2130290772666,31.1448230047949
"971",971,20.704489335928,54.445775508207,23.2192590922135,31.1608729017658
"972",972,20.7176415897049,54.5475376453838,23.2324113459905,31.1769145362398
"973",973,20.7176415897049,54.5932494272584,23.2324113459905,31.1929479209644
"974",974,20.7195025491745,54.6907534995734,23.2342723054601,31.2089730686545
"975",975,20.7195025491745,54.7044904141043,23.246040111471,31.224989991992
"976",976,20.7201947730575,54.7291548190021,23.2720172553821,31.2409987036266
"977",977,20.7215075120709,54.7344057750554,23.2720172553821,31.2569992161756
"978",978,20.7215075120709,54.7523950499281,23.2900065302548,31.2729915422238
"979",979,20.7221278318941,54.8561212263781,23.2900065302548,31.288975694324
"980",980,20.7221278318941,54.9450180061071,23.2900065302548,31.3049516849971
"981",981,20.7246091111869,54.9450180061071,23.2900065302548,31.3209195267317
"982",982,20.7246091111869,54.9450180061071,23.2939447472948,31.3368792319848
"983",983,20.7246091111869,55.034308906492,23.3164490091408,31.3528308131818
"984",984,20.730938434831,55.1000701753766,23.322778332785,31.3687742827162
"985",985,20.734399554246,55.1413708040066,23.322778332785,31.3847096529504
"986",986,20.7378241515338,55.1461871534859,23.322778332785,31.4006369362152
"987",987,20.7433035071944,55.184973759533,23.3255180106152,31.41655614481
"988",988,20.7433035071944,55.2327372074597,23.3255180106152,31.4324672910034
"989",989,20.7433035071944,55.3176672201978,23.3255180106152,31.4483703870328
"990",990,20.7490301937227,55.3233939067261,23.3298602493776,31.4642654451045
"991",991,20.7490301937227,55.4302155077635,23.3298602493776,31.4801524773944
"992",992,20.7581394471986,55.4372480895903,23.3368928312045,31.4960314960472
"993",993,20.7581394471986,55.4372480895903,23.3368928312045,31.5119025131775
"994",994,20.7581394471986,55.482934865868,23.3368928312045,31.5277655408689
"995",995,20.7581394471986,55.482934865868,23.3368928312045,31.543620591175
"996",996,20.7587597670218,55.5763076169635,23.3528139805134,31.559467676119
"997",997,20.7587597670218,55.5763076169635,23.3528139805134,31.5753068076939
"998",998,20.7587597670218,55.5955375314826,23.3720438950325,31.5911379978626
"999",999,20.7587597670218,55.6183809196215,23.3720438950325,31.6069612585582
"1000",1000,20.7587597670218,55.6183809196215,23.3720438950325,31.6227766016838
"1001",1001,20.7587597670218,55.6183809196215,23.3720438950325,31.6385840391128
"1002",1002,20.7587597670218,55.7585892794021,23.3720438950325,31.6543835826888
"1003",1003,20.7587597670218,55.8077316219133,23.3734283427985,31.6701752442262
"1004",1004,20.7587597670218,55.8275164844653,23.3734283427985,31.6859590355097
"1005",1005,20.7621822805832,55.8912139940189,23.3734283427985,31.7017349682947
"1006",1006,20.7662917973286,55.8953235107643,23.3775378595439,31.7175030543074
"1007",1007,20.7681527567982,55.8972926192843,23.3775378595439,31.7332633052449
"1008",1008,20.7681527567982,55.9275327211398,23.4077779613994,31.7490157327751
"1009",1009,20.7695592731635,55.9308145686731,23.4077779613994,31.7647603485372
"1010",1010,20.7695592731635,55.9308145686731,23.4105176392297,31.7804971641414
"1011",1011,20.7695592731635,55.9308145686731,23.4105176392297,31.7962261911693
"1012",1012,20.7695592731635,56.0071139069265,23.4105176392297,31.8119474411737
"1013",1013,20.7695592731635,56.111465633372,23.4529826455987,31.8276609256791
"1014",1014,20.7695592731635,56.1655760113909,23.506436654111,31.8433666561813
"1015",1015,20.7744820804423,56.1655760113909,23.506436654111,31.859064644148
"1016",1016,20.7765587520913,56.1662609308484,23.506436654111,31.8747549010185
"1017",1017,20.7765587520913,56.1668812506716,23.506436654111,31.8904374382039
"1018",1018,20.7821848175528,56.1814179522145,23.5222139953003,31.9061122670876
"1019",1019,20.7821848175528,56.1827877911297,23.5222139953003,31.9217793990247
"1020",1020,20.7834975565661,56.2330336968087,23.5222139953003,31.9374388453426
"1021",1021,20.7834975565661,56.236315544342,23.5222139953003,31.9530906173409
"1022",1022,20.7834975565661,56.2863146647443,23.5222139953003,31.9687347262916
"1023",1023,20.7834975565661,56.2863146647443,23.5222139953003,31.984371183439
"1024",1024,20.7847381962125,56.2863146647443,23.5222139953003,32
"1025",1025,20.7847381962125,56.2863146647443,23.5222139953003,32.0156211871642
"1026",1026,20.8073772157624,56.3116566846742,23.5434464984848,32.0312347560939
"1027",1027,20.8073772157624,56.3157662014196,23.5453074579544,32.0468407179241
"1028",1028,20.8073772157624,56.3426773511929,23.5453074579544,32.0624390837628
"1029",1029,20.8073772157624,56.3426773511929,23.5453074579544,32.0780298646909
"1030",1030,20.8249117816536,56.3623216916321,23.5649517983936,32.0936130717624
"1031",1031,20.8249117816536,56.3623216916321,23.5649517983936,32.1091887160046
"1032",1032,20.8249117816536,56.3650613694624,23.5649517983936,32.124756808418
"1033",1033,20.8249117816536,56.443084249631,23.5944033350689,32.1403173599764
"1034",1034,20.8261524213,56.5465070877233,23.5964082979652,32.1558703816271
"1035",1035,20.8261524213,56.5708617359237,23.5964082979652,32.1714158842908
"1036",1036,20.8261524213,56.5708617359237,23.5964082979652,32.1869538788622
"1037",1037,20.8282071796727,56.5708617359237,23.5977927457312,32.2024843762092
"1038",1038,20.8282071796727,56.6227785271484,23.5977927457312,32.218007387174
"1039",1039,20.8282071796727,56.6829495499986,23.5977927457312,32.2335229225724
"1040",1040,20.8288635491793,56.6941078316119,23.6089510273445,32.2490309931942
"1041",1041,20.8288635491793,56.6941078316119,23.6089510273445,32.2645316098034
"1042",1042,20.8288635491793,56.7282254218878,23.6089510273445,32.2800247831379
"1043",1043,20.830918307552,56.8450885821173,23.6089510273445,32.2955105239103
"1044",1044,20.8360250648715,56.889608346859,23.6089510273445,32.310988842807
"1045",1045,20.8360250648715,56.893069466274,23.6089510273445,32.3264597504892
"1046",1046,20.8360250648715,56.9865416719439,23.6089510273445,32.3419232575925
"1047",1047,20.8415628559354,57.0270176597691,23.6151810422915,32.3573793747269
"1048",1048,20.8422661141181,57.0457101928245,23.6338735753469,32.3728281124773
"1049",1049,20.8534318709357,57.1260110459428,23.6456596519877,32.3882694814033
"1050",1050,20.8548163187017,57.1371693275561,23.6456596519877,32.4037034920393
"1051",1051,20.8548163187017,57.1454760141521,23.6518896669346,32.4191301548947
"1052",1052,20.8548163187017,57.178950858992,23.6518896669346,32.4345494804537
"1053",1053,20.8548163187017,57.178950858992,23.6518896669346,32.4499614791759
"1054",1054,20.8554726882084,57.178950858992,23.6553142642225,32.4653661614959
"1055",1055,20.8681313354967,57.2434678621016,23.6720824282562,32.4807635378234
"1056",1056,20.8681313354967,57.2513442961816,23.6720824282562,32.4961536185438
"1057",1057,20.8681313354967,57.2874446190482,23.6734889446216,32.5115364140177
"1058",1058,20.8687877050034,57.309595783304,23.6956401088774,32.5269119345812
"1059",1059,20.86944407451,57.3116651505276,23.6970245566434,32.542280190546
"1060",1060,20.8721741688813,57.3116651505276,23.6970245566434,32.5576411921994
"1061",1061,20.8721741688813,57.342486526118,23.7278459322339,32.5729949498047
"1062",1062,20.8728663927643,57.342486526118,23.7278459322339,32.5883414736007
"1063",1063,20.8851103482552,57.3541101617858,23.7369882886088,32.6036807738022
"1064",1064,20.8927028976919,57.3617027112224,23.7390430469815,32.6190128606002
"1065",1065,20.8927028976919,57.3617027112224,23.7390430469815,32.6343377441614
"1066",1066,20.8927028976919,57.4043667291557,23.7390430469815,32.649655434629
"1067",1067,20.8927028976919,57.4043667291557,23.7390430469815,32.6649659421222
"1068",1068,20.9084560452159,57.4236361675931,23.7547961945055,32.6802692767364
"1069",1069,20.9084560452159,57.4249489066065,23.7547961945055,32.6955654485436
"1070",1070,20.9090763650391,57.4255692264297,23.7547961945055,32.7108544675922
"1071",1071,20.9175154632313,57.4276790009777,23.7576092272362,32.7261363439071
"1072",1072,20.9175154632313,57.4551060701025,23.7576092272362,32.7414110874898
"1073",1073,20.9175154632313,57.4551060701025,23.7611255181497,32.7566787083184
"1074",1074,20.9175154632313,57.5220557597824,23.7611255181497,32.7719392163479
"1075",1075,20.9175154632313,57.6924531332601,23.7611255181497,32.78719262151
"1076",1076,20.9326119618846,57.8283365024841,23.7990654049418,32.8024389337135
"1077",1077,20.9326119618846,57.8624105678723,23.7990654049418,32.8176781628439
"1078",1078,20.9326119618846,57.8624105678723,23.8004352438569,32.832910318764
"1079",1079,20.9326119618846,57.8845617321282,23.8004352438569,32.8481354113137
"1080",1080,20.9345810704046,57.9847751400243,23.8011274677399,32.86335345031
"1081",1081,20.9345810704046,57.9847751400243,23.8011274677399,32.8785644455472
"1082",1082,20.9345810704046,58.0361129873604,23.8011274677399,32.8937684067971
"1083",1083,20.9345810704046,58.0361129873604,23.8011274677399,32.9089653438087
"1084",1084,20.9345810704046,58.0361129873604,23.8011274677399,32.9241552663087
"1085",1085,20.9345810704046,58.0621664199347,23.8018196916229,32.9393381840012
"1086",1086,20.9366358287773,58.065448267468,23.8057864586138,32.9545141065682
"1087",1087,20.9366358287773,58.1811226262351,23.8057864586138,32.9696830436691
"1088",1088,20.9366358287773,58.1830917347551,23.8057864586138,32.9848450049413
"1089",1089,20.9366358287773,58.1855730140479,23.8057864586138,33
"1090",1090,20.9407453455227,58.2574895570923,23.8057864586138,33.0151480384384
"1091",1091,20.9469096206408,58.2636538322104,23.8119507337319,33.0302891298275
"1092",1092,20.9469096206408,58.2636538322104,23.8126071032386,33.0454232837166
"1093",1093,20.9469096206408,58.2636538322104,23.8126071032386,33.0605505096331
"1094",1094,20.953092234484,58.336958552895,23.8133103614213,33.0756708170825
"1095",1095,20.9555735137768,58.336958552895,23.8133103614213,33.0907842155486
"1096",1096,20.9555735137768,58.348773204015,23.8133103614213,33.1058907144937
"1097",1097,20.9555735137768,58.3549764022469,23.8133103614213,33.1209903233584
"1098",1098,20.9555735137768,58.3549764022469,23.8146802003364,33.1360830515618
"1099",1099,20.9555735137768,58.3549764022469,23.8146802003364,33.1511689085016
"1100",1100,20.9624185408996,58.3773294249497,23.8188997494325,33.166247903554
"1101",1101,20.9624185408996,58.3773294249497,23.8188997494325,33.1813200460741
"1102",1102,20.9686217391315,58.3773294249497,23.8188997494325,33.1963853453957
"1103",1103,20.9686217391315,58.4436227451229,23.8188997494325,33.2114438108312
"1104",1104,20.9686217391315,58.5389604862693,23.8188997494325,33.2264954516723
"1105",1105,20.9686217391315,58.5389604862693,23.8188997494325,33.2415402771893
"1106",1106,20.9686217391315,58.5403303251844,23.8188997494325,33.2565782966318
"1107",1107,20.9727750824295,58.5424069968334,23.8209764210815,33.2716095192282
"1108",1108,20.9727750824295,58.5726470986889,23.8209764210815,33.2866339541865
"1109",1109,20.9727750824295,58.5726470986889,23.8209764210815,33.3016516106934
"1110",1110,20.9755439779615,58.5766995155325,23.8209764210815,33.3166624979154
"1111",1111,20.9755439779615,58.5766995155325,23.8209764210815,33.3316666249979
"1112",1112,20.9755439779615,58.5766995155325,23.8223608688475,33.3466640010661
"1113",1113,20.9824662167915,58.5836217543625,23.8292831076774,33.3616546352246
"1114",1114,20.9916085731664,58.6256402447005,23.8713015980155,33.3766385365573
"1115",1115,20.9916085731664,58.6284532774313,23.8713015980155,33.391615714128
"1116",1116,21.0094164790631,58.6394119887523,23.8822603093365,33.4065861769801
"1117",1117,21.0094164790631,58.68509876503,23.8822603093365,33.4215499341368
"1118",1118,21.0121561568933,58.7521727729279,23.8835730483499,33.436506994601
"1119",1119,21.0121561568933,58.8206647186844,23.8835730483499,33.4514573673555
"1120",1120,21.0170568955728,58.8406190765794,23.9035274062449,33.466401061363
"1121",1121,21.0348648014695,58.9048059826368,23.9213353121416,33.4813380855664
"1122",1122,21.0348648014695,58.9591629702491,23.9213353121416,33.4962684488885
"1123",1123,21.0348648014695,58.9619760029798,23.9213353121416,33.5111921602321
"1124",1124,21.0362713178348,58.9987407492675,23.922741828507,33.5261092284804
"1125",1125,21.0376309455242,58.9987407492675,23.922741828507,33.5410196624968
"1126",1126,21.0383342037069,59.0477460153002,23.922741828507,33.555923471125
"1127",1127,21.0447958004763,59.1123836359429,23.9264637474461,33.570820663189
"1128",1128,21.0447958004763,59.2051418856172,23.9264637474461,33.5857112474933
"1129",1129,21.046850558849,59.2051418856172,23.9264637474461,33.6005952328229
"1130",1130,21.046850558849,59.2051418856172,23.9264637474461,33.6154726279432
"1131",1131,21.046850558849,59.2941814151007,23.9264637474461,33.6303434416005
"1132",1132,21.046850558849,59.3174411828446,23.9441857241261,33.6452076825214
"1133",1133,21.0595092061374,59.3300998301329,23.9588991297872,33.6600653594137
"1134",1134,21.0595092061374,59.3300998301329,23.9588991297872,33.6749164809655
"1135",1135,21.0595092061374,59.367939339348,23.9588991297872,33.689761055846
"1136",1136,21.0595092061374,59.3880138319549,23.9610089043352,33.7045990927054
"1137",1137,21.0602014300204,59.3921233487003,23.9610089043352,33.7194306001747
"1138",1138,21.0700469726203,59.4019688913003,23.9708544469352,33.734255586866
"1139",1139,21.0784493933623,59.4019688913003,23.9708544469352,33.7490740613724
"1140",1140,21.0784493933623,59.4019688913003,23.9708544469352,33.7638860322683
"1141",1141,21.0784493933623,59.4218315555697,23.9907171112046,33.7786915081091
"1142",1142,21.0805591679104,59.4218315555697,23.9907171112046,33.7934904974316
"1143",1143,21.0805591679104,59.465801631895,24.0037438274918,33.8082830087539
"1144",1144,21.0805591679104,59.5007325242309,24.0037438274918,33.8230690505755
"1145",1145,21.0805591679104,59.5020452632442,24.0037438274918,33.8378486313773
"1146",1146,21.0805591679104,59.5020452632442,24.0037438274918,33.8526217596215
"1147",1147,21.0938146155819,59.5132240392667,24.0149226035143,33.8673884437522
"1148",1148,21.0938146155819,59.5873469768015,24.0240649598892,33.8821486921948
"1149",1149,21.0938146155819,59.5873469768015,24.0240649598892,33.8969025133566
"1150",1150,21.0938146155819,59.6999241233658,24.0240649598892,33.9116499156263
"1151",1151,21.0938146155819,59.7018932318858,24.0254714762546,33.9263909073747
"1152",1152,21.0938146155819,59.7018932318858,24.0254714762546,33.9411254969543
"1153",1153,21.0938146155819,59.7018932318858,24.0254714762546,33.9558536926993
"1154",1154,21.0938146155819,59.7018932318858,24.0261747344372,33.9705755029261
"1155",1155,21.0938146155819,59.7224408156128,24.0467223181642,33.9852909359329
"1156",1156,21.0938146155819,59.7224408156128,24.0467223181642,34
"1157",1157,21.0938146155819,59.7708257618223,24.0467223181642,34.0147027033899
"1158",1158,21.0938146155819,59.7708257618223,24.0467223181642,34.0293990543471
"1159",1159,21.0938146155819,59.7708257618223,24.0467223181642,34.0440890610984
"1160",1160,21.0938146155819,59.7807508789934,24.0566474353354,34.0587727318528
"1161",1161,21.0938146155819,59.8278221030371,24.0566474353354,34.0734500748016
"1162",1162,21.1062856362085,59.8446353624261,24.0734606947244,34.0881210981186
"1163",1163,21.1062856362085,59.8446353624261,24.0734606947244,34.1027858099599
"1164",1164,21.1083403945812,59.8446353624261,24.0734606947244,34.117444218464
"1165",1165,21.1137789053386,59.8446353624261,24.0759419740172,34.132096331752
"1166",1166,21.1137789053386,59.8686075434409,24.1025035833752,34.1467421579277
"1167",1167,21.1158520024365,59.9049082746919,24.1388043146261,34.1613817050774
"1168",1168,21.1158520024365,59.9049082746919,24.1388043146261,34.1760149812701
"1169",1169,21.1192765997243,59.9928285084242,24.1428852814206,34.1906419945575
"1170",1170,21.1192765997243,59.9928285084242,24.1428852814206,34.2052627529741
"1171",1171,21.1192765997243,60.1018127473897,24.1428852814206,34.2198772645373
"1172",1172,21.1192765997243,60.1018127473897,24.1428852814206,34.2344855372474
"1173",1173,21.1192765997243,60.1433741755439,24.1428852814206,34.2490875790874
"1174",1174,21.1234961488204,60.1525165319189,24.1471048305168,34.2636833980236
"1175",1175,21.1234961488204,60.1525165319189,24.1471048305168,34.2782730020052
"1176",1176,21.1234961488204,60.1525165319189,24.1471048305168,34.2928563989645
"1177",1177,21.1249026651858,60.190187102085,24.1485113468821,34.3074335968169
"1178",1178,21.1249026651858,60.1908720215425,24.1485113468821,34.322004603461
"1179",1179,21.1249026651858,60.1948102385825,24.1485113468821,34.3365694267788
"1180",1180,21.1249026651858,60.2646720232542,24.1485113468821,34.3511280746353
"1181",1181,21.1317261832409,60.2976562407436,24.1802549247251,34.3656805548792
"1182",1182,21.1317261832409,60.3672788008295,24.1802549247251,34.3802268753422
"1183",1183,21.1317261832409,60.3672788008295,24.1802549247251,34.3947670438397
"1184",1184,21.139379084891,60.3834645060662,24.1977533689752,34.4093010681705
"1185",1185,21.139379084891,60.4516802619563,24.2265869544653,34.423828956117
"1186",1186,21.139379084891,60.4547818610723,24.2296885535813,34.4383507154451
"1187",1187,21.1626663464482,60.4712199280539,24.2461266205629,34.4528663539044
"1188",1188,21.1626663464482,60.5994386908699,24.2677868142829,34.4673758792282
"1189",1189,21.1626663464482,60.5994386908699,24.2677868142829,34.4818792991333
"1190",1190,21.1797893328874,60.616561677309,24.284909800722,34.4963766213207
"1191",1191,21.1797893328874,60.6844494283398,24.284909800722,34.5108678534748
"1192",1192,21.183841749731,60.6844494283398,24.284909800722,34.5253530032641
"1193",1193,21.1872642632923,60.7358734038326,24.29095779231,34.5398320783411
"1194",1194,21.1893740378404,60.7358734038326,24.2930675668581,34.554305086342
"1195",1195,21.1893740378404,60.7358734038326,24.2930675668581,34.5687720348872
"1196",1196,21.1893740378404,60.7358734038326,24.2930675668581,34.5832329315812
"1197",1197,21.1893740378404,60.7715188851558,24.3155534899789,34.5976877840124
"1198",1198,21.1893740378404,60.7950544971776,24.3169600063443,34.6121365997536
"1199",1199,21.1893740378404,60.7950544971776,24.3169600063443,34.6265793863616
"1200",1200,21.1893740378404,60.8364057760976,24.317616375851,34.6410161513775
"1201",1201,21.1893740378404,60.9104020228254,24.317616375851,34.6554469023269
"1202",1202,21.1893740378404,60.9556915187854,24.317616375851,34.6698716467194
"1203",1203,21.1893740378404,60.9556915187854,24.317616375851,34.6842903920492
"1204",1204,21.1893740378404,60.9947716676468,24.317616375851,34.6987031457949
"1205",1205,21.1893740378404,61.0622844531847,24.317616375851,34.7131099154196
"1206",1206,21.1926558853737,61.0622844531847,24.317616375851,34.7275107083707
"1207",1207,21.1926558853737,61.1372388123771,24.317616375851,34.7419055320804
"1208",1208,21.1946249938937,61.1372388123771,24.317616375851,34.7562943939655
"1209",1209,21.1946249938937,61.1490248890178,24.317616375851,34.7706773014274
"1210",1210,21.1959377329071,61.1490248890178,24.317616375851,34.7850542618522
"1211",1211,21.1959377329071,61.2130044298186,24.337676259607,34.7994252826106
"1212",1212,21.207705538918,61.2247722358296,24.3494440656179,34.8137903710584
"1213",1213,21.207705538918,61.2247722358296,24.3494440656179,34.828149534536
"1214",1214,21.207705538918,61.2254286053362,24.3494440656179,34.8425027803687
"1215",1215,21.207705538918,61.2254286053362,24.3494440656179,34.8568501158667
"1216",1216,21.2105185716487,61.2254286053362,24.3494440656179,34.8711915483254
"1217",1217,21.2119030194147,61.2254286053362,24.3508285133839,34.8855270850248
"1218",1218,21.2243094158787,61.2378350018002,24.3632349098479,34.8998567332303
"1219",1219,21.2243094158787,61.2821402673094,24.3632349098479,34.9141805001922
"1220",1220,21.2276271177883,61.2821402673094,24.3632349098479,34.928498393146
"1221",1221,21.2276271177883,61.2821402673094,24.3632349098479,34.9428104193123
"1222",1222,21.2276271177883,61.2821402673094,24.3632349098479,34.9571165858971
"1223",1223,21.2311067312515,61.2821402673094,24.3632349098479,34.9714169000914
"1224",1224,21.2366086679392,61.3015225360333,24.3750027158588,34.9857113690718
"1225",1225,21.2366086679392,61.3439926814785,24.3789409328988,35
"1226",1226,21.2407620112371,61.3439926814785,24.3789409328988,35.0142828000232
"1227",1227,21.2407620112371,61.3439926814785,24.3789409328988,35.028559776274
"1228",1228,21.2407620112371,61.3638553457479,24.3988035971682,35.0428309358705
"1229",1229,21.2428386828861,61.3659320173969,24.4008802688172,35.0570962859162
"1230",1230,21.2428386828861,61.4026967636846,24.4022867851825,35.0713558335004
"1231",1231,21.2428386828861,61.4122856360905,24.4139304159611,35.0856095856977
"1232",1232,21.2442085218012,61.4136554750056,24.4153002548763,35.0998575495685
"1233",1233,21.2442085218012,61.4136554750056,24.4153002548763,35.1140997321589
"1234",1234,21.2442085218012,61.4136554750056,24.4153002548763,35.1283361405006
"1235",1235,21.2455929695672,61.4766575729029,24.4153002548763,35.1425667816112
"1236",1236,21.2462851934502,61.4766575729029,24.4153002548763,35.1567916624939
"1237",1237,21.248766472743,61.4766575729029,24.4160035130589,35.1710107901379
"1238",1238,21.2612265026369,61.4898098266798,24.4284635429529,35.1852241715184
"1239",1239,21.2612265026369,61.4898098266798,24.4284635429529,35.1994318135961
"1240",1240,21.2710721171945,61.4996554412374,24.4383091575105,35.213633723318
"1241",1241,21.2710721171945,61.5126638868947,24.4500769635214,35.2278299076171
"1242",1242,21.2782921817679,61.5947397426349,24.468455309708,35.2420203734122
"1243",1243,21.2782921817679,61.5947397426349,24.468455309708,35.2562051276084
"1244",1244,21.2782921817679,61.652957896528,24.468455309708,35.2703841770968
"1245",1245,21.2789125015911,61.6535782163512,24.4690756295312,35.2845575287547
"1246",1246,21.2809672599638,61.7049471756686,24.4690756295312,35.2987251894456
"1247",1247,21.2809672599638,61.7591163479792,24.4690756295312,35.3128871660192
"1248",1248,21.2829363684838,61.7591163479792,24.4690756295312,35.3270434653114
"1249",1249,21.2829363684838,61.7591163479792,24.4690756295312,35.3411940941446
"1250",1250,21.2829363684838,61.805640334719,24.4690756295312,35.3553390593274
"1251",1251,21.2829363684838,61.8217686501222,24.4690756295312,35.3694783676548
"1252",1252,21.2849911268565,61.8238234084949,24.4725148356699,35.3836120259083
"1253",1253,21.2849911268565,61.914926977553,24.4925893282768,35.3977400408557
"1254",1254,21.2863038658698,61.9267130541938,24.4925893282768,35.4118624192515
"1255",1255,21.2863038658698,61.9267130541938,24.4925893282768,35.4259791678367
"1256",1256,21.2863038658698,61.9792007336099,24.5247295529862,35.4400902933387
"1257",1257,21.2890435437001,61.9792007336099,24.5247295529862,35.4541958024717
"1258",1258,21.2890435437001,61.9901594449309,24.532948586477,35.4682957019364
"1259",1259,21.2890435437001,61.9901594449309,24.532948586477,35.4823899984203
"1260",1260,21.2890435437001,61.9901594449309,24.532948586477,35.4964786985977
"1261",1261,21.2890435437001,61.9991583554099,24.541947496956,35.5105618091294
"1262",1262,21.2890435437001,62.014630035429,24.557419176975,35.5246393366632
"1263",1263,21.2890435437001,62.014630035429,24.558111400858,35.5387112878337
"1264",1264,21.290427991466,62.015322259312,24.559495848624,35.5527776692624
"1265",1265,21.290427991466,62.1096407360716,24.559495848624,35.5668384875575
"1266",1266,21.290427991466,62.1096407360716,24.559495848624,35.5808937493144
"1267",1267,21.290427991466,62.1096407360716,24.559495848624,35.5949434611154
"1268",1268,21.2911129109236,62.1096407360716,24.5601807680816,35.6089876295297
"1269",1269,21.2945740303386,62.1096407360716,24.5601807680816,35.6230262611138
"1270",1270,21.2945740303386,62.1928602737234,24.5601807680816,35.6370593624109
"1271",1271,21.2945740303386,62.19351664323,24.5601807680816,35.6510869399518
"1272",1272,21.2945740303386,62.2621790505999,24.5855227880115,35.665109000254
"1273",1273,21.2945740303386,62.3435691572569,24.5855227880115,35.6791255498225
"1274",1274,21.2945740303386,62.3435691572569,24.5855227880115,35.6931365951495
"1275",1275,21.2945740303386,62.3435691572569,24.5855227880115,35.7071421427142
"1276",1276,21.2945740303386,62.3449287849463,24.5855227880115,35.7211421989835
"1277",1277,21.2973137081688,62.4099619755715,24.5855227880115,35.7351367704113
"1278",1278,21.3171763724382,62.4762036400016,24.6053854522809,35.749125863439
"1279",1279,21.3213959215344,62.509874725773,24.609605001377,35.7631094844953
"1280",1280,21.3213959215344,62.5351920203497,24.610989449143,35.7770876399966
"1281",1281,21.3234506799071,62.5920403353277,24.610989449143,35.7910603363466
"1282",1282,21.3344093912281,62.6029990466487,24.6219481604641,35.8050275799363
"1283",1283,21.3344093912281,62.6029990466487,24.6219481604641,35.8189893771446
"1284",1284,21.3357221302414,62.604311785662,24.6232608994774,35.8329457343378
"1285",1285,21.336407049699,62.6173252553558,24.6362743691711,35.8468966578698
"1286",1286,21.337099273582,62.6173252553558,24.6362743691711,35.8608421540822
"1287",1287,21.337099273582,62.6212634723958,24.6362743691711,35.8747822293042
"1288",1288,21.3377841930396,62.6219483918533,24.6369592886287,35.8887168898527
"1289",1289,21.3377841930396,62.6219483918533,24.6369592886287,35.9026461420325
"1290",1290,21.3417509600305,62.7194918274194,24.6376442080863,35.9165699921359
"1291",1291,21.3452120794454,62.7229529468344,24.6411053275012,35.9304884464434
"1292",1292,21.3452120794454,62.8099377179452,24.6411053275012,35.9444015112229
"1293",1293,21.3459043033284,62.8671256685378,24.657280265703,35.9583091927304
"1294",1294,21.3504403409939,62.9143249182858,24.6629460824713,35.9722114972099
"1295",1295,21.3504403409939,62.9143249182858,24.6629460824713,35.9861084308932
"1296",1296,21.3504403409939,62.9662216342001,24.6629460824713,36
"1297",1297,21.3504403409939,62.9662216342001,24.6629460824713,36.0138862107382
"1298",1298,21.3517530800072,63.0243105888244,24.6641867221177,36.0277670693036
"1299",1299,21.3524563381899,63.0243105888244,24.6641867221177,36.0416425818802
"1300",1300,21.3524563381899,63.0243105888244,24.6641867221177,36.0555127546399
"1301",1301,21.3524563381899,63.1302434520938,24.6641867221177,36.0693775937429
"1302",1302,21.3524563381899,63.1302434520938,24.6641867221177,36.0832371053374
"1303",1303,21.3524563381899,63.1302434520938,24.6641867221177,36.0970912955601
"1304",1304,21.3524563381899,63.1302434520938,24.6641867221177,36.1109401705356
"1305",1305,21.3524563381899,63.1302434520938,24.6641867221177,36.1247837363769
"1306",1306,21.3524563381899,63.1302434520938,24.6641867221177,36.1386219991853
"1307",1307,21.3530766580131,63.1302434520938,24.6641867221177,36.1524549650504
"1308",1308,21.3671418216669,63.1784262060235,24.6782518857714,36.1662826400502
"1309",1309,21.3684545606802,63.1797389450368,24.6782518857714,36.1801050302511
"1310",1310,21.3684545606802,63.1797389450368,24.6782518857714,36.1939221417077
"1311",1311,21.3684545606802,63.1797389450368,24.6782518857714,36.2077339804633
"1312",1312,21.3746188357983,63.1859032201549,24.6844161608895,36.2215405525497
"1313",1313,21.3746188357983,63.2066699366447,24.6844161608895,36.2353418639869
"1314",1314,21.3752752053049,63.2066699366447,24.6844161608895,36.2491379207837
"1315",1315,21.3752752053049,63.2854356742647,24.6844161608895,36.2629287289375
"1316",1316,21.3800696415079,63.2854356742647,24.6844161608895,36.2767142944341
"1317",1317,21.3806899613311,63.3040452689607,24.7030257555855,36.2904946232481
"1318",1318,21.3806899613311,63.3040452689607,24.7030257555855,36.3042697213427
"1319",1319,21.3806899613311,63.3040452689607,24.7030257555855,36.3180395946698
"1320",1320,21.3837915604471,63.3394892223206,24.7030257555855,36.3318042491699
"1321",1321,21.3837915604471,63.3394892223206,24.7030257555855,36.3455636907725
"1322",1322,21.3862728397399,63.3394892223206,24.7061919543358,36.3593179253957
"1323",1323,21.3862728397399,63.3394892223206,24.7061919543358,36.3730669589464
"1324",1324,21.3862728397399,63.3394892223206,24.7061919543358,36.3868107973205
"1325",1325,21.3862728397399,63.3394892223206,24.7061919543358,36.4005494464026
"1326",1326,21.3862728397399,63.3394892223206,24.7061919543358,36.4142829120662
"1327",1327,21.3906150785023,63.374652131455,24.7061919543358,36.428011200174
"1328",1328,21.3919278175156,63.4030553792571,24.7061919543358,36.4417343165772
"1329",1329,21.3932976564307,63.4030553792571,24.7061919543358,36.4554522671164
"1330",1330,21.3932976564307,63.4058684119879,24.7061919543358,36.4691650576209
"1331",1331,21.3932976564307,63.4058684119879,24.7061919543358,36.4828726939094
"1332",1332,21.3932976564307,63.4719746811604,24.7088174323625,36.4965751817893
"1333",1333,21.3968139473442,63.476111291897,24.7088174323625,36.5102725270574
"1334",1334,21.4023517384081,63.476111291897,24.7088174323625,36.5239647354993
"1335",1335,21.4023517384081,63.5238759182833,24.7088174323625,36.5376518128902
"1336",1336,21.4023517384081,63.5731039910713,24.7088174323625,36.5513337649941
"1337",1337,21.4085379268025,63.5731039910713,24.7088174323625,36.5650105975644
"1338",1338,21.4153871213782,63.6411366475407,24.7088174323625,36.5786823163438
"1339",1339,21.4153871213782,63.6411366475407,24.7088174323625,36.592348927064
"1340",1340,21.4153871213782,63.6411366475407,24.7088174323625,36.6060104354463
"1341",1341,21.4174968959262,63.6541633638278,24.7088174323625,36.6196668472011
"1342",1342,21.4174968959262,63.6541633638278,24.7088174323625,36.6333181680284
"1343",1343,21.4174968959262,63.7239986595307,24.741380044383,36.6469644036174
"1344",1344,21.4195018588225,63.7876961690843,24.7426927833963,36.6606055596467
"1345",1345,21.4195018588225,63.7876961690843,24.7426927833963,36.6742416417845
"1346",1346,21.4195018588225,63.7883164889075,24.7426927833963,36.6878726556883
"1347",1347,21.4201582283292,63.8048399263778,24.7426927833963,36.7014986070051
"1348",1348,21.4201582283292,63.9005435697608,24.761071129583,36.7151195013716
"1349",1349,21.4267936321485,63.9163399628085,24.7663220856363,36.7287353444139
"1350",1350,21.4282001485139,63.9163399628085,24.7663220856363,36.7423461417477
"1351",1351,21.4282001485139,63.9311083846449,24.7810905074727,36.7559518989782
"1352",1352,21.4282001485139,63.9311083846449,24.7810905074727,36.7695526217005
"1353",1353,21.4306814278067,63.9311083846449,24.7810905074727,36.783148315499
"1354",1354,21.4306814278067,63.9490976595177,24.7810905074727,36.7967389859482
"1355",1355,21.4306814278067,63.9490976595177,24.7830596159927,36.8103246386119
"1356",1356,21.4306814278067,63.9490976595177,24.7830596159927,36.8239052790439
"1357",1357,21.43199416682,63.976008809291,24.7830596159927,36.8374809127877
"1358",1358,21.435455286235,64.0129671991586,24.7865207354077,36.8510515453766
"1359",1359,21.435455286235,64.0129671991586,24.7865207354077,36.8646171823335
"1360",1360,21.435455286235,64.0129671991586,24.7865207354077,36.8781778291715
"1361",1361,21.435455286235,64.0129671991586,24.7865207354077,36.8917334913934
"1362",1362,21.435455286235,64.0561171249852,24.7865207354077,36.9052841744919
"1363",1363,21.435455286235,64.0561171249852,24.7865207354077,36.9188298839495
"1364",1364,21.4417846098792,64.0561171249852,24.7865207354077,36.9323706252388
"1365",1365,21.4424409793858,64.1170178568068,24.7865207354077,36.9459064038223
"1366",1366,21.4452540121166,64.1987583834962,24.7865207354077,36.9594372251527
"1367",1367,21.4452540121166,64.1987583834962,24.7865207354077,36.9729630946723
"1368",1368,21.4452540121166,64.2093072562365,24.797069608148,36.9864840178139
"1369",1369,21.4459389315741,64.2099921756941,24.7977545276056,37
"1370",1370,21.4459389315741,64.3123991761175,24.7977545276056,37.0135110466435
"1371",1371,21.4459389315741,64.3425921734242,24.7977545276056,37.0270171631472
"1372",1372,21.4459389315741,64.3425921734242,24.7977545276056,37.0405183549043
"1373",1373,21.4459389315741,64.3853132912592,24.7977545276056,37.0540146272978
"1374",1374,21.4466421897568,64.3860165494419,24.7984577857882,37.0675059857013
"1375",1375,21.4478828294032,64.3860165494419,24.7984577857882,37.0809924354783
"1376",1376,21.4478828294032,64.3860165494419,24.7984577857882,37.0944739819828
"1377",1377,21.4526772656062,64.4032710155388,24.8032522219912,37.1079506305589
"1378",1378,21.4526772656062,64.4201492119233,24.8201304183757,37.1214223865412
"1379",1379,21.4574717018091,64.432452085639,24.8249248545786,37.1348892552543
"1380",1380,21.4574717018091,64.5280914339165,24.8478977873119,37.1483512420134
"1381",1381,21.4574717018091,64.5280914339165,24.8478977873119,37.1618083521241
"1382",1382,21.4611936207483,64.5362847908868,24.8529895451662,37.1752605908822
"1383",1383,21.4667314118123,64.5418225819508,24.8585273362302,37.1887079635741
"1384",1384,21.4667314118123,64.5418225819508,24.8585273362302,37.2021504754766
"1385",1385,21.4667314118123,64.5418225819508,24.8585273362302,37.2155881318568
"1386",1386,21.469356889839,64.5418225819508,24.8611528142569,37.2290209379726
"1387",1387,21.4706696288523,64.5418225819508,24.8611528142569,37.2424488990721
"1388",1388,21.4734093066826,64.5418225819508,24.8611528142569,37.2558720203943
"1389",1389,21.4753784152025,64.5644249240504,24.8611528142569,37.2692903071684
"1390",1390,21.4772393746721,64.5644249240504,24.8611528142569,37.2827037646145
"1391",1391,21.4793014374703,64.6028847530887,24.862522653172,37.296112397943
"1392",1392,21.4793014374703,64.6507997270753,24.862522653172,37.3095162123553
"1393",1393,21.4793014374703,64.6507997270753,24.862522653172,37.322915213043
"1394",1394,21.4793014374703,64.6507997270753,24.862522653172,37.3363094051889
"1395",1395,21.4793014374703,64.6507997270753,24.862522653172,37.3496987939662
"1396",1396,21.4793014374703,64.6857306194112,24.862522653172,37.3630833845388
"1397",1397,21.4793014374703,64.7582426224246,24.862522653172,37.3764631820615
"1398",1398,21.4793014374703,64.7582426224246,24.862522653172,37.3898381916798
"1399",1399,21.4793014374703,64.7582426224246,24.862522653172,37.4032084185301
"1400",1400,21.4793014374703,64.7990929998239,24.9033730305713,37.4165738677394
"1401",1401,21.4921668562365,64.8318137784341,24.9155462254545,37.4299345444258
"1402",1402,21.4921668562365,64.8455305063106,24.9155462254545,37.4432904536981
"1403",1403,21.4942766307846,64.8455305063106,24.9155462254545,37.4566416006561
"1404",1404,21.4942766307846,64.8455305063106,24.9155462254545,37.4699879903904
"1405",1405,21.4942766307846,64.9058034185763,24.9155462254545,37.4833296279826
"1406",1406,21.4942766307846,64.9058034185763,24.9155462254545,37.4966665185054
"1407",1407,21.4942766307846,64.9541883647858,24.9155462254545,37.5099986670221
"1408",1408,21.4942766307846,64.9541883647858,24.9155462254545,37.5233260785874
"1409",1409,21.4942766307846,64.9852582130734,24.9286267988695,37.5366487582469
"1410",1410,21.4956610785506,64.9852582130734,24.9300112466354,37.5499667110372
"1411",1411,21.4963533024336,64.9976646095374,24.9300112466354,37.5632799419859
"1412",1412,21.4994549015496,64.9976646095374,24.9300112466354,37.5765884561119
"1413",1413,21.4994549015496,65.0159493222872,24.9475927012026,37.589892258425
"1414",1414,21.4994549015496,65.0159493222872,24.9475927012026,37.6031913539263
"1415",1415,21.4994549015496,65.0159493222872,24.9475927012026,37.6164857476081
"1416",1416,21.4994549015496,65.0242560088832,24.9558993877985,37.6297754444536
"1417",1417,21.4994549015496,65.0242560088832,24.9572121268119,37.6430604494374
"1418",1418,21.4994549015496,65.0934328740973,24.9572121268119,37.6563407675255
"1419",1419,21.4994549015496,65.0934328740973,24.9572121268119,37.6696164036747
"1420",1420,21.4994549015496,65.0934328740973,24.9572121268119,37.6828873628335
"1421",1421,21.4994549015496,65.0934328740973,24.9572121268119,37.6961536499415
"1422",1422,21.4994549015496,65.133581859311,24.9572121268119,37.7094152699296
"1423",1423,21.5029380895639,65.1835389702913,24.9635812017628,37.72267222772
"1424",1424,21.5029380895639,65.1835389702913,24.9635812017628,37.7359245282264
"1425",1425,21.5043225373299,65.2557396160245,24.9635812017628,37.7491721763537
"1426",1426,21.5043225373299,65.2557396160245,24.9635812017628,37.7624151769984
"1427",1427,21.5061834967995,65.2557396160245,24.9635812017628,37.7756535350482
"1428",1428,21.5061834967995,65.2557396160245,24.9635812017628,37.7888872553824
"1429",1429,21.5061834967995,65.3331775187336,24.973506318934,37.8021163428716
"1430",1430,21.5103368400975,65.3344902577469,24.973506318934,37.8153408023781
"1431",1431,21.5103368400975,65.3344902577469,24.973506318934,37.8285606387555
"1432",1432,21.5166661637417,65.3408195813911,24.9798356425782,37.841775856849
"1433",1433,21.5166661637417,65.3408195813911,24.9798356425782,37.8549864614954
"1434",1434,21.5166661637417,65.3824058693995,24.9798356425782,37.868192457523
"1435",1435,21.5166661637417,65.4266744574584,24.9798356425782,37.8813938497516
"1436",1436,21.5166661637417,65.4266744574584,24.9798356425782,37.8945906429928
"1437",1437,21.5166661637417,65.4266744574584,24.9798356425782,37.9077828420497
"1438",1438,21.5166661637417,65.4266744574584,24.9798356425782,37.9209704517171
"1439",1439,21.5166661637417,65.4403728466097,24.9935340317295,37.9341534767813
"1440",1440,21.5166661637417,65.4403728466097,24.9935340317295,37.9473319220206
"1441",1441,21.5166661637417,65.4403728466097,24.9935340317295,37.9605057922046
"1442",1442,21.5166661637417,65.5361839243829,25.0145378559428,37.973675092095
"1443",1443,21.5166661637417,65.5361839243829,25.0145378559428,37.9868398264452
"1444",1444,21.5203880826809,65.5729589779083,25.018259774882,38
"1445",1445,21.5203880826809,65.6169357348549,25.018259774882,38.0131556174964
"1446",1446,21.5203880826809,65.6169357348549,25.0189161443886,38.0263066836631
"1447",1447,21.5203880826809,65.6563566418093,25.0189161443886,38.0394532032205
"1448",1448,21.5203880826809,65.6563566418093,25.0189161443886,38.0525951808809
"1449",1449,21.5203880826809,65.6697185472803,25.0322780498597,38.0657326213486
"1450",1450,21.5216287223273,65.6965714705976,25.0335186895061,38.0788655293195
"1451",1451,21.5216287223273,65.6965714705976,25.0374064851642,38.0919939094818
"1452",1452,21.5216287223273,65.7083861217176,25.0374064851642,38.1051177665153
"1453",1453,21.5216287223273,65.7083861217176,25.0374064851642,38.1182371050918
"1454",1454,21.5216287223273,65.7090424912242,25.0374064851642,38.1313519298752
"1455",1455,21.5216287223273,65.7090424912242,25.0374064851642,38.1444622455213
"1456",1456,21.5216287223273,65.7928062818315,25.0578770393298,38.1575680566778
"1457",1457,21.5216287223273,65.8156496699704,25.0578770393298,38.1706693679846
"1458",1458,21.5216287223273,65.8572974722301,25.0691291702528,38.1837661840736
"1459",1459,21.5216287223273,65.9530670713647,25.0691291702528,38.1968585095686
"1460",1460,21.5235978308473,66.0044049187008,25.0691291702528,38.2099463490856
"1461",1461,21.5235978308473,66.0318016970034,25.0965259485554,38.2230297072328
"1462",1462,21.5250043472126,66.0318016970034,25.0979324649207,38.2361085886103
"1463",1463,21.5250043472126,66.0318016970034,25.0979324649207,38.2491829978106
"1464",1464,21.5250043472126,66.0684895628022,25.0979324649207,38.262252939418
"1465",1465,21.5256965710956,66.0684895628022,25.0979324649207,38.2753184180093
"1466",1466,21.5296347881356,66.0684895628022,25.0979324649207,38.2883794381533
"1467",1467,21.5296347881356,66.1578785836444,25.0979324649207,38.3014360044111
"1468",1468,21.5296347881356,66.2367369176692,25.0979324649207,38.314488121336
"1469",1469,21.5296347881356,66.2620542122459,25.0979324649207,38.3275357934736
"1470",1470,21.5296347881356,66.2620542122459,25.0979324649207,38.3405790253616
"1471",1471,21.5296347881356,66.3209572855965,25.0979324649207,38.3536178215302
"1472",1472,21.5359641117798,66.3718728470179,25.1042617885649,38.3666521865018
"1473",1473,21.5378250712494,66.4088967156218,25.1061227480345,38.379682124791
"1474",1474,21.5378250712494,66.4088967156218,25.1061227480345,38.3927076409049
"1475",1475,21.5392095190154,66.4102811633878,25.1075071958005,38.405728739343
"1476",1476,21.5392095190154,66.5100305453348,25.1075071958005,38.4187454245971
"1477",1477,21.5392095190154,66.5763238655081,25.1075071958005,38.4317577011513
"1478",1478,21.5392095190154,66.5954054698774,25.1075071958005,38.4447655734822
"1479",1479,21.5392095190154,66.5997477086398,25.1118494345629,38.4577690460588
"1480",1480,21.5392095190154,66.7079891029911,25.1118494345629,38.4707681233427
"1481",1481,21.5392095190154,66.7093018420045,25.1118494345629,38.4837628097877
"1482",1482,21.5392095190154,66.7135213911006,25.116068983659,38.4967531098403
"1483",1483,21.5392095190154,66.7539316390969,25.116068983659,38.5097390279394
"1484",1484,21.5399127771981,66.7539316390969,25.116068983659,38.5227205685164
"1485",1485,21.5399127771981,66.7539316390969,25.116068983659,38.5356977359954
"1486",1486,21.5399127771981,66.7539316390969,25.116068983659,38.5486705347928
"1487",1487,21.5399127771981,66.7644770760913,25.116068983659,38.5616389693177
"1488",1488,21.5399127771981,66.791843247679,25.116068983659,38.5746030439718
"1489",1489,21.5399127771981,66.791843247679,25.116068983659,38.5875627631495
"1490",1490,21.5399127771981,66.791843247679,25.116068983659,38.6005181312376
"1491",1491,21.5399127771981,66.791843247679,25.116068983659,38.6134691526156
"1492",1492,21.5399127771981,66.8168211433086,25.12606600489,38.6264158316559
"1493",1493,21.5399127771981,66.8168211433086,25.12606600489,38.6393581727233
"1494",1494,21.5399127771981,66.8555469442019,25.12606600489,38.6522961801754
"1495",1495,21.5399127771981,66.8555469442019,25.12606600489,38.6652298583624
"1496",1496,21.5412255162114,66.8977424351631,25.12606600489,38.6781592116274
"1497",1497,21.5412255162114,66.8977424351631,25.12606600489,38.6910842443062
"1498",1498,21.5412255162114,66.8983988046697,25.12606600489,38.7040049607273
"1499",1499,21.5412255162114,66.8983988046697,25.12606600489,38.7169213652119
"1500",1500,21.5412255162114,67.0174973808322,25.12606600489,38.7298334620742
"1501",1501,21.5412255162114,67.1105159102429,25.12606600489,38.742741255621
"1502",1502,21.5412255162114,67.1105159102429,25.12606600489,38.7556447501522
"1503",1503,21.5412255162114,67.1105159102429,25.12606600489,38.7685439499603
"1504",1504,21.5412255162114,67.1447618831212,25.12606600489,38.7814388593306
"1505",1505,21.5412255162114,67.1447618831212,25.12606600489,38.7943294825416
"1506",1506,21.5412255162114,67.1851656099885,25.12606600489,38.8072158238645
"1507",1507,21.5412255162114,67.1981923262757,25.12606600489,38.8200978875633
"1508",1508,21.5412255162114,67.1981923262757,25.12606600489,38.8329756778952
"1509",1509,21.5412255162114,67.2214795878329,25.1493532664472,38.8458491991101
"1510",1510,21.5412255162114,67.3121998933994,25.1493532664472,38.8587184554509
"1511",1511,21.5412255162114,67.3515820637994,25.1493532664472,38.8715834511536
"1512",1512,21.5412255162114,67.4261019326427,25.1493532664472,38.8844441904472
"1513",1513,21.5412255162114,67.454982190936,25.1493532664472,38.8973006775534
"1514",1514,21.5412255162114,67.4576076689627,25.1493532664472,38.9101529166874
"1515",1515,21.5445073637447,67.4576076689627,25.1493532664472,38.9230009120571
"1516",1516,21.5445073637447,67.458920407976,25.1493532664472,38.9358446678636
"1517",1517,21.5445073637447,67.5185084007842,25.1493532664472,38.9486841883009
"1518",1518,21.5445073637447,67.5315711667548,25.1493532664472,38.9615194775563
"1519",1519,21.5445073637447,67.5315711667548,25.1493532664472,38.9743505398102
"1520",1520,21.5445073637447,67.6337311128997,25.1648249464663,38.9871773792359
"1521",1521,21.5458201027581,67.6867139844419,25.1946002979798,39
"1522",1522,21.5483659816852,67.6950133666124,25.2047606396199,39.0128184062623
"1523",1523,21.5483659816852,67.6962540062588,25.2047606396199,39.0256326021757
"1524",1524,21.5483659816852,67.6962540062588,25.2047606396199,39.0384425918863
"1525",1525,21.5490582055682,67.7140118373151,25.2225184706762,39.0512483795333
"1526",1526,21.5490582055682,67.7140118373151,25.2225184706762,39.0640499692492
"1527",1527,21.5490582055682,67.7365160991611,25.2450227325222,39.0768473651598
"1528",1528,21.5490582055682,67.7680223942091,25.2450227325222,39.0896405713841
"1529",1529,21.5496785253914,67.7680223942091,25.2450227325222,39.1024295920343
"1530",1530,21.5496785253914,67.8137341760837,25.2450227325222,39.1152144312159
"1531",1531,21.5496785253914,67.8137341760837,25.2450227325222,39.1279950930277
"1532",1532,21.5640618340003,67.8337618888792,25.2587211216735,39.1407715815619
"1533",1533,21.5640618340003,67.8337618888792,25.2587211216735,39.1535439009038
"1534",1534,21.5640618340003,67.8598153214535,25.2587211216735,39.1663120551323
"1535",1535,21.5646821538235,67.8598153214535,25.2593414414967,39.1790760483195
"1536",1536,21.5646821538235,67.8703172335601,25.2698433536033,39.1918358845308
"1537",1537,21.5646821538235,67.8703172335601,25.2698433536033,39.2045915678253
"1538",1538,21.5646821538235,67.8808626705545,25.2698433536033,39.2173431022552
"1539",1539,21.5653024736467,67.910934527053,25.2999152101019,39.2300904918661
"1540",1540,21.5653024736467,67.9417559026435,25.2999152101019,39.2428337406972
"1541",1541,21.5826982454112,67.952921659461,25.3131907414675,39.255572852781
"1542",1542,21.5826982454112,67.9653816893549,25.3256507713614,39.2683078321437
"1543",1543,21.5826982454112,67.9653816893549,25.3256507713614,39.2810386828047
"1544",1544,21.5826982454112,67.9653816893549,25.3256507713614,39.293765408777
"1545",1545,21.5846673539312,67.9875328536108,25.3315580969214,39.3064880140671
"1546",1546,21.5915165485069,68.0547680427997,25.338407291497,39.319206502675
"1547",1547,21.5915165485069,68.0547680427997,25.338407291497,39.3319208785943
"1548",1548,21.5936263230549,68.0547680427997,25.338407291497,39.344631145812
"1549",1549,21.6005485618849,68.1094081923297,25.3629109848941,39.3573373083089
"1550",1550,21.6005485618849,68.2036439014148,25.3629109848941,39.3700393700591
"1551",1551,21.6005485618849,68.2036439014148,25.3629109848941,39.3827373350304
"1552",1552,21.6005485618849,68.231020911995,25.3629109848941,39.3954312071844
"1553",1553,21.6005485618849,68.2612141251745,25.3629109848941,39.4081209904761
"1554",1554,21.6005485618849,68.2675434488187,25.3692403085383,39.4208066888541
"1555",1555,21.6005485618849,68.2675434488187,25.3692403085383,39.4334883062607
"1556",1556,21.6005485618849,68.2910790608405,25.3706101474535,39.446165846632
"1557",1557,21.6005485618849,68.2910790608405,25.3706101474535,39.4588393138977
"1558",1558,21.6018613008982,68.3187680161603,25.3706101474535,39.4715087119811
"1559",1559,21.6018613008982,68.3187680161603,25.3706101474535,39.4841740447993
"1560",1560,21.6018613008982,68.3187680161603,25.3706101474535,39.496835316263
"1561",1561,21.6018613008982,68.3194602400433,25.3706101474535,39.5094925302768
"1562",1562,21.6084249959649,68.3396709712203,25.3908208786305,39.522145690739
"1563",1563,21.6084249959649,68.3396709712203,25.3908208786305,39.5347948015416
"1564",1564,21.6180138683708,68.3575665302222,25.4080242137493,39.5474398665704
"1565",1565,21.6180138683708,68.3575665302222,25.4080242137493,39.560080889705
"1566",1566,21.6180138683708,68.3581868500454,25.4086445335725,39.5727178748188
"1567",1567,21.6180138683708,68.3581868500454,25.4086445335725,39.585350825779
"1568",1568,21.6180138683708,68.3581868500454,25.4086445335725,39.5979797464467
"1569",1569,21.6180138683708,68.3581868500454,25.4086445335725,39.6106046406767
"1570",1570,21.6226084549174,68.364750545112,25.4152082286392,39.6232255123179
"1571",1571,21.6239211939308,68.36890388841,25.4152082286392,39.6358423652128
"1572",1572,21.6239211939308,68.370288336176,25.4152082286392,39.648455203198
"1573",1573,21.6239211939308,68.4499097342309,25.4427757479192,39.6610640301039
"1574",1574,21.6239211939308,68.4581287677217,25.4509947814099,39.6736688497547
"1575",1575,21.6239211939308,68.4754343647966,25.4683003784848,39.6862696659689
"1576",1576,21.6239211939308,68.4754343647966,25.4683003784848,39.6988664825584
"1577",1577,21.6313261086952,68.476675004443,25.4695410181312,39.7114593033296
"1578",1578,21.6313261086952,68.508181299491,25.4701613379544,39.7240481320824
"1579",1579,21.6320110281528,68.5088662189486,25.470846257412,39.7366329726111
"1580",1580,21.6320110281528,68.5088662189486,25.470846257412,39.7492138287036
"1581",1581,21.6320110281528,68.5088662189486,25.472922929061,39.7617907041421
"1582",1582,21.638834546208,68.5156897370037,25.4797464471161,39.7743636027027
"1583",1583,21.638834546208,68.5677308425225,25.4797464471161,39.7869325281555
"1584",1584,21.638834546208,68.5677308425225,25.4797464471161,39.7994974842648
"1585",1585,21.638834546208,68.5677308425225,25.4797464471161,39.8120584747888
"1586",1586,21.638834546208,68.6261012716855,25.4804386709991,39.8246155034798
"1587",1587,21.6511630964442,68.6384298219217,25.4927672212353,39.8371685740842
"1588",1588,21.6525329353593,68.643680777975,25.4993880162038,39.8497176903426
"1589",1589,21.6574007264627,68.6655982006171,25.5213054388459,39.8622628559895
"1590",1590,21.6574007264627,68.676673782745,25.5323810209738,39.8748040747538
"1591",1591,21.6574007264627,68.676673782745,25.5323810209738,39.8873413503583
"1592",1592,21.6608253237506,68.7556482727792,25.5323810209738,39.89987468652
"1593",1593,21.6608253237506,68.7595864898192,25.5323810209738,39.9124040869502
"1594",1594,21.6635650015808,68.782796721815,25.5555912529696,39.9249295553543
"1595",1595,21.6635650015808,68.782796721815,25.5555912529696,39.9374510954317
"1596",1596,21.6635650015808,68.782796721815,25.5555912529696,39.9499687108764
"1597",1597,21.6635650015808,68.782796721815,25.5555912529696,39.9624824053762
"1598",1598,21.6635650015808,68.782796721815,25.5555912529696,39.9749921826134
"1599",1599,21.6635650015808,68.782796721815,25.5555912529696,39.9874980462644
"1600",1600,21.6635650015808,68.8313105021207,25.5562834768526,40
"1601",1601,21.6635650015808,68.8397496003129,25.5659632146912,40.0124980474851
"1602",1602,21.6635650015808,68.8627014337712,25.5659632146912,40.024992192379
"1603",1603,21.6635650015808,68.8633578032779,25.5659632146912,40.0374824383352
"1604",1604,21.6687438582672,68.8633578032779,25.5659632146912,40.0499687890016
"1605",1605,21.6687438582672,68.9113021653075,25.5659632146912,40.0624512480203
"1606",1606,21.6707129667872,68.9145119134739,25.5691729628576,40.0749298190278
"1607",1607,21.6707129667872,68.9270187884769,25.5698651867406,40.0874045056549
"1608",1608,21.6745430347768,68.9270187884769,25.5698651867406,40.0998753115268
"1609",1609,21.6771685128035,68.9283315274902,25.5698651867406,40.1123422402632
"1610",1610,21.6771685128035,68.9283315274902,25.5698651867406,40.1248052954778
"1611",1611,21.6805931100913,68.9689753141699,25.5698651867406,40.137264480779
"1612",1612,21.6876256919182,68.9795241869102,25.5768977685675,40.1497197997695
"1613",1613,21.6876256919182,68.9795241869102,25.5768977685675,40.1621712560464
"1614",1614,21.6924712590991,68.9795241869102,25.5768977685675,40.1746188532013
"1615",1615,21.6924712590991,68.9795241869102,25.5768977685675,40.1870625948202
"1616",1616,21.6924712590991,68.9795241869102,25.5768977685675,40.1995024844836
"1617",1617,21.6924712590991,68.9795241869102,25.5768977685675,40.2119385257662
"1618",1618,21.6924712590991,69.0231342915389,25.5768977685675,40.2243707222375
"1619",1619,21.6924712590991,69.0423097452179,25.5888531576731,40.2367990774614
"1620",1620,21.6924712590991,69.0777536985779,25.5888531576731,40.2492235949962
"1621",1621,21.6924712590991,69.0777536985779,25.5888531576731,40.2616442783948
"1622",1622,21.6924712590991,69.0777536985779,25.5888531576731,40.2740611312045
"1623",1623,21.6945260174718,69.1150245694314,25.5980423307665,40.2864741569674
"1624",1624,21.6945260174718,69.1150245694314,25.5980423307665,40.2988833592198
"1625",1625,21.6945260174718,69.1410515088188,25.6240692701539,40.3112887414927
"1626",1626,21.6945260174718,69.1410515088188,25.6240692701539,40.3236903073119
"1627",1627,21.695895856387,69.1548923683606,25.6379101296957,40.3360880601974
"1628",1628,21.695895856387,69.1607982449412,25.6403914089885,40.348482003664
"1629",1629,21.695895856387,69.2057927973359,25.6403914089885,40.3608721412211
"1630",1630,21.695895856387,69.2057927973359,25.6403914089885,40.3732584763727
"1631",1631,21.695895856387,69.2452495586667,25.6403914089885,40.3856410126173
"1632",1632,21.6993204536748,69.2486741559545,25.6438160062763,40.3980197534483
"1633",1633,21.7019459317014,69.2666634308273,25.6618052811491,40.4103947023535
"1634",1634,21.7019459317014,69.2666634308273,25.6618052811491,40.4227658628155
"1635",1635,21.7091659962748,69.3187525103055,25.6820520620096,40.4351332383115
"1636",1636,21.7091659962748,69.3187525103055,25.6820520620096,40.4474968323134
"1637",1637,21.7091659962748,69.3870800073087,25.6820520620096,40.4598566482878
"1638",1638,21.7091659962748,69.4075505614743,25.6841618365576,40.4722126896961
"1639",1639,21.7147488746835,69.4131334398831,25.6897447149664,40.4845649599943
"1640",1640,21.7147488746835,69.4419670253732,25.6897447149664,40.4969134626332
"1641",1641,21.7147488746835,69.4814237867039,25.6897447149664,40.5092582010582
"1642",1642,21.7147488746835,69.4919256988106,25.7002466270731,40.5215991787096
"1643",1643,21.7154052441902,69.5445480780643,25.7002466270731,40.5339363990225
"1644",1644,21.7154052441902,69.545204447571,25.7002466270731,40.5462698654266
"1645",1645,21.7167179832035,69.5517681426376,25.7068103221397,40.5585995813465
"1646",1646,21.7229041715979,69.5710817211653,25.7129965105341,40.5709255502016
"1647",1647,21.7229041715979,69.5710817211653,25.7129965105341,40.5832477754061
"1648",1648,21.7229041715979,69.5828677978061,25.7129965105341,40.5955662603689
"1649",1649,21.7229041715979,69.5835527172636,25.7129965105341,40.6078810084939
"1650",1650,21.7235890910555,69.6373772793534,25.7185793889429,40.6201920231798
"1651",1651,21.7235890910555,69.7057894835813,25.7417869089715,40.6324993078201
"1652",1652,21.7235890910555,69.7772506222793,25.7523323459659,40.6448028658032
"1653",1653,21.7255581995755,69.7958602169752,25.7709419406618,40.6571027005122
"1654",1654,21.7255581995755,69.7958602169752,25.7709419406618,40.6693988153255
"1655",1655,21.7255581995755,69.7958602169752,25.7709419406618,40.681691213616
"1656",1656,21.7255581995755,69.7958602169752,25.7709419406618,40.6939798987516
"1657",1657,21.7255581995755,69.7958602169752,25.7709419406618,40.7062648740952
"1658",1658,21.7255581995755,69.835316978306,25.7709419406618,40.7185461430047
"1659",1659,21.7255581995755,69.835316978306,25.7709419406618,40.7308237088326
"1660",1660,21.7255581995755,69.8394703216039,25.7709419406618,40.7430975749267
"1661",1661,21.7255581995755,69.8394703216039,25.7709419406618,40.7553677446297
"1662",1662,21.7304810068543,69.8394703216039,25.7709419406618,40.767634221279
"1663",1663,21.7304810068543,69.8394703216039,25.7709419406618,40.7798970082074
"1664",1664,21.7400698792602,69.9030997310798,25.7874530518977,40.7921561087423
"1665",1665,21.7400698792602,69.9096634261464,25.7874530518977,40.8044115262063
"1666",1666,21.7413465685901,69.9096634261464,25.7880733717209,40.8166632639171
"1667",1667,21.7413465685901,69.9096634261464,25.7880733717209,40.8289113251872
"1668",1668,21.7413465685901,69.9096634261464,25.7880733717209,40.8411557133243
"1669",1669,21.7419668884133,69.9096634261464,25.7880733717209,40.853396431631
"1670",1670,21.7419668884133,69.9096634261464,25.7880733717209,40.8656334834051
"1671",1671,21.7459051054533,69.921307056925,25.7997170024995,40.8778668719394
"1672",1672,21.7465254252765,69.9219273767482,25.8003373223227,40.8900966005217
"1673",1673,21.7465254252765,69.9678169804051,25.8003373223227,40.9023226724351
"1674",1674,21.7512992837048,69.9712780998201,25.8037984417377,40.9145450909576
"1675",1675,21.7554638166255,69.9754976489162,25.8080179908338,40.9267638593622
"1676",1676,21.7568336555406,69.9754976489162,25.8093878297489,40.9389789809174
"1677",1677,21.7594591335673,69.983431182898,25.8159515248156,40.9511904588865
"1678",1678,21.7594591335673,69.983431182898,25.8159515248156,40.9633982965281
"1679",1679,21.7601440530249,69.983431182898,25.8159515248156,40.9756024970958
"1680",1680,21.766308328143,70.0284397065899,25.8159515248156,40.9878030638384
"1681",1681,21.766308328143,70.0284397065899,25.8159515248156,41
"1682",1682,21.766308328143,70.0365038642915,25.8240156825172,41.0121933088198
"1683",1683,21.768418102691,70.0504282899595,25.8358303336372,41.024382993532
"1684",1684,21.768418102691,70.1015315500003,25.8358303336372,41.0365690573664
"1685",1685,21.7712201011221,70.1022237738833,25.8365225575202,41.0487515035476
"1686",1686,21.7712201011221,70.1022237738833,25.8365225575202,41.0609303352956
"1687",1687,21.7712201011221,70.1022237738833,25.8379290738855,41.0731055558257
"1688",1688,21.7725797288114,70.102927032066,25.8386323320682,41.0852771683483
"1689",1689,21.7750610081042,70.1454955611833,25.8386323320682,41.097445176069
"1690",1690,21.7750610081042,70.2201517820579,25.8386323320682,41.1096095821889
"1691",1691,21.7750610081042,70.2464562896117,25.8386323320682,41.1217703899042
"1692",1692,21.7840016385028,70.2539904036449,25.8461664461014,41.1339276024063
"1693",1693,21.7840016385028,70.2628455060043,25.8558575804634,41.146081222882
"1694",1694,21.7840016385028,70.2814551007002,25.8558575804634,41.1582312545134
"1695",1695,21.7840016385028,70.2820754205234,25.8558575804634,41.1703777004778
"1696",1696,21.7840016385028,70.3213874747355,25.8558575804634,41.182520563948
"1697",1697,21.7853860862688,70.3213874747355,25.8572420282294,41.194659848092
"1698",1698,21.7853860862688,70.3257297134979,25.8572420282294,41.206795556073
"1699",1699,21.7853860862688,70.3257297134979,25.8572420282294,41.2189276910499
"1700",1700,21.7860893444515,70.3264329716806,25.8592578301182,41.2310562561766
"1701",1701,21.7860893444515,70.3264329716806,25.8592578301182,41.2431812546026
"1702",1702,21.7860893444515,70.3264329716806,25.8592578301182,41.2553026894725
"1703",1703,21.7860893444515,70.3426079098824,25.87543276832,41.2674205639267
"1704",1704,21.7893711919848,70.3426079098824,25.87543276832,41.2795348811006
"1705",1705,21.7893711919848,70.3426079098824,25.87543276832,41.2916456441252
"1706",1706,21.789991511808,70.3426079098824,25.87543276832,41.3037528561268
"1707",1707,21.793452631223,70.3426079098824,25.878893887735,41.3158565202272
"1708",1708,21.793452631223,70.3773954937357,25.878893887735,41.3279566395437
"1709",1709,21.793452631223,70.3773954937357,25.878893887735,41.3400532171888
"1710",1710,21.796913750638,70.390054141024,25.8915525350234,41.3521462562707
"1711",1711,21.796913750638,70.390054141024,25.8915525350234,41.3642357598929
"1712",1712,21.796913750638,70.390054141024,25.89220890453,41.3763217311544
"1713",1713,21.796913750638,70.390054141024,25.8948343825567,41.3884041731498
"1714",1714,21.798990422287,70.39143858879,25.8962188303227,41.4004830889689
"1715",1715,21.798990422287,70.39143858879,25.8962188303227,41.4125584816973
"1716",1716,21.798990422287,70.39143858879,25.8962188303227,41.424630354416
"1717",1717,21.798990422287,70.39143858879,25.9018448957842,41.4366987102013
"1718",1718,21.798990422287,70.39143858879,25.9018448957842,41.4487635521254
"1719",1719,21.798990422287,70.4118330760879,25.9222393830821,41.4608248832558
"1720",1720,21.798990422287,70.4118330760879,25.9222393830821,41.4728827066554
"1721",1721,21.798990422287,70.4118330760879,25.9236458994474,41.4849370253831
"1722",1722,21.798990422287,70.4118330760879,25.9236458994474,41.4969878424929
"1723",1723,21.798990422287,70.4118330760879,25.9257556739955,41.5090351610345
"1724",1724,21.798990422287,70.4118330760879,25.9257556739955,41.5210789840534
"1725",1725,21.798990422287,70.4118330760879,25.9257556739955,41.5331193145904
"1726",1726,21.798990422287,70.4155549950271,25.9294775929347,41.545156155682
"1727",1727,21.798990422287,70.4532255651932,25.9294775929347,41.5571895103603
"1728",1728,21.8003602612021,70.4532255651932,25.9294775929347,41.5692193816531
"1729",1729,21.8107432572234,70.4637377604833,25.9386199493096,41.5812457725836
"1730",1730,21.8107432572234,70.4637377604833,25.9386199493096,41.5932686861708
"1731",1731,21.8166505827834,70.4696450860433,25.9452121943272,41.6052881254294
"1732",1732,21.8166505827834,70.4696450860433,25.9452121943272,41.6173040933696
"1733",1733,21.8166505827834,70.4696450860433,25.9452121943272,41.6293165929973
"1734",1734,21.8166505827834,70.4738646351394,25.9452121943272,41.641325627314
"1735",1735,21.8209928215458,70.4782068739018,25.9495544330895,41.6533311993171
"1736",1736,21.8228537810154,70.4782068739018,25.9523233286215,41.6653333119993
"1737",1737,21.8228537810154,70.4782068739018,25.9523233286215,41.6773319683494
"1738",1738,21.8228537810154,70.4782068739018,25.9523233286215,41.6893271713517
"1739",1739,21.8228537810154,70.5662500285342,25.9591468466767,41.7013189239861
"1740",1740,21.8228537810154,70.5870167450241,25.9598390705597,41.7133072292284
"1741",1741,21.824714740485,70.5901183441401,25.9598390705597,41.7252920900501
"1742",1742,21.824714740485,70.5947129306867,25.9598390705597,41.7372735094184
"1743",1743,21.824714740485,70.7640600041422,25.9598390705597,41.7492514902962
"1744",1744,21.824714740485,70.7668730368729,25.9598390705597,41.7612260356422
"1745",1745,21.824714740485,70.7668730368729,25.9598390705597,41.7731971484108
"1746",1746,21.8274544183152,70.7668730368729,25.9598390705597,41.7851648315524
"1747",1747,21.8274544183152,70.8274827151827,25.9598390705597,41.7971290880127
"1748",1748,21.8274544183152,70.8274827151827,25.9598390705597,41.8090899207337
"1749",1749,21.8274544183152,70.8281390846893,25.9598390705597,41.821047332653
"1750",1750,21.8300798963419,70.8543578152725,25.9604593903829,41.8330013267038
"1751",1751,21.8325611756347,70.8543578152725,25.9604593903829,41.8449519058154
"1752",1752,21.8325611756347,70.8819253345525,25.9604593903829,41.8568990729127
"1753",1753,21.8339456234007,70.9383744384635,25.9604593903829,41.8688428309166
"1754",1754,21.8346378472837,70.9722934087303,25.9604593903829,41.8807831827438
"1755",1755,21.8346378472837,70.9828388457246,25.9604593903829,41.8927201313068
"1756",1756,21.8377394463997,70.9859404448406,25.9604593903829,41.9046536795139
"1757",1757,21.8391238941657,71.0522772031797,25.9769120662153,41.9165838302694
"1758",1758,21.8391238941657,71.0950792709803,25.9769120662153,41.9285105864733
"1759",1759,21.8391238941657,71.1313800022313,25.9769120662153,41.9404339510215
"1760",1760,21.8430621112057,71.1796666843076,25.9847885002953,41.9523539268061
"1761",1761,21.8430621112057,71.1796666843076,25.9847885002953,41.9642705167146
"1762",1762,21.8430621112057,71.1948597553572,26.0049512672997,41.9761837236307
"1763",1763,21.8430621112057,71.1975994331875,26.0049512672997,41.988093550434
"1764",1764,21.8430621112057,71.2901946381762,26.0049512672997,42
"1765",1765,21.8510948455259,71.2915073771896,26.006264006313,42.0119030752
"1766",1766,21.8510948455259,71.2915073771896,26.0081249657826,42.0238027789014
"1767",1767,21.8538345233562,71.2915073771896,26.0081249657826,42.0356991139674
"1768",1768,21.8538345233562,71.2915073771896,26.0081249657826,42.0475920832573
"1769",1769,21.8538345233562,71.2915073771896,26.0081249657826,42.0594816896262
"1770",1770,21.8538345233562,71.2915073771896,26.0081249657826,42.0713679359253
"1771",1771,21.8544908928628,71.3236985916951,26.0081249657826,42.0832508250016
"1772",1772,21.8569721721556,71.3236985916951,26.0081249657826,42.0951303596984
"1773",1773,21.8569721721556,71.3236985916951,26.0081249657826,42.1070065428546
"1774",1774,21.8590269305283,71.3236985916951,26.0081249657826,42.1188793773054
"1775",1775,21.8590269305283,71.366597340839,26.0081249657826,42.1307488658818
"1776",1776,21.8590269305283,71.3832107140309,26.0247383389745,42.142615011411
"1777",1777,21.8590269305283,71.3856919933237,26.0247383389745,42.154477816716
"1778",1778,21.8590269305283,71.3856919933237,26.0247383389745,42.166337284616
"1779",1779,21.8590269305283,71.3915993188837,26.0247383389745,42.1781934179263
"1780",1780,21.8590269305283,71.3915993188837,26.0247383389745,42.190046219458
"1781",1781,21.8590269305283,71.4355760758303,26.0247383389745,42.2018956920184
"1782",1782,21.8602675701747,71.4522883954958,26.04145065864,42.2137418384109
"1783",1783,21.8602675701747,71.4522883954958,26.04145065864,42.2255846614348
"1784",1784,21.8608878899979,71.456846932359,26.0420709784632,42.2374241638857
"1785",1785,21.8608878899979,71.456846932359,26.0420709784632,42.2492603485552
"1786",1786,21.8615728094555,71.4575318518165,26.0427558979208,42.2610932182309
"1787",1787,21.8628134491019,71.4575318518165,26.0427558979208,42.2729227756965
"1788",1788,21.8628134491019,71.5292641864505,26.0427558979208,42.2847490237319
"1789",1789,21.8628134491019,71.5292641864505,26.0427558979208,42.2965719651132
"1790",1790,21.8628134491019,71.5981834883538,26.0427558979208,42.3083916026124
"1791",1791,21.8628134491019,71.5981834883538,26.0427558979208,42.3202079389977
"1792",1792,21.8671556878643,71.5981834883538,26.0427558979208,42.3320209770335
"1793",1793,21.8678479117473,71.5981834883538,26.0427558979208,42.3438307194803
"1794",1794,21.8678479117473,71.6040908139138,26.0434481218038,42.3556371690947
"1795",1795,21.8678479117473,71.6446617592696,26.0586770472297,42.3674403286297
"1796",1796,21.8678479117473,71.6446617592696,26.0586770472297,42.3792402008342
"1797",1797,21.8678479117473,71.7090497537497,26.0751303908129,42.3910367884533
"1798",1798,21.8678479117473,71.7992153050239,26.0934151035628,42.4028300942284
"1799",1799,21.8699245833962,71.8451049086808,26.0934151035628,42.414620120897
"1800",1800,21.8699245833962,71.8451049086808,26.0934151035628,42.4264068711929
"1801",1801,21.8699245833962,71.8451049086808,26.0934151035628,42.4381903478459
"1802",1802,21.8712373224096,71.9060627404041,26.0947278425761,42.4499705535822
"1803",1803,21.8712373224096,71.9060627404041,26.0947278425761,42.4617474911243
"1804",1804,21.8712373224096,71.9060627404041,26.0947278425761,42.4735211631906
"1805",1805,21.8712373224096,71.9342866291907,26.0947278425761,42.485291572496
"1806",1806,21.8726217701756,71.9510352644171,26.1114764778024,42.4970587217516
"1807",1807,21.8726217701756,71.9524051033322,26.1114764778024,42.5088226136646
"1808",1808,21.8726217701756,72.0064151734557,26.1114764778024,42.5205832509386
"1809",1809,21.8726217701756,72.0524472475031,26.1114764778024,42.5323406362735
"1810",1810,21.8726217701756,72.0953521758686,26.1463643060599,42.5440947723653
"1811",1811,21.8759036177089,72.0953521758686,26.1463643060599,42.5558456619064
"1812",1812,21.8772880654749,72.1126577729435,26.1463643060599,42.5675933075855
"1813",1813,21.8772880654749,72.1126577729435,26.1463643060599,42.5793377120875
"1814",1814,21.8793868057233,72.1140642893089,26.1484630463083,42.5910788780937
"1815",1815,21.8841812419262,72.1140642893089,26.1484630463083,42.6028168082816
"1816",1816,21.8841812419262,72.1140642893089,26.1484630463083,42.614551505325
"1817",1817,21.8841812419262,72.1147492087665,26.1484630463083,42.6262829718942
"1818",1818,21.8841812419262,72.1306703580754,26.1484630463083,42.6380112106557
"1819",1819,21.8841812419262,72.1306703580754,26.1484630463083,42.6497362242722
"1820",1820,21.8855877582916,72.1396109884739,26.1574036767069,42.6614580154031
"1821",1821,21.8855877582916,72.1396109884739,26.1574036767069,42.6731765867037
"1822",1822,21.8855877582916,72.1455183140339,26.1633110022669,42.6848919408261
"1823",1823,21.8862080781148,72.1455183140339,26.1639313220901,42.6966040804184
"1824",1824,21.8862080781148,72.2120255320202,26.1639313220901,42.7083130081252
"1825",1825,21.8862080781148,72.2773185106593,26.1680408388355,42.7200187265877
"1826",1826,21.8862080781148,72.3615572173117,26.1680408388355,42.731721238443
"1827",1827,21.8862080781148,72.3615572173117,26.1680408388355,42.743420546325
"1828",1828,21.8862080781148,72.3683807353669,26.1680408388355,42.7551166528639
"1829",1829,21.8862080781148,72.3683807353669,26.1680408388355,42.7668095606862
"1830",1830,21.8869113362975,72.3808407652608,26.1680408388355,42.7784992724149
"1831",1831,21.8869113362975,72.3836537979916,26.1680408388355,42.7901857906693
"1832",1832,21.8869113362975,72.3836537979916,26.1680408388355,42.8018691180654
"1833",1833,21.8869113362975,72.3836537979916,26.1680408388355,42.8135492572153
"1834",1834,21.8896224641768,72.4387588147206,26.1707519667148,42.8252262107277
"1835",1835,21.8896224641768,72.4387588147206,26.1707519667148,42.8368999812078
"1836",1836,21.8896224641768,72.440165331086,26.1707519667148,42.8485705712571
"1837",1837,21.8910289805422,72.4675924002107,26.1707519667148,42.8602379834737
"1838",1838,21.8910289805422,72.4675924002107,26.1707519667148,42.871902220452
"1839",1839,21.8943466824519,72.4702178782374,26.1707519667148,42.8835632847831
"1840",1840,21.8943466824519,72.527181791035,26.1707519667148,42.8952211790544
"1841",1841,21.8943466824519,72.527181791035,26.1707519667148,42.9068759058499
"1842",1842,21.8985000257498,72.531335134333,26.1749053100128,42.9185274677499
"1843",1843,21.8985000257498,72.5875957889479,26.1749053100128,42.9301758673314
"1844",1844,21.8985000257498,72.6709934528489,26.1749053100128,42.9418211071678
"1845",1845,21.8991563952565,72.7042628275389,26.2081746847028,42.9534631898291
"1846",1846,21.8991563952565,72.7326440067417,26.2081746847028,42.9651021178817
"1847",1847,21.9003970349029,72.7338846463881,26.2094153243492,42.9767378938886
"1848",1848,21.9003970349029,72.7594969300589,26.2094153243492,42.9883705204094
"1849",1849,21.9003970349029,72.7916881445645,26.2094153243492,43
"1850",1850,21.9003970349029,72.8206958078214,26.2155795994673,43.0116263352131
"1851",1851,21.9003970349029,72.8261751634819,26.2210589551278,43.0232495285979
"1852",1852,21.9011002930856,72.8261751634819,26.2224654714932,43.0348695827
"1853",1853,21.9053198421817,72.8458662486819,26.2224654714932,43.0464865000618
"1854",1854,21.9110577583169,72.8458662486819,26.2224654714932,43.058100283222
"1855",1855,21.9110577583169,72.8458662486819,26.2224654714932,43.0697109347161
"1856",1856,21.9203625556649,72.8551710460299,26.2317702688412,43.081318457076
"1857",1857,21.9203625556649,72.8551710460299,26.2317702688412,43.0929228528305
"1858",1858,21.9286181112828,72.8689059573084,26.2400258244591,43.1045241245046
"1859",1859,21.9286181112828,72.8885971864236,26.260420311757,43.1161222746202
"1860",1860,21.9286181112828,72.9131670856188,26.260420311757,43.1277173056956
"1861",1861,21.9286181112828,72.9131670856188,26.260420311757,43.139309220246
"1862",1862,21.9286181112828,72.9453583001244,26.260420311757,43.1508980207828
"1863",1863,21.9306443197046,72.950168012929,26.2617901506722,43.1624837098145
"1864",1864,21.9306443197046,73.0015369722464,26.2617901506722,43.1740662898458
"1865",1865,21.9306443197046,73.0043279363778,26.2617901506722,43.1856457633784
"1866",1866,21.9368475179366,73.011862050411,26.2693242647054,43.1972221329104
"1867",1867,21.9395871957669,73.011862050411,26.2693242647054,43.2087954009366
"1868",1868,21.9415563042869,73.0173414060715,26.2693242647054,43.2203655699486
"1869",1869,21.9415563042869,73.0173414060715,26.2693242647054,43.2319326424346
"1870",1870,21.9415563042869,73.0194511806196,26.2714340392534,43.2434966208793
"1871",1871,21.9415563042869,73.0221908584499,26.2714340392534,43.2550575077643
"1872",1872,21.9415563042869,73.0221908584499,26.2714340392534,43.2666153055679
"1873",1873,21.9415563042869,73.0280981840098,26.272118958711,43.2781700167648
"1874",1874,21.9415563042869,73.0713334803251,26.285902718351,43.2897216438267
"1875",1875,21.9415563042869,73.0713334803251,26.285902718351,43.3012701892219
"1876",1876,21.9415563042869,73.0713334803251,26.285902718351,43.3128156554154
"1877",1877,21.9422485281698,73.0783550278523,26.2929242658782,43.3243580448689
"1878",1878,21.9429334476274,73.0783550278523,26.2929242658782,43.3358973600409
"1879",1879,21.9429334476274,73.1371528577057,26.310229862953,43.3474336033865
"1880",1880,21.9429334476274,73.1777612624527,26.310229862953,43.3589667773576
"1881",1881,21.9470429643728,73.1777612624527,26.310229862953,43.3704968844029
"1882",1882,21.9470429643728,73.1777612624527,26.310229862953,43.3820239269677
"1883",1883,21.9470429643728,73.1908418358677,26.323310436368,43.3935479074943
"1884",1884,21.9470429643728,73.1984562985806,26.3309248990809,43.4050688284214
"1885",1885,21.9483557033861,73.1984562985806,26.3322376380942,43.4165866921848
"1886",1886,21.9483557033861,73.1984562985806,26.3322376380942,43.4281015012169
"1887",1887,21.9483557033861,73.2244832379681,26.3582645774817,43.4396132579469
"1888",1888,21.9496684423995,73.2257959769814,26.359577316495,43.4511219648009
"1889",1889,21.9496684423995,73.2351007743294,26.359577316495,43.4626276242015
"1890",1890,21.9496684423995,73.2405801299899,26.366297311802,43.4741302385683
"1891",1891,21.9496684423995,73.2405801299899,26.366297311802,43.4856298103178
"1892",1892,21.9496684423995,73.2440047272778,26.366297311802,43.4971263418631
"1893",1893,21.9496684423995,73.2742448291333,26.366297311802,43.5086198356142
"1894",1894,21.9496684423995,73.2742448291333,26.366297311802,43.5201102939779
"1895",1895,21.956646008051,73.2846469920726,26.3712201190808,43.5315977193578
"1896",1896,21.956646008051,73.2846469920726,26.3712201190808,43.5430821141545
"1897",1897,21.956646008051,73.3107004246469,26.3712201190808,43.5545634807651
"1898",1898,21.9572663278742,73.3535963921163,26.3732748774535,43.5660418215839
"1899",1899,21.9613758446196,73.3604748043937,26.3732748774535,43.5775171390018
"1900",1900,21.9613758446196,73.3604748043937,26.3732748774535,43.5889894354067
"1901",1901,21.9682261793897,73.3728629302278,26.3808174361066,43.6004587131833
"1902",1902,21.9682261793897,73.3728629302278,26.3815096599896,43.611924974713
"1903",1903,21.9682261793897,73.3728629302278,26.3815096599896,43.6233882223745
"1904",1904,21.9682261793897,73.4109323616144,26.3815096599896,43.6348484585429
"1905",1905,21.9682261793897,73.4109323616144,26.3815096599896,43.6463056855904
"1906",1906,21.9682261793897,73.4684336558757,26.3815096599896,43.6577599058861
"1907",1907,21.9682261793897,73.4978851925511,26.3815096599896,43.6692111217961
"1908",1908,21.9682261793897,73.533980380131,26.3842493378199,43.6806593356831
"1909",1909,21.9682261793897,73.5439054973022,26.3842493378199,43.692104549907
"1910",1910,21.9701952879097,73.5458746058221,26.3862184463399,43.7035467668243
"1911",1911,21.9701952879097,73.5458746058221,26.3862184463399,43.7149859887888
"1912",1912,21.9701952879097,73.5458746058221,26.3862184463399,43.7264222181509
"1913",1913,21.9701952879097,73.5458746058221,26.3862184463399,43.7378554572581
"1914",1914,21.9701952879097,73.5638638806949,26.3869033657974,43.7492857084547
"1915",1915,21.9701952879097,73.5809294878682,26.4039689729707,43.7607129740821
"1916",1916,21.9701952879097,73.5809294878682,26.4039689729707,43.7721372564786
"1917",1917,21.9701952879097,73.5999642035615,26.4039689729707,43.7835585579793
"1918",1918,21.9701952879097,73.68363801846,26.4039689729707,43.7949768809164
"1919",1919,21.9701952879097,73.6962137273889,26.4152211038937,43.806392227619
"1920",1920,21.9701952879097,73.7067626001292,26.425769976634,43.8178046004133
"1921",1921,21.9715365768739,73.7067626001292,26.425769976634,43.8292140016223
"1922",1922,21.9715365768739,73.817368980829,26.4339890101248,43.8406204335659
"1923",1923,21.9715365768739,73.8386014840135,26.4339890101248,43.8520238985614
"1924",1924,21.9763821440549,73.8434470511945,26.4388345773058,43.8634243989226
"1925",1925,21.9763821440549,73.8448535675598,26.4402410936711,43.8748219369606
"1926",1926,21.9763821440549,73.8483146869748,26.4402410936711,43.8862165149834
"1927",1927,21.9763821440549,73.8489710564815,26.4402410936711,43.8976081352959
"1928",1928,21.9783512525749,73.8489710564815,26.4402410936711,43.9089968002003
"1929",1929,21.9783512525749,73.8489710564815,26.4402410936711,43.9203825119955
"1930",1930,21.9783512525749,73.8489710564815,26.4402410936711,43.9317652729776
"1931",1931,21.9783512525749,73.8489710564815,26.4402410936711,43.9431450854397
"1932",1932,21.9802122120445,73.863238412415,26.4402410936711,43.9545219516718
"1933",1933,21.9802122120445,73.8875240841617,26.4402410936711,43.9658958739612
"1934",1934,21.9808685815512,73.9128661040916,26.4402410936711,43.977266854592
"1935",1935,21.983349860844,73.9147270635612,26.4421020531407,43.9886348958455
"1936",1936,21.983349860844,73.9618453618012,26.4421020531407,44
"1937",1937,21.9858311401367,73.9618453618012,26.4421020531407,44.0113621693308
"1938",1938,21.9858311401367,73.9943798843019,26.4421020531407,44.0227214061103
"1939",1939,22.0066171272903,74.0109463223593,26.4628880402943,44.034077712608
"1940",1940,22.0079298663036,74.0333499353614,26.4642007793076,44.0454310910905
"1941",1941,22.0085501861268,74.0333499353614,26.4642007793076,44.0567815438214
"1942",1942,22.0085501861268,74.043195549919,26.4740463938652,44.0681290730614
"1943",1943,22.0085501861268,74.043195549919,26.4740463938652,44.0794736810684
"1944",1944,22.0099346338928,74.0656024033599,26.4971454711891,44.0908153700972
"1945",1945,22.0099346338928,74.0670089197253,26.4985519875544,44.1021541423999
"1946",1946,22.0099346338928,74.0670089197253,26.4985519875544,44.1134900002256
"1947",1947,22.0099346338928,74.1034776527611,26.5144731368633,44.1248229458204
"1948",1948,22.0099346338928,74.1477829182703,26.5144731368633,44.1361529814278
"1949",1949,22.0124159131856,74.189928350687,26.515176395046,44.1474801092882
"1950",1950,22.0124159131856,74.1940816939849,26.515176395046,44.1588043316392
"1951",1951,22.0137286521989,74.2025207921772,26.5277412649823,44.1701256507156
"1952",1952,22.0168302513149,74.2056223912931,26.5308428640983,44.181444068749
"1953",1953,22.0168302513149,74.227665338543,26.5308428640983,44.1927595879687
"1954",1954,22.0168302513149,74.2310899358309,26.5308428640983,44.2040722106007
"1955",1955,22.0168302513149,74.2317102556541,26.5314631839215,44.2153819388683
"1956",1956,22.01820009023,74.2696495200689,26.5314631839215,44.226688774992
"1957",1957,22.0188850096876,74.2703344395264,26.5314631839215,44.2379927211893
"1958",1958,22.0195772335706,74.2731474722572,26.5341245163245,44.2492937796752
"1959",1959,22.0195772335706,74.2751165807772,26.5341245163245,44.2605919526615
"1960",1960,22.0195772335706,74.2751165807772,26.5341245163245,44.2718872423573
"1961",1961,22.0195772335706,74.2769775402468,26.5341245163245,44.2831796509691
"1962",1962,22.0216870081187,74.2790873147948,26.5369375490552,44.2944691807002
"1963",1963,22.0216870081187,74.3044293347248,26.5588549716973,44.3057558337514
"1964",1964,22.0216870081187,74.3044293347248,26.5588549716973,44.3170396123207
"1965",1965,22.0216870081187,74.3044293347248,26.559511341204,44.328320518603
"1966",1966,22.0251116054065,74.3072423674555,26.559511341204,44.3395985547907
"1967",1967,22.0251116054065,74.3346694365803,26.559511341204,44.3508737230734
"1968",1968,22.0257679749132,74.3346694365803,26.559511341204,44.3621460256377
"1969",1969,22.0257679749132,74.3346694365803,26.559511341204,44.3734154646676
"1970",1970,22.0257679749132,74.3360759529456,26.559511341204,44.3846820423443
"1971",1971,22.0271524226791,74.3360759529456,26.559511341204,44.3959457608462
"1972",1972,22.0271524226791,74.3456648253515,26.5691002136099,44.407206622349
"1973",1973,22.0298635505585,74.3923608376769,26.5705067299753,44.4184646290256
"1974",1974,22.0298635505585,74.4510602517354,26.5862598774993,44.4297197830461
"1975",1975,22.0311762895718,74.4510602517354,26.5862598774993,44.4409720865779
"1976",1976,22.0311762895718,74.5109842481134,26.5862598774993,44.4522215417857
"1977",1977,22.0311762895718,74.5109842481134,26.5862598774993,44.4634681508314
"1978",1978,22.0311762895718,74.5109842481134,26.5862598774993,44.4747119158742
"1979",1979,22.0339159674021,74.5109842481134,26.5862598774993,44.4859528390704
"1980",1980,22.0374322583155,74.5468451464664,26.5945706046157,44.497190922574
"1981",1981,22.0374322583155,74.5689963107223,26.5945706046157,44.5084261685358
"1982",1982,22.0374322583155,74.6377870976344,26.5945706046157,44.5196585791041
"1983",1983,22.0388167060815,74.6710138440182,26.5945706046157,44.5308881564246
"1984",1984,22.0388167060815,74.71553360876,26.5945706046157,44.5421149026402
"1985",1985,22.0388167060815,74.71553360876,26.5945706046157,44.5533388198909
"1986",1986,22.0388167060815,74.7675747142787,26.5994934118945,44.5645599103144
"1987",1987,22.0388167060815,74.7730724086644,26.6042878480974,44.5757781760453
"1988",1988,22.0388167060815,74.7730724086644,26.6042878480974,44.5869936192159
"1989",1989,22.0388167060815,74.8146058416441,26.6042878480974,44.5982062419555
"1990",1990,22.0402011538475,74.8146058416441,26.6042878480974,44.6094160463909
"1991",1991,22.0402011538475,74.8152980655271,26.6042878480974,44.6206230346462
"1992",1992,22.0402011538475,74.8152980655271,26.6042878480974,44.6318272088428
"1993",1993,22.0402011538475,74.8152980655271,26.6042878480974,44.6430285710994
"1994",1994,22.0402011538475,74.8152980655271,26.6042878480974,44.6542271235322
"1995",1995,22.0402011538475,74.8152980655271,26.6042878480974,44.6654228682546
"1996",1996,22.0402011538475,74.8616770656878,26.6042878480974,44.6766158073774
"1997",1997,22.0402011538475,74.8762137672307,26.6042878480974,44.6878059430087
"1998",1998,22.0402011538475,74.8762137672307,26.6042878480974,44.698993277254
"1999",1999,22.0441393708875,74.8933621610233,26.6075696956308,44.7101778122163
"2000",2000,22.0441393708875,74.9108029495624,26.6075696956308,44.7213595499958
"2001",2001,22.0441393708875,74.9121873973284,26.6075696956308,44.7325384926901
"2002",2002,22.0441393708875,74.9150004300591,26.6075696956308,44.7437146423942
"2003",2003,22.0441393708875,74.9150004300591,26.6075696956308,44.7548880012005
"2004",2004,22.0441393708875,74.9150004300591,26.6075696956308,44.7660585711988
"2005",2005,22.0441393708875,74.9593027585708,26.6075696956308,44.7772263544762
"2006",2006,22.0441393708875,74.9918372810716,26.6075696956308,44.7883913531174
"2007",2007,22.0441393708875,75.0129206798561,26.6286530944153,44.7995535692042
"2008",2008,22.049765436349,75.0185467453176,26.6342791598767,44.8107130048162
"2009",2009,22.0534873552882,75.0278515426656,26.6435839572247,44.8218696620299
"2010",2010,22.0534873552882,75.0278515426656,26.6435839572247,44.8330235429198
"2011",2011,22.0534873552882,75.0278515426656,26.6435839572247,44.8441746495573
"2012",2012,22.0534873552882,75.0278515426656,26.6435839572247,44.8553229840116
"2013",2013,22.0548718030542,75.0369938990405,26.6576491208784,44.8664685483491
"2014",2014,22.0555281725608,75.0369938990405,26.6576491208784,44.8776113446337
"2015",2015,22.0555281725608,75.0644209681653,26.6576491208784,44.8887513749269
"2016",2016,22.0555281725608,75.0644209681653,26.6576491208784,44.8998886412873
"2017",2017,22.0555281725608,75.0644209681653,26.6576491208784,44.9110231457712
"2018",2018,22.0555281725608,75.0644209681653,26.6576491208784,44.9221548904324
"2019",2019,22.0555281725608,75.0644209681653,26.6576491208784,44.9332838773219
"2020",2020,22.056148492384,75.0814505256551,26.6576491208784,44.9444101084885
"2021",2021,22.056148492384,75.0965470243084,26.6576491208784,44.955533585978
"2022",2022,22.0580094518536,75.0965470243084,26.6576491208784,44.9666543118342
"2023",2023,22.0580094518536,75.0986384601313,26.6590556372438,44.977772288098
"2024",2024,22.0580094518536,75.0986384601313,26.6590556372438,44.988887516808
"2025",2025,22.0580094518536,75.0986384601313,26.6590556372438,45
"2026",2026,22.0580094518536,75.151247475239,26.6590556372438,45.0111097397076
"2027",2027,22.0614340491415,75.151247475239,26.6624802345316,45.0222167379617
"2028",2028,22.0614340491415,75.151247475239,26.6631651539892,45.0333209967908
"2029",2029,22.0614340491415,75.151247475239,26.6631651539892,45.0444225182208
"2030",2030,22.0614340491415,75.1800810607291,26.6631651539892,45.0555213042752
"2031",2031,22.0686541137148,75.2115296480906,26.6710415880692,45.066617356975
"2032",2032,22.069274433538,75.2121499679138,26.6710415880692,45.0777106783386
"2033",2033,22.069274433538,75.2387006208525,26.6772447863012,45.088801270382
"2034",2034,22.069274433538,75.2387006208525,26.6772447863012,45.0998891351187
"2035",2035,22.071243542058,75.2387006208525,26.6772447863012,45.1109742745598
"2036",2036,22.071243542058,75.2518528746294,26.6903970400781,45.1220566907139
"2037",2037,22.071243542058,75.2905320746771,26.6903970400781,45.133136385587
"2038",2038,22.071243542058,75.3085213495499,26.6903970400781,45.1442133611828
"2039",2039,22.074704661473,75.3085213495499,26.6903970400781,45.1552876195025
"2040",2040,22.074704661473,75.3085213495499,26.6903970400781,45.1663591625449
"2041",2041,22.074704661473,75.377815616946,26.6903970400781,45.1774279923061
"2042",2042,22.074704661473,75.377815616946,26.6903970400781,45.18849411078
"2043",2043,22.074704661473,75.377815616946,26.6903970400781,45.1995575199581
"2044",2044,22.074704661473,75.377815616946,26.6903970400781,45.2106182218293
"2045",2045,22.0774735570049,75.377815616946,26.6903970400781,45.2216762183801
"2046",2046,22.0774735570049,75.377815616946,26.6903970400781,45.2327315115946
"2047",2047,22.0774735570049,75.377815616946,26.6903970400781,45.2437841034545
"2048",2048,22.0774735570049,75.377815616946,26.6903970400781,45.254833995939
"2049",2049,22.0774735570049,75.377815616946,26.6903970400781,45.2658811910251
"2050",2050,22.0774735570049,75.3784359367692,26.6910173599013,45.2769256906871
"2051",2051,22.0774735570049,75.4135988459036,26.6910173599013,45.287967496897
"2052",2052,22.0774735570049,75.4317897813013,26.6910173599013,45.2990066116245
"2053",2053,22.0807554045383,75.4409789543947,26.6910173599013,45.3100430368368
"2054",2054,22.0807554045383,75.4527577947053,26.691720618084,45.3210767744986
"2055",2055,22.0832366838311,75.4527577947053,26.691720618084,45.3321078265725
"2056",2056,22.0832366838311,75.4527577947053,26.691720618084,45.3431361950185
"2057",2057,22.0846065227462,75.4527577947053,26.691720618084,45.3541618817943
"2058",2058,22.0846065227462,75.4527577947053,26.691720618084,45.365184888855
"2059",2059,22.0846065227462,75.4527577947053,26.691720618084,45.3762052181537
"2060",2060,22.0846065227462,75.4623466671112,26.7013094904899,45.3872228716409
"2061",2061,22.0846065227462,75.4623466671112,26.7013094904899,45.3982378512647
"2062",2062,22.0899716786031,75.4623466671112,26.7047706099049,45.4092501589709
"2063",2063,22.0899716786031,75.4658077865262,26.7060833489182,45.4202597967031
"2064",2064,22.0899716786031,75.5011112045589,26.7060833489182,45.4312667664022
"2065",2065,22.0899716786031,75.5171150533532,26.7109289160992,45.4422710700071
"2066",2066,22.0899716786031,75.5171150533532,26.7109289160992,45.453272709454
"2067",2067,22.0899716786031,75.5171150533532,26.7109289160992,45.4642716866772
"2068",2068,22.0899716786031,75.5506761067739,26.7109289160992,45.4752680036083
"2069",2069,22.0899716786031,75.5852867013621,26.7157744832801,45.4862616621766
"2070",2070,22.0899716786031,75.5852867013621,26.7157744832801,45.4972526643093
"2071",2071,22.0899716786031,75.589332481531,26.7192356026951,45.508241011931
"2072",2072,22.0899716786031,75.6021971190688,26.7321002402328,45.5192267069642
"2073",2073,22.0899716786031,75.6021971190688,26.7342100147809,45.5302097513288
"2074",2074,22.0899716786031,75.6554570423336,26.7565265780075,45.5411901469428
"2075",2075,22.0899716786031,75.6931568302014,26.7592954735395,45.5521678957215
"2076",2076,22.0899716786031,75.6931568302014,26.7592954735395,45.5631429995781
"2077",2077,22.0899716786031,75.7067124695982,26.7592954735395,45.5741154604234
"2078",2078,22.0899716786031,75.7176711809193,26.7702541848606,45.5850852801659
"2079",2079,22.0899716786031,75.7409584424765,26.7825827350967,45.596052460712
"2080",2080,22.0899716786031,75.8010246298809,26.7825827350967,45.6070170039655
"2081",2081,22.0899716786031,75.8622080917746,26.7825827350967,45.6179789118282
"2082",2082,22.0899716786031,75.8649477696049,26.7825827350967,45.6289381861993
"2083",2083,22.0912123182495,75.8649477696049,26.7825827350967,45.6398948289761
"2084",2084,22.0912123182495,75.8649477696049,26.7825827350967,45.6508488420533
"2085",2085,22.0939519960798,75.9110246315691,26.785322412927,45.6618002273235
"2086",2086,22.1030943524547,75.9220279474136,26.7963257287715,45.6727489866769
"2087",2087,22.1030943524547,75.9427946639035,26.7963257287715,45.6836951220017
"2088",2088,22.1030943524547,75.9427946639035,26.7963257287715,45.6946386351835
"2089",2089,22.104407091468,75.9427946639035,26.7977101765375,45.7055795281058
"2090",2090,22.104407091468,75.9427946639035,26.7977101765375,45.7165178026498
"2091",2091,22.104407091468,75.9427946639035,26.7977101765375,45.7274534606947
"2092",2092,22.104407091468,75.9427946639035,26.7977101765375,45.7383865041171
"2093",2093,22.104407091468,75.9427946639035,26.7977101765375,45.7493169347915
"2094",2094,22.105099315351,75.960855842836,26.7984024004205,45.7602447545902
"2095",2095,22.105099315351,75.9726236488469,26.8101702064314,45.7711699653832
"2096",2096,22.105099315351,75.9726236488469,26.8101702064314,45.7820925690384
"2097",2097,22.105099315351,75.9726236488469,26.8101702064314,45.7930125674212
"2098",2098,22.105099315351,75.974733423395,26.8122799809795,45.8039299623951
"2099",2099,22.105099315351,75.974733423395,26.8122799809795,45.8148447558212
"2100",2100,22.1071540737237,75.974733423395,26.8143347393522,45.8257569495584
"2101",2101,22.1084307630536,75.9851167816399,26.8198725304161,45.8366665454634
"2102",2102,22.1084307630536,75.9851167816399,26.8198725304161,45.8475735453906
"2103",2103,22.1084307630536,75.9851167816399,26.8198725304161,45.8584779511924
"2104",2104,22.1084307630536,75.9851167816399,26.8198725304161,45.8693797647189
"2105",2105,22.1084307630536,75.9851167816399,26.8198725304161,45.8802789878178
"2106",2106,22.1084307630536,75.9851167816399,26.8198725304161,45.8911756223351
"2107",2107,22.1084307630536,75.9851167816399,26.8198725304161,45.902069670114
"2108",2108,22.1084307630536,76.0076210434859,26.8205288999228,45.912961132996
"2109",2109,22.1084307630536,76.0365371561555,26.8212211238058,45.9238500128201
"2110",2110,22.1084307630536,76.0680945821815,26.8527785498318,45.9347363114234
"2111",2111,22.1084307630536,76.0680945821815,26.8527785498318,45.9456200306406
"2112",2112,22.1084307630536,76.0680945821815,26.8527785498318,45.9565011723042
"2113",2113,22.1084307630536,76.0680945821815,26.8527785498318,45.9673797382448
"2114",2114,22.1084307630536,76.0707200602082,26.8554040278585,45.9782557302906
"2115",2115,22.1084307630536,76.0776422990381,26.8623262666884,45.9891291502677
"2116",2116,22.1084307630536,76.0776422990381,26.8623262666884,46
"2117",2117,22.1117126105869,76.1194921246602,26.8623262666884,46.0108682813094
"2118",2118,22.1117126105869,76.1264143634901,26.8692485055184,46.0217339960154
"2119",2119,22.1117126105869,76.1603333337569,26.8692485055184,46.0325971459356
"2120",2120,22.1117126105869,76.1603333337569,26.8692485055184,46.0434577328854
"2121",2121,22.1117126105869,76.1603333337569,26.8692485055184,46.0543157586778
"2122",2122,22.1117126105869,76.1603333337569,26.8692485055184,46.0651712251241
"2123",2123,22.1117126105869,76.1603333337569,26.8692485055184,46.0760241340331
"2124",2124,22.1166751691725,76.1902379335958,26.874211064104,46.0868744872117
"2125",2125,22.1166751691725,76.2131748166456,26.874211064104,46.0977222864644
"2126",2126,22.1166751691725,76.2220787695939,26.87559551187,46.108567533594
"2127",2127,22.1166751691725,76.2220787695939,26.87559551187,46.1194102304008
"2128",2128,22.1166751691725,76.3028724395242,26.8839021984659,46.1302503786832
"2129",2129,22.1166751691725,76.3028724395242,26.8839021984659,46.1410879802373
"2130",2130,22.1166751691725,76.3183441195433,26.899373878485,46.1519230368573
"2131",2131,22.1166751691725,76.3183441195433,26.899373878485,46.1627555503352
"2132",2132,22.1166751691725,76.3506007503496,26.899373878485,46.1735855224608
"2133",2133,22.1166751691725,76.3506007503496,26.899373878485,46.184412955022
"2134",2134,22.1166751691725,76.401969709667,26.899373878485,46.1952378498044
"2135",2135,22.1166751691725,76.401969709667,26.899373878485,46.2060602085917
"2136",2136,22.1166751691725,76.4047093874973,26.899373878485,46.2168800331654
"2137",2137,22.1166751691725,76.4047093874973,26.899373878485,46.2276973253049
"2138",2138,22.1166751691725,76.4081339847851,26.9027984757728,46.2385120867876
"2139",2139,22.1166751691725,76.41851734303,26.9027984757728,46.2493243193887
"2140",2140,22.1166751691725,76.41851734303,26.9027984757728,46.2601340248815
"2141",2141,22.1166751691725,76.41851734303,26.9027984757728,46.2709412050371
"2142",2142,22.1215207363535,76.4329574721767,26.9172386049195,46.2817458616245
"2143",2143,22.1215207363535,76.4779331980407,26.9254576384103,46.2925479964108
"2144",2144,22.1215207363535,76.4792459370541,26.9267703774236,46.3033476111609
"2145",2145,22.1215207363535,76.4950951823032,26.9273906972468,46.3141447076376
"2146",2146,22.1215207363535,76.4950951823032,26.9273906972468,46.3249392876019
"2147",2147,22.1215207363535,76.5163276854877,26.9520457139927,46.3357313528124
"2148",2148,22.1215207363535,76.5163276854877,26.9520457139927,46.3465209050259
"2149",2149,22.1228334753668,76.517640424501,26.953358453006,46.357307945997
"2150",2150,22.1228334753668,76.517640424501,26.954742900772,46.3680924774785
"2151",2151,22.1228334753668,76.5642426594743,26.954742900772,46.3788745012209
"2152",2152,22.1256023708988,76.5670115550063,26.957511796304,46.3896540189728
"2153",2153,22.126222690722,76.5978329305967,26.9581321161272,46.4004310324807
"2154",2154,22.126222690722,76.5978329305967,26.9581321161272,46.4112055434892
"2155",2155,22.126222690722,76.5978329305967,26.9581321161272,46.4219775537406
"2156",2156,22.126222690722,76.5978329305967,26.9581321161272,46.4327470649756
"2157",2157,22.126222690722,76.5978329305967,26.9581321161272,46.4435140789325
"2158",2158,22.126222690722,76.5978329305967,26.9637398428636,46.4542785973477
"2159",2159,22.1275354297353,76.6155549072767,26.9637398428636,46.4650406219558
"2160",2160,22.1308172772686,76.6375985084036,26.9684061381629,46.475800154489
"2161",2161,22.1308172772686,76.6680563592553,26.9697905859289,46.4865571966778
"2162",2162,22.1308172772686,76.6680563592553,26.9697905859289,46.4973117502507
"2163",2163,22.1308172772686,76.6680563592553,26.9697905859289,46.5080638169339
"2164",2164,22.1308172772686,76.6680563592553,26.9697905859289,46.518813398452
"2165",2165,22.1308172772686,76.668759617438,26.9704938441116,46.5295604965274
"2166",2166,22.1314736467753,76.668759617438,26.9704938441116,46.5403051128804
"2167",2167,22.1314736467753,76.668759617438,26.9704938441116,46.5510472492295
"2168",2168,22.1314736467753,76.668759617438,26.9704938441116,46.5617869072913
"2169",2169,22.1314736467753,76.6784507518,26.9704938441116,46.5725240887801
"2170",2170,22.1339549260681,76.6784507518,26.9704938441116,46.5832587954085
"2171",2171,22.1339549260681,76.6784507518,26.9704938441116,46.593991028887
"2172",2172,22.1339549260681,76.7078451885735,26.9985755418717,46.6047207909242
"2173",2173,22.1339549260681,76.7078451885735,26.9985755418717,46.6154480832267
"2174",2174,22.1339549260681,76.7196312652142,27.0103616185125,46.6261729074991
"2175",2175,22.1352676650814,76.7196312652142,27.0103616185125,46.6368952654441
"2176",2176,22.1352676650814,76.7196312652142,27.0103616185125,46.6476151587624
"2177",2177,22.1352676650814,76.7196312652142,27.0103616185125,46.6583325891528
"2178",2178,22.1352676650814,76.761164698194,27.0103616185125,46.6690475583121
"2179",2179,22.1378931431081,76.761164698194,27.0129870965392,46.6797600679352
"2180",2180,22.1378931431081,76.761164698194,27.0129870965392,46.690470119715
"2181",2181,22.1378931431081,76.7956243491456,27.0129870965392,46.7011777153425
"2182",2182,22.1378931431081,76.7963276073283,27.0136903547219,46.7118828565066
"2183",2183,22.1378931431081,76.7963276073283,27.0136903547219,46.7225855448947
"2184",2184,22.1454272571413,76.8038617213615,27.0212244687551,46.7332857821917
"2185",2185,22.148052735168,76.8038617213615,27.0212244687551,46.743983570081
"2186",2186,22.148052735168,76.8038617213615,27.0218447885783,46.7546789102438
"2187",2187,22.1542827501149,76.8186245398951,27.0366076071119,46.7653718043597
"2188",2188,22.1549860082976,76.8480760765704,27.0373108652946,46.776062254106
"2189",2189,22.1556892664803,76.8480760765704,27.0373108652946,46.7867502611583
"2190",2190,22.1556892664803,76.8480760765704,27.0373108652946,46.7974358271904
"2191",2191,22.1556892664803,76.8480760765704,27.0373108652946,46.8081189538738
"2192",2192,22.1556892664803,76.8905410829395,27.0373108652946,46.8187996428785
"2193",2193,22.1556892664803,76.8925101914595,27.0392799738146,46.8294778958724
"2194",2194,22.1556892664803,76.8925101914595,27.0392799738146,46.8401537145215
"2195",2195,22.1581705457731,76.9420013930273,27.0417612531074,46.8508271004899
"2196",2196,22.1581705457731,76.9420013930273,27.0417612531074,46.8614980554399
"2197",2197,22.1587908655963,76.9897660194136,27.0417612531074,46.8721665810319
"2198",2198,22.1587908655963,76.9897660194136,27.0417612531074,46.8828326789242
"2199",2199,22.1587908655963,76.9897660194136,27.0417612531074,46.8934963507734
"2200",2200,22.1587908655963,77.0415341193155,27.0417612531074,46.9041575982343
"2201",2201,22.1587908655963,77.0502185968403,27.0504457306321,46.9148164229596
"2202",2202,22.1587908655963,77.0502185968403,27.0504457306321,46.9254728266003
"2203",2203,22.1587908655963,77.0747340681168,27.0504457306321,46.9361268108053
"2204",2204,22.1587908655963,77.0747340681168,27.0504457306321,46.946778377222
"2205",2205,22.1643286566603,77.0747340681168,27.0504457306321,46.9574275274956
"2206",2206,22.1643286566603,77.0747340681168,27.0504457306321,46.9680742632695
"2207",2207,22.1643286566603,77.0747340681168,27.0511489888148,46.9787185861854
"2208",2208,22.1643286566603,77.0819541326902,27.0604238117609,46.9893604978829
"2209",2209,22.1643286566603,77.127843736347,27.0604238117609,47
"2210",2210,22.1643286566603,77.127843736347,27.0604238117609,47.0106370941726
"2211",2211,22.1643286566603,77.127843736347,27.0604238117609,47.021271782035
"2212",2212,22.1643286566603,77.1299535108951,27.0604238117609,47.0319040652194
"2213",2213,22.1643286566603,77.1306098804018,27.0604238117609,47.0425339453563
"2214",2214,22.1643286566603,77.1306098804018,27.0610441315841,47.0531614240744
"2215",2215,22.1650135761178,77.1312947998593,27.0617290510416,47.0637865030004
"2216",2216,22.1650135761178,77.1312947998593,27.0617290510416,47.0744091837593
"2217",2217,22.1650135761178,77.1312947998593,27.0617290510416,47.0850294679742
"2218",2218,22.1650135761178,77.1312947998593,27.0617290510416,47.0956473572665
"2219",2219,22.1657058000008,77.1340711551398,27.0617290510416,47.1062628532555
"2220",2220,22.1657058000008,77.1340711551398,27.0617290510416,47.116875957559
"2221",2221,22.1657058000008,77.1340711551398,27.0617290510416,47.1274866717927
"2222",2222,22.1657058000008,77.1388655913428,27.0665234872446,47.1380949975707
"2223",2223,22.1657058000008,77.1559885777819,27.0836464736837,47.1487009365051
"2224",2224,22.1663907194584,77.1653579747643,27.0843313931413,47.1593044902064
"2225",2225,22.1663907194584,77.1653579747643,27.0843313931413,47.169905660283
"2226",2226,22.1663907194584,77.1653579747643,27.0843313931413,47.1805044483418
"2227",2227,22.1670829433414,77.1653579747643,27.0843313931413,47.1911008559877
"2228",2228,22.1670829433414,77.1653579747643,27.0843313931413,47.2016948848238
"2229",2229,22.1670829433414,77.190675269341,27.0843313931413,47.2122865364515
"2230",2230,22.1670829433414,77.190675269341,27.0843313931413,47.2228758124704
"2231",2231,22.1670829433414,77.190675269341,27.0843313931413,47.2334627144782
"2232",2232,22.1684673911074,77.2221957621497,27.0905345913733,47.2440472440709
"2233",2233,22.1684673911074,77.2228990203323,27.0912378495559,47.2546294028426
"2234",2234,22.1684673911074,77.2228990203323,27.0912378495559,47.2652091923859
"2235",2235,22.1684673911074,77.2228990203323,27.0912378495559,47.2757866142913
"2236",2236,22.1684673911074,77.2228990203323,27.0912378495559,47.2863616701476
"2237",2237,22.1684673911074,77.2427492546747,27.0912378495559,47.2969343615419
"2238",2238,22.1684673911074,77.2427492546747,27.0912378495559,47.3075046900595
"2239",2239,22.1684673911074,77.2427492546747,27.0912378495559,47.3180726572839
"2240",2240,22.1684673911074,77.2660365162319,27.0912378495559,47.3286382647969
"2241",2241,22.1684673911074,77.2826456035548,27.1078469368789,47.3392015141785
"2242",2242,22.1684673911074,77.2900894414332,27.1152907747573,47.3497624070069
"2243",2243,22.1684673911074,77.3334438911719,27.1152907747573,47.3603209448585
"2244",2244,22.1698372300225,77.341043745034,27.1228906286193,47.370877129308
"2245",2245,22.1698372300225,77.341043745034,27.1228906286193,47.3814309619285
"2246",2246,22.1698372300225,77.3596533397299,27.1228906286193,47.3919824442911
"2247",2247,22.1698372300225,77.4041731044717,27.1228906286193,47.4025315779653
"2248",2248,22.1698372300225,77.4097108955356,27.1284284196833,47.4130783645188
"2249",2249,22.1698372300225,77.4322151573816,27.1284284196833,47.4236228055175
"2250",2250,22.1698372300225,77.4322151573816,27.1284284196833,47.4341649025257
"2251",2251,22.1698372300225,77.4322151573816,27.1290487395065,47.4447046571058
"2252",2252,22.1698372300225,77.4322151573816,27.1290487395065,47.4552420708187
"2253",2253,22.1724627080492,77.4322151573816,27.1290487395065,47.4657771452233
"2254",2254,22.1724627080492,77.4322151573816,27.1290487395065,47.4763098818769
"2255",2255,22.1724627080492,77.4322151573816,27.1290487395065,47.4868402823351
"2256",2256,22.1724627080492,77.4322151573816,27.1290487395065,47.4973683481517
"2257",2257,22.1724627080492,77.4322151573816,27.1290487395065,47.5078940808788
"2258",2258,22.1724627080492,77.4322151573816,27.1290487395065,47.5184174820669
"2259",2259,22.1724627080492,77.4397492714148,27.1365828535397,47.5289385532646
"2260",2260,22.1752023858794,77.4763186969145,27.1365828535397,47.5394572960189
"2261",2261,22.1752023858794,77.4775593365609,27.1365828535397,47.549973711875
"2262",2262,22.1752023858794,77.4781796563841,27.1365828535397,47.5604878023765
"2263",2263,22.1773121604275,77.4905082066202,27.1365828535397,47.5709995690652
"2264",2264,22.1822349677063,77.4954310138991,27.1415056608185,47.5815090134813
"2265",2265,22.1822349677063,77.50719881991,27.1532734668295,47.5920161371632
"2266",2266,22.1822349677063,77.50719881991,27.1532734668295,47.6025209416476
"2267",2267,22.1835477067196,77.5448693900761,27.1532734668295,47.6130234284697
"2268",2268,22.1835477067196,77.5448693900761,27.1532734668295,47.6235235991626
"2269",2269,22.1904144118275,77.5504954555376,27.1588995322909,47.6340214552582
"2270",2270,22.1904144118275,77.5504954555376,27.1588995322909,47.6445169982864
"2271",2271,22.1904144118275,77.5504954555376,27.1588995322909,47.6550102297754
"2272",2272,22.1904144118275,77.5504954555376,27.1588995322909,47.6655011512519
"2273",2273,22.1904144118275,77.5504954555376,27.1588995322909,47.6759897642409
"2274",2274,22.1967437354717,77.5504954555376,27.1588995322909,47.6864760702655
"2275",2275,22.2016665427505,77.5547150046337,27.1631190813871,47.6969600708473
"2276",2276,22.2016665427505,77.5547150046337,27.1631190813871,47.7074417675063
"2277",2277,22.2016665427505,77.5547150046337,27.1644318204004,47.7179211617606
"2278",2278,22.2016665427505,77.5807355573931,27.1644318204004,47.7283982551269
"2279",2279,22.2030509905165,77.5807355573931,27.1650521402236,47.73887304912
"2280",2280,22.2030509905165,77.6098089604789,27.1650521402236,47.7493455452533
"2281",2281,22.2056764685431,77.6406583272922,27.1650521402236,47.7598157450382
"2282",2282,22.2056764685431,77.6427130856649,27.1650521402236,47.7702836499847
"2283",2283,22.2056764685431,77.6639406831832,27.1650521402236,47.7807492616012
"2284",2284,22.2056764685431,77.6639406831832,27.1650521402236,47.7912125813941
"2285",2285,22.2056764685431,77.6639406831832,27.1650521402236,47.8016736108685
"2286",2286,22.2056764685431,77.7005926946056,27.1663648792369,47.8121323515277
"2287",2287,22.2056764685431,77.7005926946056,27.1663648792369,47.8225888048734
"2288",2288,22.2056764685431,77.7005926946056,27.1663648792369,47.8330429724056
"2289",2289,22.2056764685431,77.7111381316,27.1663648792369,47.8434948556227
"2290",2290,22.2082869471047,77.7111381316,27.1663648792369,47.8539444560216
"2291",2291,22.2103967216527,77.7563428157993,27.169166877668,47.8643917750973
"2292",2292,22.2103967216527,77.7563428157993,27.169166877668,47.8748368143433
"2293",2293,22.2103967216527,77.7613053743849,27.1741294362536,47.8852795752515
"2294",2294,22.2103967216527,77.7613053743849,27.1741294362536,47.8957200593122
"2295",2295,22.2103967216527,77.8339493071945,27.1741294362536,47.9061582680139
"2296",2296,22.2103967216527,77.8339493071945,27.1741294362536,47.9165942028438
"2297",2297,22.215647677706,77.8457353838353,27.1852951930711,47.927027865287
"2298",2298,22.2168883173524,77.8469760234817,27.1865358327175,47.9374592568275
"2299",2299,22.2168883173524,77.8469760234817,27.1865358327175,47.9478883789474
"2300",2300,22.2168883173524,77.8469760234817,27.1865358327175,47.9583152331272
"2301",2301,22.2188574258724,77.8848155326967,27.1865358327175,47.9687398208458
"2302",2302,22.2188574258724,77.8848155326967,27.1865358327175,47.9791621435806
"2303",2303,22.2188574258724,77.8848155326967,27.1865358327175,47.9895822028073
"2304",2304,22.2188574258724,77.8848155326967,27.1865358327175,48
"2305",2305,22.2258900076993,77.8918481145236,27.1935684145444,48.0104155366312
"2306",2306,22.2265103275225,77.89308875417,27.1948090541908,48.0208288141719
"2307",2307,22.2265103275225,77.9029160300025,27.2060207777893,48.0312398340913
"2308",2308,22.2265103275225,77.9489557447788,27.2151631341642,48.0416485978573
"2309",2309,22.2265103275225,77.9544935358427,27.2207009252281,48.0520551069359
"2310",2310,22.2265103275225,77.9544935358427,27.2207009252281,48.0624593627917
"2311",2311,22.2265103275225,77.9966890268039,27.2207009252281,48.0728613668877
"2312",2312,22.2265103275225,77.9966890268039,27.2207009252281,48.0832611206852
"2313",2313,22.2265103275225,77.9966890268039,27.2207009252281,48.0936586256442
"2314",2314,22.2293233602532,77.9995020595346,27.2235139579589,48.1040538832228
"2315",2315,22.2293233602532,78.0009085759,27.2235139579589,48.1144468948776
"2316",2316,22.2327567128072,78.0291324646866,27.2235139579589,48.1248376620639
"2317",2317,22.2327567128072,78.0551594040741,27.2235139579589,48.135226186235
"2318",2318,22.2327567128072,78.0551594040741,27.2235139579589,48.1456124688429
"2319",2319,22.2327567128072,78.0805925168252,27.24894707071,48.155996511338
"2320",2320,22.2327567128072,78.0805925168252,27.24894707071,48.1663783151692
"2321",2321,22.2327567128072,78.0843144357644,27.2526689896492,48.1767578817836
"2322",2322,22.2327567128072,78.0877755551794,27.2575145568302,48.187135212627
"2323",2323,22.2327567128072,78.0877755551794,27.2575145568302,48.1975103091436
"2324",2324,22.2376022799882,78.119766859429,27.2662983410511,48.2078831727758
"2325",2325,22.2389150190015,78.119766859429,27.2676110800645,48.2182538049648
"2326",2326,22.2389150190015,78.141478053241,27.2682313998877,48.22862220715
"2327",2327,22.2416546968317,78.141478053241,27.2709710777179,48.2389883807693
"2328",2328,22.2416546968317,78.141478053241,27.2734523570107,48.2493523272593
"2329",2329,22.2416546968317,78.141478053241,27.2734523570107,48.2597140480546
"2330",2330,22.2416546968317,78.1650136652628,27.2734523570107,48.2700735445887
"2331",2331,22.2416546968317,78.1896277016568,27.2734523570107,48.2804308182932
"2332",2332,22.2416546968317,78.1896277016568,27.2734523570107,48.2907858705985
"2333",2333,22.2423110663384,78.1896277016568,27.2734523570107,48.3011387029333
"2334",2334,22.2423110663384,78.1896277016568,27.2734523570107,48.3114893167247
"2335",2335,22.2458163229522,78.1896277016568,27.2734523570107,48.3218377133983
"2336",2336,22.2471290619655,78.1909404406701,27.274765096024,48.3321838943783
"2337",2337,22.2471290619655,78.1916253601277,27.2754500154816,48.3425278610873
"2338",2338,22.2510672790055,78.1955635771677,27.2793882325216,48.3528696149463
"2339",2339,22.2510672790055,78.1992854961069,27.2793882325216,48.363209157375
"2340",2340,22.2510672790055,78.2033669353451,27.2793882325216,48.3735464897913
"2341",2341,22.2531301648775,78.2040233048517,27.2800446020283,48.3838816136118
"2342",2342,22.2531301648775,78.2199444541606,27.2800446020283,48.3942145302514
"2343",2343,22.2531301648775,78.2199444541606,27.2800446020283,48.4045452411238
"2344",2344,22.2531301648775,78.2584691740127,27.2800446020283,48.4148737476408
"2345",2345,22.2537865343842,78.2584691740127,27.2800446020283,48.425200051213
"2346",2346,22.2537865343842,78.2633147411937,27.2848901692092,48.4355241532493
"2347",2347,22.2537865343842,78.2633147411937,27.2848901692092,48.4458460551573
"2348",2348,22.2551930507496,78.265413481442,27.2862966855746,48.4561657583429
"2349",2349,22.2558494202562,78.2893242596534,27.2862966855746,48.4664832642105
"2350",2350,22.2578185287762,78.2912933681734,27.2862966855746,48.4767985741633
"2351",2351,22.2592250451416,78.2912933681734,27.2862966855746,48.4871116896026
"2352",2352,22.2592250451416,78.2912933681734,27.2862966855746,48.4974226119286
"2353",2353,22.2592250451416,78.3007640422403,27.2943608432762,48.5077313425396
"2354",2354,22.2592250451416,78.3007640422403,27.2943608432762,48.5180378828328
"2355",2355,22.2592250451416,78.3066713678003,27.3002681688362,48.5283422342037
"2356",2356,22.2605377841549,78.3114658040033,27.3050626050391,48.5386443980464
"2357",2357,22.2605377841549,78.3189096418816,27.3125064429175,48.5489443757534
"2358",2358,22.2605377841549,78.3618550638287,27.329052885864,48.5592421687159
"2359",2359,22.2605377841549,78.3618550638287,27.329052885864,48.5695377783236
"2360",2360,22.2605377841549,78.3618550638287,27.329052885864,48.5798312059645
"2361",2361,22.2605377841549,78.3618550638287,27.329052885864,48.5901224530254
"2362",2362,22.2612410423376,78.3618550638287,27.33106888306,48.6004115208915
"2363",2363,22.2631020018072,78.3618550638287,27.33106888306,48.6106984109465
"2364",2364,22.2631020018072,78.3618550638287,27.33106888306,48.6209831245729
"2365",2365,22.2631020018072,78.3618550638287,27.33106888306,48.6312656631513
"2366",2366,22.2631020018072,78.3625472877117,27.331761106943,48.6415460280612
"2367",2367,22.2644147408205,78.3625472877117,27.331761106943,48.6518242206806
"2368",2368,22.2644147408205,78.3625472877117,27.331761106943,48.6621002423858
"2369",2369,22.2644147408205,78.3625472877117,27.331761106943,48.6723740945518
"2370",2370,22.2656553804669,78.3686638459608,27.3378776651922,48.6826457785523
"2371",2371,22.2656553804669,78.3686638459608,27.3378776651922,48.6929152957594
"2372",2372,22.2719847041111,78.374993169605,27.3442069888364,48.7031826475437
"2373",2373,22.2719847041111,78.4497367227217,27.3537958612423,48.7134478352744
"2374",2374,22.2719847041111,78.4497367227217,27.3537958612423,48.7237108603193
"2375",2375,22.2739538126311,78.4497367227217,27.3563852895855,48.7339717240448
"2376",2376,22.2772356601644,78.4497367227217,27.3563852895855,48.7442304278158
"2377",2377,22.2772356601644,78.4517914810944,27.3563852895855,48.7544869729956
"2378",2378,22.2778920296711,78.4517914810944,27.3563852895855,48.7647413609464
"2379",2379,22.2778920296711,78.4517914810944,27.3563852895855,48.7749935930288
"2380",2380,22.2798611381911,78.4517914810944,27.3563852895855,48.7852436706019
"2381",2381,22.2798611381911,78.4867223734302,27.3563852895855,48.7954915950234
"2382",2382,22.2818302467111,78.4867223734302,27.3563852895855,48.8057373676497
"2383",2383,22.2818302467111,78.4867223734302,27.3563852895855,48.8159809898357
"2384",2384,22.2818302467111,78.4881288897956,27.3577918059509,48.8262224629348
"2385",2385,22.2818302467111,78.5189782566089,27.3584950641336,48.8364617882991
"2386",2386,22.2818302467111,78.5189782566089,27.3584950641336,48.8466989672793
"2387",2387,22.2818302467111,78.559063973022,27.3584950641336,48.8569340012244
"2388",2388,22.2818302467111,78.559063973022,27.3584950641336,48.8671668914825
"2389",2389,22.2818302467111,78.559063973022,27.3584950641336,48.8773976393997
"2390",2390,22.2824866162178,78.559063973022,27.3584950641336,48.8876262463213
"2391",2391,22.2824866162178,78.6169332110273,27.3584950641336,48.8978527135906
"2392",2392,22.2824866162178,78.6176181304849,27.3591799835911,48.9080770425499
"2393",2393,22.2851120942444,78.6344963268693,27.3760581799756,48.91829923454
"2394",2394,22.2851120942444,78.6344963268693,27.3760581799756,48.9285192909003
"2395",2395,22.2851120942444,78.6344963268693,27.3760581799756,48.9387372129686
"2396",2396,22.2851120942444,78.6738787850998,27.3760581799756,48.9489530020817
"2397",2397,22.2892216109898,78.6799574103651,27.380167696721,48.9591666595746
"2398",2398,22.2892216109898,78.6968356067496,27.380167696721,48.9693781867812
"2399",2399,22.2892216109898,78.705739559698,27.380167696721,48.9795875850338
"2400",2400,22.2892216109898,78.7084792375282,27.3829073745513,48.9897948556636
"2401",2401,22.2892216109898,78.735475968965,27.3829073745513,49
"2402",2402,22.2892216109898,78.7714716108808,27.3829073745513,49.0102030193714
"2403",2403,22.2892216109898,78.7956994467856,27.3829073745513,49.0204039151046
"2404",2404,22.2892216109898,78.7956994467856,27.3829073745513,49.0306026885251
"2405",2405,22.2892216109898,78.7956994467856,27.3829073745513,49.0407993409569
"2406",2406,22.2892216109898,78.8041385449779,27.3913464727435,49.0509938737229
"2407",2407,22.2892216109898,78.8041385449779,27.3913464727435,49.0611862881443
"2408",2408,22.2892216109898,78.8041385449779,27.3913464727435,49.0713765855412
"2409",2409,22.2898779804965,78.8192350436312,27.3913464727435,49.0815647672321
"2410",2410,22.2898779804965,78.8192350436312,27.3913464727435,49.0917508345343
"2411",2411,22.2905343500031,78.8600385323544,27.4159750232649,49.1019347887637
"2412",2412,22.2933032455351,78.8600385323544,27.4187439187969,49.1121166312347
"2413",2413,22.2933032455351,78.8600385323544,27.4187439187969,49.1222963632605
"2414",2414,22.3026080428831,78.8693433297024,27.4280487161449,49.132473986153
"2415",2415,22.3026080428831,78.8693433297024,27.430158490693,49.1426495012225
"2416",2416,22.3032283627063,78.8693433297024,27.430158490693,49.152822909778
"2417",2417,22.3057096419991,78.9023964642886,27.430158490693,49.1629942131274
"2418",2418,22.3057096419991,78.9023964642886,27.430158490693,49.173163412577
"2419",2419,22.3057096419991,78.9547215246019,27.430158490693,49.1833305094317
"2420",2420,22.3063660115058,78.9559621642483,27.4313991303394,49.1934955049954
"2421",2421,22.3063660115058,78.9559621642483,27.4313991303394,49.2036584005702
"2422",2422,22.3063660115058,79.0525253664752,27.4313991303393,49.2138191974571
"2423",2423,22.3063660115058,79.0525253664752,27.4313991303393,49.2239778969559
"2424",2424,22.3063660115058,79.0525253664752,27.4313991303394,49.2341345003647
"2425",2425,22.3077725278711,79.0539318828406,27.4341754856199,49.2442890089805
"2426",2426,22.3077725278711,79.0539318828406,27.4341754856199,49.254441424099
"2427",2427,22.3077725278711,79.0756430766525,27.4341754856199,49.2645917470144
"2428",2428,22.3077725278711,79.0847854330274,27.4433178419948,49.2747399790197
"2429",2429,22.3077725278711,79.1027564372703,27.4509054879927,49.2848861214064
"2430",2430,22.3156958506271,79.1027564372703,27.4509054879927,49.295030175465
"2431",2431,22.3156958506271,79.1027564372703,27.4509054879927,49.3051721424842
"2432",2432,22.3171023669925,79.1193698104622,27.4509054879927,49.3153120237518
"2433",2433,22.3171023669925,79.1193698104622,27.4509054879927,49.3254498205541
"2434",2434,22.3171023669925,79.1193698104622,27.4509054879927,49.335585534176
"2435",2435,22.3171023669925,79.1193698104622,27.4509054879927,49.3457191659013
"2436",2436,22.3171023669925,79.1193698104622,27.4509054879927,49.3558507170123
"2437",2437,22.3171023669925,79.1193698104622,27.4509054879927,49.3659801887899
"2438",2438,22.3171023669925,79.1193698104622,27.4509054879927,49.376107582514
"2439",2439,22.3184151060058,79.1206825494756,27.4631769383271,49.386232899463
"2440",2440,22.3184151060058,79.1206825494756,27.4631769383271,49.3963561409139
"2441",2441,22.3197386840117,79.1213858076583,27.464500516333,49.4064773081425
"2442",2442,22.3197386840117,79.1213858076583,27.464500516333,49.4165964024233
"2443",2443,22.3197386840117,79.1213858076583,27.464500516333,49.4267134250296
"2444",2444,22.3197386840117,79.1213858076583,27.4663614758026,49.4368283772331
"2445",2445,22.3197386840117,79.1567440375806,27.4663614758026,49.4469412603045
"2446",2446,22.3197386840117,79.1567440375806,27.4663614758026,49.457052075513
"2447",2447,22.3197386840117,79.1567440375806,27.4663614758026,49.4671608241265
"2448",2448,22.3197386840117,79.1567440375806,27.4663614758026,49.4772675074119
"2449",2449,22.3197386840117,79.1567440375806,27.4663614758026,49.4873721266345
"2450",2450,22.3197386840117,79.1708092012343,27.4804266394563,49.4974746830583
"2451",2451,22.3197386840117,79.1708092012343,27.4804266394563,49.5075751779463
"2452",2452,22.3197386840117,79.1708092012343,27.4804266394563,49.5176736125598
"2453",2453,22.3197386840117,79.185696876991,27.4953143152131,49.5277699881592
"2454",2454,22.3197386840117,79.2267920444449,27.4953143152131,49.5378643060033
"2455",2455,22.3197386840117,79.2391984409089,27.4953143152131,49.54795656735
"2456",2456,22.3203950535184,79.2829850943327,27.5065664461361,49.5580467734555
"2457",2457,22.3203950535184,79.2829850943327,27.5065664461361,49.5681349255749
"2458",2458,22.3203950535184,79.3061815800616,27.5065664461361,49.5782210249622
"2459",2459,22.3203950535184,79.3061815800616,27.5065664461361,49.5883050728698
"2460",2460,22.3203950535184,79.3172571621895,27.5065664461361,49.598387070549
"2461",2461,22.3203950535184,79.3198826402162,27.5091919241627,49.6084670192499
"2462",2462,22.3203950535184,79.3198826402162,27.5091919241627,49.6185449202211
"2463",2463,22.3210153733416,79.3205029600394,27.5098122439859,49.6286207747102
"2464",2464,22.3210153733416,79.3205029600394,27.5098122439859,49.6386945839634
"2465",2465,22.3210153733416,79.3544219303062,27.5130219921523,49.6487663492256
"2466",2466,22.3210153733416,79.3627286169021,27.5213286787483,49.6588360717405
"2467",2467,22.3210153733416,79.3627286169021,27.5213286787483,49.6689037527506
"2468",2468,22.3217186315243,79.3627286169021,27.5219850482549,49.6789693934969
"2469",2469,22.3217186315243,79.3627286169021,27.5219850482549,49.6890329952194
"2470",2470,22.3217186315243,79.3670708556645,27.5263272870173,49.6990945591567
"2471",2471,22.3217186315243,79.3670708556645,27.5263272870173,49.7091540865463
"2472",2472,22.3217186315243,79.3835089226461,27.5427653539989,49.7192115786242
"2473",2473,22.3217186315243,79.4300834457605,27.5427653539989,49.7292670366254
"2474",2474,22.3263132180709,79.4300834457605,27.5427653539989,49.7393204617835
"2475",2475,22.3263132180709,79.4300834457605,27.5427653539989,49.749371855331
"2476",2476,22.3263132180709,79.4672112874955,27.5516693069472,49.7594212184989
"2477",2477,22.3263132180709,79.4921313472833,27.5516693069472,49.7694685525172
"2478",2478,22.3263132180709,79.4921313472833,27.5516693069472,49.7795138586146
"2479",2479,22.3263132180709,79.5131351714967,27.5516693069472,49.7895571380184
"2480",2480,22.3263132180709,79.5644730188327,27.5516693069472,49.7995983919549
"2481",2481,22.3263132180709,79.5815960052719,27.5516693069472,49.8096376216491
"2482",2482,22.3263132180709,79.5815960052719,27.5516693069472,49.8196748283246
"2483",2483,22.3263132180709,79.5815960052719,27.5516693069472,49.829710013204
"2484",2484,22.3263132180709,79.5815960052719,27.5516693069472,49.8397431775084
"2485",2485,22.3263132180709,79.5815960052719,27.5516693069472,49.8497743224581
"2486",2486,22.3263132180709,79.5815960052719,27.5516693069472,49.8598034492716
"2487",2487,22.3269695875776,79.5850571246869,27.5551304263622,49.8698305591667
"2488",2488,22.3269695875776,79.6165628610068,27.5551304263622,49.8798556533597
"2489",2489,22.3269695875776,79.6545388028719,27.5551304263622,49.8898787330657
"2490",2490,22.3269695875776,79.6638436002198,27.5551304263622,49.8998997994986
"2491",2491,22.3269695875776,79.6638436002198,27.5572402009103,49.9099188538711
"2492",2492,22.3269695875776,79.6638436002198,27.5572402009103,49.9199358973947
"2493",2493,22.3269695875776,79.6697509257798,27.5631475264703,49.9299509312797
"2494",2494,22.3269695875776,79.6756222016564,27.5631475264703,49.9399639567351
"2495",2495,22.3269695875776,79.7023460125984,27.5631475264703,49.9499749749687
"2496",2496,22.3269695875776,79.7023460125984,27.5631475264703,49.9599839871872
"2497",2497,22.3283540353436,79.729742790901,27.5645319742362,49.9699909945959
"2498",2498,22.3283540353436,79.7303631107243,27.5645319742362,49.9799959983992
"2499",2499,22.3283540353436,79.7516063389177,27.5645319742362,49.9899989998
"2500",2500,22.3283540353436,79.7516063389177,27.5645319742362,50
"2501",2501,22.3283540353436,79.7516063389177,27.5645319742362,50.0099990001999
"2502",2502,22.3283540353436,79.7516063389177,27.5645319742362,50.0199960015992
"2503",2503,22.3283540353436,79.7516063389177,27.5645319742362,50.029991005396
"2504",2504,22.3283540353436,79.7846356437519,27.5645319742362,50.0399840127872
"2505",2505,22.3297238742587,79.7860054826671,27.5659018131514,50.0499750249688
"2506",2506,22.3297238742587,79.7860054826671,27.5659018131514,50.0599640431353
"2507",2507,22.3297238742587,79.798411879131,27.5659018131514,50.0699510684802
"2508",2508,22.3297238742587,79.798411879131,27.5659018131514,50.0799361021957
"2509",2509,22.3297238742587,79.829918174179,27.5659018131514,50.0899191454728
"2510",2510,22.3297238742587,79.829918174179,27.5659018131514,50.0999001995014
"2511",2511,22.3297238742587,79.829918174179,27.5659018131514,50.1098792654702
"2512",2512,22.3297238742587,79.8397637887366,27.575747427709,50.1198563445667
"2513",2513,22.3297238742587,79.8397637887366,27.575747427709,50.1298314379771
"2514",2514,22.3297238742587,79.8397637887366,27.575747427709,50.1398045468867
"2515",2515,22.3297238742587,79.8397637887366,27.575747427709,50.1497756724793
"2516",2516,22.3297238742587,79.8397637887366,27.575747427709,50.1597448159378
"2517",2517,22.3297238742587,79.8397637887366,27.575747427709,50.1697119784437
"2518",2518,22.3323493522854,79.8397637887366,27.575747427709,50.1796771611775
"2519",2519,22.3323493522854,79.8397637887366,27.575747427709,50.1896403653184
"2520",2520,22.3323493522854,79.8563771619285,27.575747427709,50.1996015920445
"2521",2521,22.3323493522854,79.8563771619285,27.575747427709,50.2095608425328
"2522",2522,22.3337558686508,79.8577836782939,27.5771539440744,50.2195181179589
"2523",2523,22.3337558686508,79.8739402777706,27.5778388635319,50.2294734194974
"2524",2524,22.336495546481,79.9294243193023,27.5805785413622,50.2394267483219
"2525",2525,22.336495546481,79.9294243193023,27.5805785413622,50.2493781056044
"2526",2526,22.336495546481,79.9294243193023,27.5805785413622,50.2593274925162
"2527",2527,22.3385503048537,79.9294243193023,27.5805785413622,50.2692749102272
"2528",2528,22.3405194133737,79.9294243193023,27.5805785413622,50.2792203599061
"2529",2529,22.3405194133737,79.9294243193023,27.5805785413622,50.2891638427206
"2530",2530,22.3405194133737,79.9294243193023,27.5805785413622,50.2991053598372
"2531",2531,22.3405194133737,79.9294243193023,27.5805785413622,50.3090449124211
"2532",2532,22.3405194133737,79.9294243193023,27.5805785413622,50.3189825016365
"2533",2533,22.3405194133737,79.943489482956,27.5946437050159,50.3289181286465
"2534",2534,22.3405194133737,79.969903412365,27.5946437050159,50.3388517946129
"2535",2535,22.3405194133737,79.9771234769383,27.6018637695892,50.3487835006964
"2536",2536,22.3405194133737,79.9921917050048,27.6175883671623,50.3587132480567
"2537",2537,22.3405194133737,79.9928480745115,27.6175883671623,50.3686410378521
"2538",2538,22.3405194133737,79.9928480745115,27.6175883671623,50.37856687124
"2539",2539,22.3405194133737,79.9928480745115,27.6175883671623,50.3884907493765
"2540",2540,22.3405194133737,79.9928480745115,27.6175883671623,50.3984126734166
"2541",2541,22.3405194133737,80.0301207581938,27.6175883671623,50.4083326445142
"2542",2542,22.341832152387,80.0336370491073,27.6175883671623,50.4182506638221
"2543",2543,22.3424524722102,80.0348776887537,27.6175883671623,50.4281667324919
"2544",2544,22.3424524722102,80.0348776887537,27.6175883671623,50.438080851674
"2545",2545,22.3424524722102,80.0348776887537,27.6175883671623,50.4479930225178
"2546",2546,22.3424524722102,80.0588498697684,27.6175883671623,50.4579032461715
"2547",2547,22.3431373916678,80.0733865713113,27.6175883671623,50.4678115237822
"2548",2548,22.3431373916678,80.1217715175208,27.6175883671623,50.4777178564959
"2549",2549,22.3431373916678,80.1217715175208,27.6175883671623,50.4876222454574
"2550",2550,22.3431373916678,80.1361548261297,27.6319716757712,50.4975246918104
"2551",2551,22.3431373916678,80.1410003933106,27.6368172429522,50.5074251966976
"2552",2552,22.3431373916678,80.165657493783,27.6368172429522,50.5173237612604
"2553",2553,22.3431373916678,80.1950177886607,27.6386782024218,50.5272203866391
"2554",2554,22.3449983511374,80.1950177886607,27.6386782024218,50.5371150739731
"2555",2555,22.3449983511374,80.1950177886607,27.6386782024218,50.5470078244004
"2556",2556,22.3449983511374,80.2185899419423,27.6393814606045,50.5568986390582
"2557",2557,22.3449983511374,80.2185899419423,27.6393814606045,50.5667875190821
"2558",2558,22.3449983511374,80.2248199568892,27.6462678450581,50.5766744656072
"2559",2559,22.3449983511374,80.2248199568892,27.6462678450581,50.586559479767
"2560",2560,22.3449983511374,80.2275888524212,27.6490367405901,50.5964425626941
"2561",2561,22.3449983511374,80.2555426309336,27.6490367405901,50.60632371552
"2562",2562,22.3449983511374,80.2907241732556,27.658035651069,50.6162029393751
"2563",2563,22.3449983511374,80.327996856938,27.658035651069,50.6260802353886
"2564",2564,22.3513096984198,80.327996856938,27.658035651069,50.6359556046887
"2565",2565,22.3526795373349,80.3293666958531,27.6594054899841,50.6458290484024
"2566",2566,22.3526795373349,80.3736719613623,27.6594054899841,50.6557005676558
"2567",2567,22.3526795373349,80.4223012428495,27.6594054899841,50.6655701635736
"2568",2568,22.3539922763483,80.4223012428495,27.6594054899841,50.6754378372797
"2569",2569,22.3539922763483,80.4531226184399,27.6600977138671,50.6853035898967
"2570",2570,22.3546771958058,80.4531226184399,27.6600977138671,50.6951674225463
"2571",2571,22.3546771958058,80.4531226184399,27.6600977138671,50.7050293363489
"2572",2572,22.3546771958058,80.4531226184399,27.6600977138671,50.7148893324239
"2573",2573,22.3546771958058,80.4754541320751,27.6600977138671,50.7247474118896
"2574",2574,22.3546771958058,80.5081872719703,27.6727563611555,50.7346035758633
"2575",2575,22.3546771958058,80.5081872719703,27.6727563611555,50.7444578254611
"2576",2576,22.3546771958058,80.5412404065565,27.6727563611555,50.7543101617981
"2577",2577,22.3546771958058,80.546866472018,27.678382426617,50.7641605859882
"2578",2578,22.3546771958058,80.546866472018,27.678382426617,50.7740090991444
"2579",2579,22.3546771958058,80.546866472018,27.678382426617,50.7838557023785
"2580",2580,22.3546771958058,80.546866472018,27.678382426617,50.7937003968012
"2581",2581,22.3546771958058,80.546866472018,27.678382426617,50.8035431835222
"2582",2582,22.3546771958058,80.546866472018,27.678382426617,50.81338406365
"2583",2583,22.3546771958058,80.5494919500447,27.678382426617,50.8232230382922
"2584",2584,22.3571584750986,80.5494919500447,27.678382426617,50.8330601085553
"2585",2585,22.3571584750986,80.5494919500447,27.678382426617,50.8428952755446
"2586",2586,22.3571584750986,80.564588448698,27.678382426617,50.8527285403645
"2587",2587,22.3571584750986,80.564588448698,27.678382426617,50.8625599041181
"2588",2588,22.3571584750986,80.564588448698,27.678382426617,50.8723893679076
"2589",2589,22.3571584750986,80.5784329263579,27.678382426617,50.8822169328342
"2590",2590,22.3585283140137,80.5784329263579,27.678382426617,50.8920425999979
"2591",2591,22.3585283140137,80.5987803810645,27.678382426617,50.9018663704977
"2592",2592,22.3592132334713,80.5987803810645,27.678382426617,50.9116882454314
"2593",2593,22.3592132334713,80.5987803810645,27.678382426617,50.9215082258961
"2594",2594,22.3635554722337,80.6142520610836,27.678382426617,50.9313263129874
"2595",2595,22.3635554722337,80.617533908617,27.6816642741503,50.9411425078001
"2596",2596,22.3649253111488,80.617533908617,27.6830487219163,50.950956811428
"2597",2597,22.3667862706184,80.617533908617,27.6830487219163,50.9607692249636
"2598",2598,22.3667862706184,80.617533908617,27.6830487219163,50.9705797494986
"2599",2599,22.3680990096317,80.6188466476303,27.6830487219163,50.9803883861235
"2600",2600,22.3680990096317,80.6188466476303,27.6830487219163,50.9901951359278
"2601",2601,22.3680990096317,80.6382289163542,27.6830487219163,51
"2602",2602,22.3680990096317,80.6382289163542,27.6830487219163,51.0098029794274
"2603",2603,22.3680990096317,80.6382289163542,27.6830487219163,51.0196040752964
"2604",2604,22.3680990096317,80.6382289163542,27.6830487219163,51.0294032886923
"2605",2605,22.3680990096317,80.6382289163542,27.6830487219163,51.0392006206994
"2606",2606,22.3680990096317,80.6382289163542,27.6844552382817,51.0489960724009
"2607",2607,22.3680990096317,80.6382289163542,27.6844552382817,51.058789644879
"2608",2608,22.3708679051637,80.6382289163542,27.6844552382817,51.0685813392148
"2609",2609,22.3708679051637,80.6402836747269,27.6865099966544,51.0783711564885
"2610",2610,22.3708679051637,80.6402836747269,27.6865099966544,51.0881590977792
"2611",2611,22.3754039428292,80.6402836747269,27.6865099966544,51.0979451641649
"2612",2612,22.3754039428292,80.6402836747269,27.6865099966544,51.1077293567226
"2613",2613,22.3754039428292,80.6423384330996,27.6900262875678,51.1175116765282
"2614",2614,22.3772649022988,80.6423384330996,27.6900262875678,51.1272921246569
"2615",2615,22.3772649022988,80.6699059523795,27.6900262875678,51.1370707021824
"2616",2616,22.3772649022988,80.6699059523795,27.6900262875678,51.1468474101777
"2617",2617,22.3772649022988,80.6769385342064,27.6970588693946,51.1566222497147
"2618",2618,22.3803665014148,80.7058118710033,27.6970588693946,51.1663952218641
"2619",2619,22.3803665014148,80.7058118710033,27.6970588693946,51.1761663276959
"2620",2620,22.3803665014148,80.7058118710033,27.6970588693946,51.1859355682789
"2621",2621,22.3816071410612,80.7106574381843,27.6970588693946,51.1957029446808
"2622",2622,22.3816071410612,80.7106574381843,27.6970588693946,51.2054684579684
"2623",2623,22.3816071410612,80.7106574381843,27.6970588693946,51.2152321092075
"2624",2624,22.3853651096839,80.7637868939383,27.710243863847,51.2249938994628
"2625",2625,22.3859854295071,80.7637868939383,27.710243863847,51.234753829798
"2626",2626,22.3859854295071,80.7808525011116,27.710243863847,51.2445119012758
"2627",2627,22.3859854295071,80.7993526308913,27.71093608773,51.254268114958
"2628",2628,22.3859854295071,80.7993526308913,27.71093608773,51.2640224719052
"2629",2629,22.3859854295071,80.7993526308913,27.71093608773,51.2737749731771
"2630",2630,22.3866417990137,80.8137359395002,27.71093608773,51.2835256198323
"2631",2631,22.3866417990137,80.8340833942069,27.71093608773,51.2932744129286
"2632",2632,22.3866417990137,80.8621241120891,27.7184702017632,51.3030213535226
"2633",2633,22.3866417990137,80.8713132851824,27.7184702017632,51.31276644267
"2634",2634,22.3880116379289,80.8713132851824,27.7184702017632,51.3225096814254
"2635",2635,22.3880116379289,80.8713132851824,27.7184702017632,51.3322510708424
"2636",2636,22.3880116379289,80.8713132851824,27.7184702017632,51.3419906119737
"2637",2637,22.3886965573864,80.8896991065733,27.7184702017632,51.3517283058711
"2638",2638,22.3900092963997,80.9113593002933,27.7184702017632,51.361464153585
"2639",2639,22.3900092963997,80.9113593002933,27.7184702017632,51.3711981561653
"2640",2640,22.3900092963997,80.9113593002933,27.7184702017632,51.3809303146605
"2641",2641,22.3913791353149,80.9127291392084,27.7184702017632,51.3906606301184
"2642",2642,22.3920640547724,80.9127291392084,27.7184702017632,51.4003891035856
"2643",2643,22.3920640547724,80.9127291392084,27.7184702017632,51.4101157361078
"2644",2644,22.3920640547724,80.9189323374404,27.7246733999952,51.4198405287298
"2645",2645,22.3920640547724,80.9189323374404,27.7246733999952,51.4295634824952
"2646",2646,22.3920640547724,80.9228705544804,27.7259861390085,51.4392845984467
"2647",2647,22.3954886520603,80.9304850171933,27.7336006017215,51.4490038776262
"2648",2648,22.3954886520603,80.9455532452598,27.7486688297879,51.4587213210744
"2649",2649,22.3954886520603,80.9455532452598,27.7486688297879,51.4684369298311
"2650",2650,22.3954886520603,80.949275164199,27.7486688297879,51.478150704935
"2651",2651,22.3954886520603,80.949275164199,27.7486688297879,51.487862647424
"2652",2652,22.3954886520603,80.949275164199,27.7486688297879,51.4975727583349
"2653",2653,22.3954886520603,80.949275164199,27.7486688297879,51.5072810387036
"2654",2654,22.3954886520603,80.949275164199,27.7486688297879,51.516987489565
"2655",2655,22.3954886520603,80.949275164199,27.7486688297879,51.526692111953
"2656",2656,22.3954886520603,80.949275164199,27.7486688297879,51.5363949069005
"2657",2657,22.3981141300869,80.96023387552,27.759627541109,51.5460958754395
"2658",2658,22.3981141300869,80.96023387552,27.759627541109,51.555795018601
"2659",2659,22.4077030024928,80.9698227479259,27.7692164135149,51.565492337415
"2660",2660,22.4077030024928,80.9698227479259,27.7692164135149,51.5751878329105
"2661",2661,22.4077030024928,80.9884323426218,27.7692164135149,51.5848815061157
"2662",2662,22.4090157415062,80.9897450816352,27.7705291525282,51.5945733580577
"2663",2663,22.4090157415062,80.9897450816352,27.7705291525282,51.6042633897627
"2664",2664,22.4116770739092,80.9897450816352,27.7712213764112,51.6139516022558
"2665",2665,22.4116770739092,80.9897450816352,27.7712213764112,51.6236379965612
"2666",2666,22.4116770739092,81.0355892335949,27.7785556407881,51.6333225737023
"2667",2667,22.4116770739092,81.0355892335949,27.7785556407881,51.6430053347014
"2668",2668,22.4116770739092,81.0355892335949,27.7785556407881,51.6526862805798
"2669",2669,22.4116770739092,81.0355892335949,27.7826080576317,51.662365412358
"2670",2670,22.4116770739092,81.0355892335949,27.7826080576317,51.6720427310552
"2671",2671,22.4116770739092,81.0355892335949,27.7826080576317,51.6817182376902
"2672",2672,22.4116770739092,81.0355892335949,27.7826080576317,51.6913919332803
"2673",2673,22.415101671197,81.0566801075837,27.7860326549196,51.7010638188423
"2674",2674,22.415101671197,81.0566801075837,27.7860326549196,51.7107338953916
"2675",2675,22.415101671197,81.0836768390205,27.7860326549196,51.720402163943
"2676",2676,22.415101671197,81.0836768390205,27.7860326549196,51.7300686255102
"2677",2677,22.415101671197,81.0836768390205,27.7860326549196,51.7397332811061
"2678",2678,22.4178413490273,81.0836768390205,27.7860326549196,51.7493961317424
"2679",2679,22.4178413490273,81.0836768390205,27.7860326549196,51.7590571784301
"2680",2680,22.4178413490273,81.0836768390205,27.7860326549196,51.7687164221791
"2681",2681,22.4178413490273,81.0961368689144,27.7860326549196,51.7783738639985
"2682",2682,22.4178413490273,81.0961368689144,27.7860326549196,51.7880295048962
"2683",2683,22.4178413490273,81.0961368689144,27.7860326549196,51.7976833458795
"2684",2684,22.4184616688505,81.1037513316274,27.7880017634396,51.8073353879545
"2685",2685,22.4210871468771,81.1037513316274,27.7880017634396,51.8169856321265
"2686",2686,22.4223277865235,81.1300485347558,27.7886866828971,51.8266340793998
"2687",2687,22.4223277865235,81.1300485347558,27.7886866828971,51.8362807307777
"2688",2688,22.4223277865235,81.1606056943048,27.7950160065413,51.8459255872629
"2689",2689,22.4223277865235,81.1695826915074,27.8019382453713,51.8555686498567
"2690",2690,22.4223277865235,81.1913836951707,27.8019382453713,51.8652099195598
"2691",2691,22.4223277865235,81.1913836951707,27.8026231648288,51.8748493973717
"2692",2692,22.4223277865235,81.1913836951707,27.8026231648288,51.8844870842914
"2693",2693,22.4223277865235,81.1913836951707,27.8026231648288,51.8941229813165
"2694",2694,22.4223277865235,81.1913836951707,27.8026231648288,51.9037570894439
"2695",2695,22.4223277865235,81.1913836951707,27.8026231648288,51.9133894096696
"2696",2696,22.4223277865235,81.1913836951707,27.8026231648288,51.9230199429887
"2697",2697,22.4223277865235,81.1920040149939,27.803243484652,51.9326486903951
"2698",2698,22.4223277865235,81.1920040149939,27.803243484652,51.9422756528822
"2699",2699,22.4229481063467,81.1926962388769,27.803243484652,51.9519008314422
"2700",2700,22.4229481063467,81.1926962388769,27.803243484652,51.9615242270663
"2701",2701,22.4229481063467,81.1926962388769,27.803243484652,51.9711458407451
"2702",2702,22.4243325541127,81.1926962388769,27.803243484652,51.9807656734681
"2703",2703,22.4249889236194,81.1933526083836,27.803243484652,51.9903837262238
"2704",2704,22.4249889236194,81.2331027508224,27.8082060432376,52
"2705",2705,22.4249889236194,81.2331027508224,27.8082060432376,52.0096144957834
"2706",2706,22.4249889236194,81.2331027508224,27.8082060432376,52.0192272145598
"2707",2707,22.4249889236194,81.2331027508224,27.8082060432376,52.0288381573143
"2708",2708,22.426849883089,81.2563102708511,27.8082060432376,52.0384473250308
"2709",2709,22.426849883089,81.2843919686113,27.8082060432376,52.0480547186924
"2710",2710,22.426849883089,81.313158585829,27.8082060432376,52.0576603392815
"2711",2711,22.426849883089,81.3186379414895,27.8136853988981,52.0672641877793
"2712",2712,22.4275062525956,81.3186379414895,27.8136853988981,52.0768662651661
"2713",2713,22.4301317306223,81.3212634195162,27.8163108769248,52.0864665724217
"2714",2714,22.4301317306223,81.3212634195162,27.8163108769248,52.0960651105244
"2715",2715,22.4308166500799,81.3430644231795,27.8163108769248,52.1056618804521
"2716",2716,22.4308166500799,81.3430644231795,27.8163108769248,52.1152568831815
"2717",2717,22.4308166500799,81.3436847430027,27.8163108769248,52.1248501196886
"2718",2718,22.4308166500799,81.3557862291333,27.8228745719914,52.1344415909483
"2719",2719,22.4308166500799,81.3557862291333,27.8228745719914,52.1440312979348
"2720",2720,22.4308166500799,81.3557862291333,27.8228745719914,52.1536192416212
"2721",2721,22.4315088739629,81.3564784530163,27.8235667958744,52.1632054229799
"2722",2722,22.4315088739629,81.3589597323091,27.8235667958744,52.1727898429823
"2723",2723,22.4315088739629,81.4048493359659,27.8235667958744,52.182372502599
"2724",2724,22.4397279074536,81.4208042094663,27.8395216693748,52.1919534027996
"2725",2725,22.44868299138,81.4249137262117,27.8484767533011,52.2015325445527
"2726",2726,22.44868299138,81.4453842803772,27.8484767533011,52.2111099288265
"2727",2727,22.44868299138,81.4453842803772,27.8484767533011,52.2206855565876
"2728",2728,22.44868299138,81.4604807790305,27.8484767533011,52.2302594288024
"2729",2729,22.44868299138,81.4604807790305,27.8484767533011,52.2398315464359
"2730",2730,22.44868299138,81.4604807790305,27.8484767533011,52.2494019104525
"2731",2731,22.44868299138,81.4624498875505,27.8504458618211,52.2589705218157
"2732",2732,22.4507377497527,81.4624498875505,27.8504458618211,52.2685373814879
"2733",2733,22.4562396864403,81.4624498875505,27.8504458618211,52.2781024904309
"2734",2734,22.4562396864403,81.4643108470201,27.8523068212907,52.2876658496055
"2735",2735,22.4562396864403,81.4705140452521,27.8523068212907,52.2972274599715
"2736",2736,22.4569319103233,81.4705140452521,27.8523068212907,52.3067873224881
"2737",2737,22.4569319103233,81.4923150489154,27.8523068212907,52.3163454381133
"2738",2738,22.4569319103233,81.4982223744753,27.8582141468507,52.3259018078045
"2739",2739,22.4569319103233,81.4982223744753,27.8582141468507,52.3354564325181
"2740",2740,22.4569319103233,81.4982223744753,27.8582141468507,52.3450093132096
"2741",2741,22.4569319103233,81.4982223744754,27.8582141468507,52.3545604508337
"2742",2742,22.4589010188433,81.4982223744753,27.8582141468507,52.3641098463442
"2743",2743,22.4589010188433,81.4982223744754,27.8582141468507,52.373657500694
"2744",2744,22.4589010188433,81.5064414079661,27.8664331803415,52.3832034148352
"2745",2745,22.4589010188433,81.5064414079661,27.8664331803415,52.3927475897189
"2746",2746,22.4589010188433,81.5064414079661,27.8664331803415,52.4022900262956
"2747",2747,22.4589010188433,81.5064414079661,27.8664331803415,52.4118307255146
"2748",2748,22.4589010188433,81.5064414079661,27.8685098519905,52.4213696883246
"2749",2749,22.4589010188433,81.5064414079661,27.8685098519905,52.4309069156733
"2750",2750,22.4589010188433,81.5243954023714,27.8726193687359,52.4404424085076
"2751",2751,22.4589010188433,81.5243954023714,27.8726193687359,52.4499761677734
"2752",2752,22.460955777216,81.541764357421,27.8726193687359,52.459508194416
"2753",2753,22.460955777216,81.541764357421,27.8726193687359,52.4690384893796
"2754",2754,22.460955777216,81.541764357421,27.8726193687359,52.4785670536077
"2755",2755,22.463032448865,81.5507632678999,27.8726193687359,52.4880938880428
"2756",2756,22.463032448865,81.5507632678999,27.8726193687359,52.4976189936268
"2757",2757,22.4636888183717,81.5566705934599,27.8785266942959,52.5071423713003
"2758",2758,22.4657985929197,81.5566705934599,27.8785266942959,52.5166640220035
"2759",2759,22.4657985929197,81.5573555129175,27.8792116137534,52.5261839466756
"2760",2760,22.4657985929197,81.5573555129175,27.8792116137534,52.5357021462548
"2761",2761,22.4664549624264,81.5573555129175,27.8792116137534,52.5452186216786
"2762",2762,22.4664549624264,81.5655745464083,27.8874306472442,52.5547333738836
"2763",2763,22.4664549624264,81.6003042944198,27.8874306472442,52.5642464038057
"2764",2764,22.4664549624264,81.6003042944198,27.8874306472442,52.5737577123797
"2765",2765,22.4664549624264,81.6003042944198,27.8874306472442,52.5832673005396
"2766",2766,22.4664549624264,81.6003042944198,27.8874306472442,52.5927751692188
"2767",2767,22.4664549624264,81.6003042944198,27.8874306472442,52.6022813193496
"2768",2768,22.4664549624264,81.6003042944198,27.8874306472442,52.6117857518636
"2769",2769,22.4664549624264,81.6214020399003,27.8874306472442,52.6212884676915
"2770",2770,22.4664549624264,81.6288458777787,27.8874306472442,52.6307894677631
"2771",2771,22.4664549624264,81.6288458777787,27.8874306472442,52.6402887530074
"2772",2772,22.4664549624264,81.6942857519444,27.8874306472442,52.6497863243527
"2773",2773,22.4664549624264,81.700849447011,27.8874306472442,52.6592821827263
"2774",2774,22.4664549624264,81.700849447011,27.8874306472442,52.6687763290548
"2775",2775,22.4664549624264,81.700849447011,27.8874306472442,52.6782687642637
"2776",2776,22.4664549624264,81.700849447011,27.8874306472442,52.687759489278
"2777",2777,22.4664549624264,81.700849447011,27.8874306472442,52.6972485050216
"2778",2778,22.4664549624264,81.700849447011,27.8874306472442,52.7067358124178
"2779",2779,22.4664549624264,81.7175980822374,27.8874306472442,52.7162214123888
"2780",2780,22.4664549624264,81.7175980822374,27.8880870167509,52.7257053058563
"2781",2781,22.4664549624264,81.7175980822374,27.8880870167509,52.7351874937408
"2782",2782,22.4664549624264,81.7569805404678,27.8880870167509,52.7446679769624
"2783",2783,22.4664549624264,81.7569805404678,27.8880870167509,52.7541467564399
"2784",2784,22.4664549624264,81.7722094658937,27.8880870167509,52.7636238330917
"2785",2785,22.4664549624264,81.7722094658937,27.889456855666,52.773099207835
"2786",2786,22.4664549624264,81.8130506749904,27.889456855666,52.7825728815866
"2787",2787,22.4664549624264,81.8130506749904,27.889456855666,52.792044855262
"2788",2788,22.4664549624264,81.8130506749904,27.889456855666,52.8015151297763
"2789",2789,22.4664549624264,81.8130506749904,27.889456855666,52.8109837060436
"2790",2790,22.4664549624264,81.8130506749904,27.889456855666,52.820450584977
"2791",2791,22.4664549624264,81.8199729138204,27.889456855666,52.8299157674892
"2792",2792,22.4664549624264,81.8199729138204,27.889456855666,52.8393792544916
"2793",2793,22.4676956020728,81.8212135534668,27.8906974953124,52.8488410468952
"2794",2794,22.4723254570744,81.8239824489987,27.8934663908444,52.85830114561
"2795",2795,22.4723254570744,81.8239824489987,27.8934663908444,52.8677595515452
"2796",2796,22.4723254570744,81.8239824489987,27.8934663908444,52.8772162656091
"2797",2797,22.4723254570744,81.8239824489987,27.8934663908444,52.8866712887094
"2798",2798,22.4723254570744,81.8239824489987,27.8934663908444,52.8961246217528
"2799",2799,22.4723254570744,81.8239824489987,27.8934663908444,52.9055762656452
"2800",2800,22.4736952959895,81.8575435024195,27.8934663908444,52.9150262212918
"2801",2801,22.4736952959895,81.8575435024195,27.8934663908444,52.924474489597
"2802",2802,22.47917465165,81.86302285808,27.8989457465049,52.9339210714642
"2803",2803,22.47917465165,81.86302285808,27.8989457465049,52.9433659677962
"2804",2804,22.47917465165,81.8643926969951,27.8989457465049,52.9528091794949
"2805",2805,22.47917465165,81.8643926969951,27.8989457465049,52.9622507074614
"2806",2806,22.47917465165,81.8967425733987,27.8989457465049,52.9716905525961
"2807",2807,22.4798595711076,81.8967425733987,27.8989457465049,52.9811287157984
"2808",2808,22.4798595711076,81.9486291987218,27.8989457465049,52.9905651979671
"2809",2809,22.4798595711076,81.9486291987218,27.8989457465049,53
"2810",2810,22.4798595711076,81.9486291987218,27.8989457465049,53.0094331227943
"2811",2811,22.4798595711076,81.9486291987218,27.8989457465049,53.0188645672463
"2812",2812,22.4798595711076,81.9575331516701,27.8989457465049,53.0282943342514
"2813",2813,22.4805159406142,81.9575331516701,27.8989457465049,53.0377224247045
"2814",2814,22.4805159406142,81.9575331516701,27.8989457465049,53.0471488394994
"2815",2815,22.4805159406142,81.972069853213,27.8989457465049,53.0565735795292
"2816",2816,22.4805159406142,82.00793602053,27.8989457465049,53.0659966456864
"2817",2817,22.4805159406142,82.00793602053,27.8989457465049,53.0754180388624
"2818",2818,22.4805159406142,82.0184379326367,27.8989457465049,53.084837759948
"2819",2819,22.482997219907,82.0184379326367,27.8989457465049,53.0942558098331
"2820",2820,22.482997219907,82.0184379326367,27.8996021160116,53.103672189407
"2821",2821,22.482997219907,82.0108236988464,27.9015712245316,53.113086899558
"2822",2822,22.482997219907,82.0108236988464,27.9015712245316,53.1224999411737
"2823",2823,22.486848338115,82.0262953788655,27.9015712245316,53.1319113151409
"2824",2824,22.486848338115,82.0262953788655,27.9015712245316,53.1413210223457
"2825",2825,22.4899499372309,82.0269156986887,27.9015712245316,53.1507290636732
"2826",2826,22.4899499372309,82.0269156986887,27.9015712245316,53.160135440008
"2827",2827,22.492059711779,82.0290254732367,27.9036809990796,53.1695401522338
"2828",2828,22.492059711779,82.0290254732367,27.9036809990796,53.1789432012333
"2829",2829,22.492059711779,82.0290254732367,27.9036809990796,53.1883445878888
"2830",2830,22.492059711779,82.0290254732367,27.9036809990796,53.1977443130815
"2831",2831,22.492059711779,82.0308864327063,27.9055419585492,53.2071423776921
"2832",2832,22.492059711779,82.0395709102311,27.914226436074,53.2165387826003
"2833",2833,22.492059711779,82.0638565819777,27.914226436074,53.2259335286851
"2834",2834,22.492059711779,82.0680099252757,27.9202407388416,53.2353266168247
"2835",2835,22.492059711779,82.0680099252757,27.9202407388416,53.2447180478965
"2836",2836,22.492059711779,82.0746592701951,27.9202407388416,53.2541078227774
"2837",2837,22.492059711779,82.0746592701951,27.9202407388416,53.2634959423431
"2838",2838,22.4941144701517,82.0995574167066,27.9222954972143,53.2728824074688
"2839",2839,22.4941144701517,82.0995574167066,27.9222954972143,53.2822672190289
"2840",2840,22.4941144701517,82.0995574167066,27.9222954972143,53.2916503778969
"2841",2841,22.4941144701517,82.0995574167066,27.9222954972143,53.3010318849457
"2842",2842,22.4941144701517,82.152609705671,27.9222954972143,53.3104117410474
"2843",2843,22.4975390674395,82.152609705671,27.9222954972143,53.3197899470731
"2844",2844,22.4982239868971,82.152609705671,27.9229804166718,53.3291665038935
"2845",2845,22.4995938258122,82.152609705671,27.9229804166718,53.3385414123783
"2846",2846,22.4995938258122,82.1933986802668,27.9229804166718,53.3479146733966
"2847",2847,22.4995938258122,82.2208036807922,27.9243648644378,53.3572862878164
"2848",2848,22.4995938258122,82.2208036807922,27.9243648644378,53.3666562565053
"2849",2849,22.4995938258122,82.2208036807922,27.9243648644378,53.3760245803301
"2850",2850,22.4995938258122,82.2362753608112,27.9243648644378,53.3853912601566
"2851",2851,22.4995938258122,82.2362753608112,27.9243648644378,53.39475629685
"2852",2852,22.4995938258122,82.2547681861655,27.9243648644378,53.4041196912748
"2853",2853,22.5030163393736,82.2603059772295,27.9312153945151,53.4134814442946
"2854",2854,22.5030163393736,82.3058018238406,27.9312153945151,53.4228415567723
"2855",2855,22.5030163393736,82.3058018238406,27.9312153945151,53.4322000295702
"2856",2856,22.5030163393736,82.32566448811,27.9312153945151,53.4415568635496
"2857",2857,22.5030163393736,82.3331986021432,27.9387495085483,53.4509120595711
"2858",2858,22.5037012588312,82.3468456382535,27.9523965446587,53.4602656184946
"2859",2859,22.5043215786544,82.3616140600899,27.9530168644819,53.4696175411794
"2860",2860,22.506182538124,82.3616140600899,27.9530168644819,53.4789678284838
"2861",2861,22.506182538124,82.3733818661009,27.9530168644819,53.4883164812653
"2862",2862,22.506182538124,82.3752428255705,27.9555700478345,53.497663500381
"2863",2863,22.506182538124,82.3765555645838,27.9596224646781,53.507008886687
"2864",2864,22.506182538124,82.415595973665,27.9596224646781,53.5163526410386
"2865",2865,22.506182538124,82.415595973665,27.9596224646781,53.5256947642905
"2866",2866,22.506182538124,82.415595973665,27.9602427845013,53.5350352572967
"2867",2867,22.506182538124,82.4224194917202,27.9670663025565,53.5443741209102
"2868",2868,22.506182538124,82.4238260080856,27.9691210609292,53.5537113559835
"2869",2869,22.506182538124,82.4238260080856,27.9691210609292,53.5630469633683
"2870",2870,22.506182538124,82.4238260080856,27.9691210609292,53.5723809439155
"2871",2871,22.5149663223449,82.4286715752665,27.9792175841634,53.5817132984753
"2872",2872,22.5149663223449,82.4369782618625,27.9792175841634,53.591044027897
"2873",2873,22.5149663223449,82.4671147179953,27.9792175841634,53.6003731330296
"2874",2874,22.5149663223449,82.4671147179953,27.9792175841634,53.6097006147208
"2875",2875,22.5149663223449,82.4671147179953,27.9792175841634,53.619026473818
"2876",2876,22.5156512418025,82.4770398351665,27.9792175841634,53.6283507111677
"2877",2877,22.5156512418025,82.4770398351665,27.9792175841634,53.6376733276155
"2878",2878,22.5156512418025,82.4770398351665,27.9792175841634,53.6469943240066
"2879",2879,22.5156512418025,82.5050312567719,27.9866614220418,53.6563137011852
"2880",2880,22.5156512418025,82.5050312567719,27.9873177915485,53.665631459995
"2881",2881,22.5156512418025,82.5109385823318,27.9873177915485,53.6749476012786
"2882",2882,22.5156512418025,82.5109385823318,27.9873177915485,53.6842621258782
"2883",2883,22.5156512418025,82.5109385823318,27.9873177915485,53.6935750346352
"2884",2884,22.5156512418025,82.5109385823318,27.9873177915485,53.7028863283902
"2885",2885,22.5156512418025,82.5109385823318,27.9873177915485,53.7121960079831
"2886",2886,22.5156512418025,82.5109385823318,27.9873177915485,53.7215040742532
"2887",2887,22.5156512418025,82.5492940719555,27.9873177915485,53.7308105280388
"2888",2888,22.5205740490813,82.5492940719555,27.9873177915485,53.7401153701776
"2889",2889,22.5205740490813,82.5492940719555,27.9873177915485,53.7494186015068
"2890",2890,22.5205740490813,82.5589852063174,27.9970089259104,53.7587202228625
"2891",2891,22.5205740490813,82.5689103234886,27.9970089259104,53.7680202350803
"2892",2892,22.5205740490813,82.5728485405286,27.9970089259104,53.777318638995
"2893",2893,22.5205740490813,82.5895971757549,27.9970089259104,53.7866154354408
"2894",2894,22.5205740490813,82.5903004339376,27.9970089259104,53.7959106252511
"2895",2895,22.5205740490813,82.6055293593635,27.9970089259104,53.8052042092584
"2896",2896,22.5205740490813,82.6055293593635,27.9976652954171,53.8144961882948
"2897",2897,22.5205740490813,82.6539925538064,27.9995262548867,53.8237865631916
"2898",2898,22.5219584968473,82.6539925538064,27.9995262548867,53.8330753347791
"2899",2899,22.5219584968473,82.6539925538064,28.0008960938018,53.8423625038872
"2900",2900,22.5219584968473,82.6561023283545,28.0030058683499,53.851648071345
"2901",2901,22.5219584968473,82.6786065902004,28.0030058683499,53.8609320379809
"2902",2902,22.5219584968473,82.6786065902004,28.0036622378565,53.8702144046225
"2903",2903,22.5219584968473,82.6904287165247,28.0148279946741,53.8794951720968
"2904",2904,22.524583974874,82.691741455538,28.0161407336874,53.8887743412299
"2905",2905,22.524583974874,82.691741455538,28.0161407336874,53.8980519128475
"2906",2906,22.524583974874,82.691741455538,28.0161407336874,53.9073278877742
"2907",2907,22.524583974874,82.691741455538,28.0161407336874,53.9166022668343
"2908",2908,22.524583974874,82.691741455538,28.0161407336874,53.9258750508511
"2909",2909,22.524583974874,82.691741455538,28.0161407336874,53.9351462406472
"2910",2910,22.5259538137891,82.6931112944531,28.0161407336874,53.9444158370447
"2911",2911,22.5259538137891,82.6931112944531,28.0161407336874,53.9536838408648
"2912",2912,22.5259538137891,82.6931112944531,28.0161407336874,53.9629502529282
"2913",2913,22.5259538137891,82.704879100464,28.0279085396984,53.9722150740545
"2914",2914,22.5259538137891,82.7069338588367,28.0279085396984,53.9814783050631
"2915",2915,22.5259538137891,82.7160762152117,28.039863928804,53.9907399467724
"2916",2916,22.5259538137891,82.7160762152117,28.039863928804,54
"2917",2917,22.5259538137891,82.7326895884035,28.039863928804,54.0092584655631
"2918",2918,22.5272665528024,82.7552919305032,28.039863928804,54.018515344278
"2919",2919,22.5272665528024,82.7552919305032,28.039863928804,54.0277706369604
"2920",2920,22.5272665528024,82.7826887088058,28.039863928804,54.0370243444252
"2921",2921,22.5272665528024,82.7826887088058,28.039863928804,54.0462764674866
"2922",2922,22.5272665528024,82.7896109476358,28.039863928804,54.0555270069583
"2923",2923,22.5272665528024,82.7896109476358,28.039863928804,54.0647759636531
"2924",2924,22.5272665528024,82.7896109476358,28.039863928804,54.0740233383831
"2925",2925,22.5272665528024,82.7896109476358,28.039863928804,54.0832691319598
"2926",2926,22.5272665528024,82.7903031715188,28.039863928804,54.0925133451941
"2927",2927,22.5272665528024,82.8156204660955,28.043802145844,54.1017559788959
"2928",2928,22.5272665528024,82.8156204660955,28.0513362598772,54.1109970338747
"2929",2929,22.5272665528024,82.8156204660955,28.0513362598772,54.1202365109392
"2930",2930,22.5305484003358,82.843535538406,28.0513362598772,54.1294744108974
"2931",2931,22.5305484003358,82.843535538406,28.0513362598772,54.1387107345567
"2932",2932,22.5312406242187,82.853381081006,28.0513362598772,54.1479454827235
"2933",2933,22.5380194455434,82.853381081006,28.0513362598772,54.157178656204
"2934",2934,22.5380194455434,82.8637644392509,28.0513362598772,54.1664102558034
"2935",2935,22.5380194455434,82.8741477974958,28.0513362598772,54.1756402823261
"2936",2936,22.5380194455434,82.8741477974958,28.0513362598772,54.1848687365763
"2937",2937,22.5393321845567,82.9017153167758,28.0513362598772,54.1940956193569
"2938",2938,22.5399885540634,82.9331712783796,28.0513362598772,54.2033209314706
"2939",2939,22.5399885540634,82.9628955328413,28.0513362598772,54.2125446737192
"2940",2940,22.5399885540634,82.9628955328413,28.0513362598772,54.2217668469038
"2941",2941,22.5399885540634,82.9628955328413,28.0513362598772,54.230987451825
"2942",2942,22.5434579563008,82.9628955328413,28.054102403932,54.2402064892825
"2943",2943,22.5434579563008,82.9930319889742,28.054102403932,54.2494239600754
"2944",2944,22.5434579563008,82.9930319889742,28.054102403932,54.2586398650021
"2945",2945,22.5434579563008,83.0046756197528,28.054102403932,54.2678542048605
"2946",2946,22.544078276124,83.0046756197528,28.054102403932,54.2770669804476
"2947",2947,22.544078276124,83.0046756197528,28.0547587734386,54.2862781925599
"2948",2948,22.544078276124,83.0046756197528,28.0547587734386,54.2954878419929
"2949",2949,22.544078276124,83.0046756197528,28.0547587734386,54.3046959295419
"2950",2950,22.544078276124,83.0053678436358,28.0547587734386,54.3139024560011
"2951",2951,22.544078276124,83.0053678436358,28.0547587734386,54.3231074221643
"2952",2952,22.544078276124,83.0053678436358,28.0547587734386,54.3323108288245
"2953",2953,22.544078276124,83.0103304022214,28.0547587734386,54.3415126767741
"2954",2954,22.546154947773,83.0103304022214,28.0547587734386,54.3507129668048
"2955",2955,22.5523192228911,83.0164946773395,28.0616079680143,54.3599116997075
"2956",2956,22.5523192228911,83.0164946773395,28.0616079680143,54.3691088762727
"2957",2957,22.5543460590796,83.0164946773395,28.0636348042028,54.3783044972901
"2958",2958,22.5543460590796,83.0191201553661,28.0662602822295,54.3874985635486
"2959",2959,22.5543460590796,83.0191201553661,28.0662602822295,54.3966910758366
"2960",2960,22.5563151675996,83.0191201553661,28.0662602822295,54.4058820349418
"2961",2961,22.557721683965,83.034794027665,28.0676667985949,54.4150714416512
"2962",2962,22.5584249421477,83.0484410637754,28.0813138347052,54.4242592967511
"2963",2963,22.5584249421477,83.0484410637754,28.0813138347052,54.4334456010273
"2964",2964,22.5584249421477,83.0539204194359,28.0867931903658,54.4426303552648
"2965",2965,22.5584249421477,83.0539204194359,28.0867931903658,54.4518135602479
"2966",2966,22.5584249421477,83.0730981642478,28.0867931903658,54.4609952167604
"2967",2967,22.559737681161,83.0730981642478,28.0867931903658,54.4701753255853
"2968",2968,22.559737681161,83.1200735317618,28.0867931903658,54.4793538875049
"2969",2969,22.559737681161,83.1200735317618,28.0867931903658,54.4885309033011
"2970",2970,22.5604226006186,83.1300632485674,28.0874781098233,54.4977063737549
"2971",2971,22.5604226006186,83.1513787714349,28.09010358785,54.5068802996466
"2972",2972,22.5604226006186,83.1513787714349,28.09010358785,54.516052681756
"2973",2973,22.5611258588013,83.1513787714349,28.09010358785,54.5252235208623
"2974",2974,22.5611258588013,83.1513787714349,28.09010358785,54.5343928177439
"2975",2975,22.5611258588013,83.1513787714349,28.09010358785,54.5435605731786
"2976",2976,22.5674185049952,83.1730899652468,28.09010358785,54.5527267879434
"2977",2977,22.5674185049952,83.1914683114335,28.1084819340366,54.561891462815
"2978",2978,22.5681217631779,83.1948929087213,28.1084819340366,54.571054598569
"2979",2979,22.5735440189366,83.1948929087213,28.1084819340366,54.5802161959808
"2980",2980,22.5735440189366,83.214851292114,28.1084819340366,54.5893762558247
"2981",2981,22.5735440189366,83.2278647618078,28.1214954037304,54.5985347788748
"2982",2982,22.5735440189366,83.2278647618078,28.1214954037304,54.6076917659042
"2983",2983,22.5735440189366,83.2278647618078,28.1214954037304,54.6168472176855
"2984",2984,22.5735440189366,83.2278647618078,28.1214954037304,54.6260011349907
"2985",2985,22.5735440189366,83.2416409971869,28.1214954037304,54.6351535185909
"2986",2986,22.5735440189366,83.2416409971869,28.1214954037304,54.644304369257
"2987",2987,22.5735440189366,83.28880596823,28.1214954037304,54.6534536877588
"2988",2988,22.5735440189366,83.28880596823,28.1214954037304,54.6626014748658
"2989",2989,22.5804304033902,83.295035983177,28.1214954037304,54.6717477313466
"2990",2990,22.5804304033902,83.3272271976825,28.1221876276134,54.6808924579693
"2991",2991,22.5804304033902,83.3412094229768,28.1361698529076,54.6900356555013
"2992",2992,22.5804304033902,83.3412094229768,28.1361698529076,54.6991773247094
"2993",2993,22.5804304033902,83.344931341916,28.1398917718468,54.7083174663597
"2994",2994,22.5804304033902,83.344931341916,28.1398917718468,54.7174560812178
"2995",2995,22.5818148511562,83.3663902822888,28.1398917718468,54.7265931700485
"2996",2996,22.5818148511562,83.4013325054293,28.1398917718468,54.735728733616
"2997",2997,22.5818148511562,83.4013325054293,28.1405766913044,54.744862772684
"2998",2998,22.5844403291829,83.403957983456,28.143202169331,54.7539952880153
"2999",2999,22.5844403291829,83.403957983456,28.143202169331,54.7631262803723
"3000",3000,22.5844403291829,83.4138035980136,28.1530477838886,54.7722557505166
"3001",3001,22.5844403291829,83.4329813428254,28.1530477838886,54.7813836992093
"3002",3002,22.5844403291829,83.4350361011981,28.1530477838886,54.7905101272109
"3003",3003,22.5844403291829,83.4350361011981,28.1530477838886,54.799635035281
"3004",3004,22.5851325530659,83.4350361011981,28.1530477838886,54.8087584241789
"3005",3005,22.5851325530659,83.4350361011981,28.1530477838886,54.817880294663
"3006",3006,22.5872092247149,83.4350361011981,28.1530477838886,54.8270006474912
"3007",3007,22.5872092247149,83.4350361011981,28.1530477838886,54.8361194834208
"3008",3008,22.5872092247149,83.4350361011981,28.1530477838886,54.8452368032084
"3009",3009,22.5885219637282,83.4461943828114,28.1530477838886,54.8543526076099
"3010",3010,22.5885219637282,83.4468866066944,28.1530477838886,54.8634668973808
"3011",3011,22.5885219637282,83.4468866066944,28.154360522902,54.8725796732758
"3012",3012,22.5885219637282,83.463324673676,28.154360522902,54.881690936049
"3013",3013,22.5885219637282,83.463324673676,28.154360522902,54.8908006864538
"3014",3014,22.5885219637282,83.463324673676,28.1550168924086,54.8999089252432
"3015",3015,22.5891783332349,83.4639810431827,28.1556732619153,54.9090156531694
"3016",3016,22.5891783332349,83.4682005922788,28.1556732619153,54.9181208709839
"3017",3017,22.5891783332349,83.4682005922788,28.1556732619153,54.9272245794378
"3018",3018,22.5898632526924,83.476639690471,28.1641123601075,54.9363267792815
"3019",3019,22.5898632526924,83.484254153184,28.1641123601075,54.9454274712646
"3020",3020,22.5926321482244,83.484254153184,28.1641123601075,54.9545266561363
"3021",3021,22.5926321482244,83.4863308248329,28.1641123601075,54.9636243346452
"3022",3022,22.5926321482244,83.4863308248329,28.1641123601075,54.972720507539
"3023",3023,22.5926321482244,83.4986593750691,28.1764409103437,54.9818151755651
"3024",3024,22.5926321482244,83.4986593750691,28.1764409103437,54.9909083394701
"3025",3025,22.5926321482244,83.4993157445758,28.1770972798504,55
"3026",3026,22.5926321482244,83.5006284835891,28.1778005380331,55.0090901579003
"3027",3027,22.5946869065971,83.5097487713647,28.1855363780426,55.0181788139157
"3028",3028,22.5946869065971,83.5097487713647,28.1855363780426,55.0272659687904
"3029",3029,22.5946869065971,83.5316661940068,28.1855363780426,55.0363516232681
"3030",3030,22.5946869065971,83.5316661940068,28.1855363780426,55.0454357780915
"3031",3031,22.5946869065971,83.5316661940068,28.1861927475493,55.0545184340032
"3032",3032,22.5946869065971,83.5316661940068,28.1861927475493,55.0635995917448
"3033",3033,22.5946869065971,83.5316661940068,28.1861927475493,55.0726792520575
"3034",3034,22.5946869065971,83.5316661940068,28.1861927475493,55.0817574156816
"3035",3035,22.5946869065971,83.5492475766163,28.2037741301588,55.0908340833573
"3036",3036,22.5946869065971,83.5688919170555,28.2037741301588,55.0999092558236
"3037",3037,22.5953432761038,83.5688919170555,28.2037741301588,55.1089829338194
"3038",3038,22.5953432761038,83.5688919170555,28.2037741301588,55.1180551180827
"3039",3039,22.5953432761038,83.6043358704154,28.2037741301588,55.1271258093509
"3040",3040,22.5953432761038,83.6043358704154,28.2037741301588,55.1361950083609
"3041",3041,22.5953432761038,83.6396941003377,28.2037741301588,55.145262715849
"3042",3042,22.5953432761038,83.6396941003377,28.2037741301588,55.1543289325507
"3043",3043,22.5953432761038,83.6396941003377,28.2037741301588,55.1633936592012
"3044",3044,22.5972042355734,83.6646141601256,28.2037741301588,55.1724568965349
"3045",3045,22.5978891550309,83.6646141601256,28.2037741301588,55.1815186452856
"3046",3046,22.5992589939461,83.6646141601256,28.2037741301588,55.1905789061865
"3047",3047,22.5992589939461,83.6803673076496,28.2037741301588,55.1996376799703
"3048",3048,22.5992589939461,83.6990573524904,28.2037741301588,55.208694967369
"3049",3049,22.6006434417121,83.6990573524904,28.2037741301588,55.2177507691141
"3050",3050,22.6006434417121,83.6990573524904,28.2037741301588,55.2268050859363
"3051",3051,22.6006434417121,83.7018262480224,28.2065430256908,55.2358579185659
"3052",3052,22.6006434417121,83.7045951435544,28.2093119212228,55.2449092677325
"3053",3053,22.6006434417121,83.7045951435544,28.2093119212228,55.2539591341652
"3054",3054,22.6006434417121,83.7087046602998,28.2134214379682,55.2630075185924
"3055",3055,22.6006434417121,83.7094079184825,28.2134214379682,55.2720544217419
"3056",3056,22.6006434417121,83.7094079184825,28.2134214379682,55.281099844341
"3057",3057,22.6006434417121,83.7094079184825,28.2134214379682,55.2901437871163
"3058",3058,22.6006434417121,83.7094079184825,28.2148279543335,55.299186250794
"3059",3059,22.6026982000848,83.7311191122944,28.2148279543335,55.3082272360993
"3060",3060,22.6026982000848,83.7311191122944,28.2148279543335,55.3172667437573
"3061",3061,22.6026982000848,83.7344009598278,28.2181098018669,55.3263047744922
"3062",3062,22.6026982000848,83.7344009598278,28.2181098018669,55.3353413290277
"3063",3063,22.6026982000848,83.7399387508917,28.2236475929308,55.3443764080868
"3064",3064,22.6045591595544,83.7399387508917,28.2236475929308,55.3534100123922
"3065",3065,22.6045591595544,83.7538441855395,28.2263872707611,55.3624421426656
"3066",3066,22.6045591595544,83.7826777710297,28.2263872707611,55.3714727996285
"3067",3067,22.6045591595544,83.7826777710297,28.2263872707611,55.3805019840016
"3068",3068,22.6045591595544,83.7826777710297,28.2263872707611,55.3895296965049
"3069",3069,22.6045591595544,83.8314495229073,28.2263872707611,55.3985559378582
"3070",3070,22.6064201190239,83.8405918792822,28.235529627136,55.4075807087803
"3071",3071,22.6064201190239,83.8687222065897,28.235529627136,55.4166040099896
"3072",3072,22.6064201190239,83.8687222065897,28.235529627136,55.4256258422041
"3073",3073,22.6064201190239,83.8687222065897,28.235529627136,55.4346462061408
"3074",3074,22.6071050384815,83.8687222065897,28.235529627136,55.4436651025164
"3075",3075,22.6071050384815,83.8945302598314,28.2439687253282,55.4526825320471
"3076",3076,22.6071050384815,83.8965850182041,28.2460234837009,55.4616984954482
"3077",3077,22.6071050384815,83.8965850182041,28.2460234837009,55.4707129934347
"3078",3078,22.6077253583047,83.8984459776737,28.2460234837009,55.4797260267208
"3079",3079,22.6077253583047,83.8984459776737,28.2460234837009,55.4887375960203
"3080",3080,22.6077253583047,83.9230600140678,28.2460234837009,55.4977477020464
"3081",3081,22.6077253583047,83.9504567923704,28.2460234837009,55.5067563455117
"3082",3082,22.6077253583047,83.9504567923704,28.2480782420736,55.515763527128
"3083",3083,22.6077253583047,83.9760552031303,28.2480782420736,55.524769247607
"3084",3084,22.6083456781279,83.9760552031303,28.2480782420736,55.5337735076593
"3085",3085,22.6083456781279,83.9760552031303,28.2480782420736,55.5427763079953
"3086",3086,22.6083456781279,84.0009972443836,28.2480782420736,55.5517776493246
"3087",3087,22.6089659979511,84.0009972443836,28.2480782420736,55.5607775323564
"3088",3088,22.6089659979511,84.0146956335349,28.2480782420736,55.5697759577992
"3089",3089,22.6089659979511,84.0146956335349,28.2480782420736,55.578772926361
"3090",3090,22.6089659979511,84.0146956335349,28.2480782420736,55.5877684387492
"3091",3091,22.6089659979511,84.0146956335349,28.2480782420736,55.5967624956706
"3092",3092,22.6089659979511,84.0146956335349,28.2480782420736,55.6057550978314
"3093",3093,22.6089659979511,84.0146956335349,28.2480782420736,55.6147462459373
"3094",3094,22.6108269574207,84.0146956335349,28.2480782420736,55.6237359406935
"3095",3095,22.6108269574207,84.0306167828438,28.2480782420736,55.6327241828045
"3096",3096,22.6114472772439,84.031237102667,28.2486985618968,55.6417109729742
"3097",3097,22.6114472772439,84.031237102667,28.2486985618968,55.6506963119061
"3098",3098,22.6114472772439,84.031237102667,28.2486985618968,55.659680200303
"3099",3099,22.6114472772439,84.0581506874884,28.2756121467182,55.6686626388671
"3100",3100,22.6139285565367,84.0581506874884,28.2756121467182,55.6776436283002
"3101",3101,22.6139285565367,84.0594634265017,28.2756121467182,55.6866231693034
"3102",3102,22.6139285565367,84.0681479040265,28.2756121467182,55.6956012625773
"3103",3103,22.6139285565367,84.073773969488,28.2812382121797,55.7045779088218
"3104",3104,22.6139285565367,84.073773969488,28.2812382121797,55.7135531087365
"3105",3105,22.6139285565367,84.0818381271896,28.2812382121797,55.7225268630201
"3106",3106,22.6139285565367,84.0818381271896,28.2812382121797,55.7314991723711
"3107",3107,22.6159833149094,84.0818381271896,28.2812382121797,55.7404700374871
"3108",3108,22.6159833149094,84.0818381271896,28.2812382121797,55.7494394590654
"3109",3109,22.6159833149094,84.1172641651037,28.2812382121797,55.7584074378026
"3110",3110,22.6159833149094,84.1264065214786,28.2812382121797,55.7673739743947
"3111",3111,22.6159833149094,84.1264065214786,28.2812382121797,55.7763390695374
"3112",3112,22.6187494589641,84.1264065214786,28.2840043562344,55.7853027239254
"3113",3113,22.6187494589641,84.1327358451228,28.2840043562344,55.7942649382533
"3114",3114,22.6187494589641,84.1327358451228,28.2846607257411,55.8032257132148
"3115",3115,22.6187494589641,84.1327358451228,28.2846607257411,55.8121850495033
"3116",3116,22.6187494589641,84.1583481287936,28.2846607257411,55.8211429478115
"3117",3117,22.6187494589641,84.1583481287936,28.2846607257411,55.8300994088314
"3118",3118,22.6187494589641,84.1583481287936,28.2846607257411,55.8390544332549
"3119",3119,22.6187494589641,84.1583481287936,28.2846607257411,55.8480080217728
"3120",3120,22.6187494589641,84.1583481287936,28.2846607257411,55.8569601750758
"3121",3121,22.6187494589641,84.1583481287936,28.2846607257411,55.8659108938537
"3122",3122,22.6194058284708,84.1583481287936,28.2846607257411,55.874860178796
"3123",3123,22.6194058284708,84.1583481287936,28.2846607257411,55.8838080305915
"3124",3124,22.6220313064974,84.1583481287936,28.2846607257411,55.8927544499285
"3125",3125,22.6220313064974,84.1794458742742,28.2846607257411,55.9016994374947
"3126",3126,22.6220313064974,84.1794458742742,28.2846607257411,55.9106429939775
"3127",3127,22.6220313064974,84.1794458742742,28.2846607257411,55.9195851200633
"3128",3128,22.6304199113502,84.1951990217982,28.3004138732651,55.9285258164383
"3129",3129,22.6304199113502,84.1951990217982,28.3004138732651,55.937465083788
"3130",3130,22.6324746697229,84.2014181577685,28.3045782508628,55.9464029227975
"3131",3131,22.6324746697229,84.2014181577685,28.3045782508628,55.9553393341511
"3132",3132,22.6324746697229,84.2132852724767,28.3109075745069,55.9642743185329
"3133",3133,22.6324746697229,84.2201344670523,28.3109075745069,55.9732078766261
"3134",3134,22.6324746697229,84.2201344670523,28.3109075745069,55.9821400091136
"3135",3135,22.6324746697229,84.2229474997831,28.3143409270609,55.9910707166777
"3136",3136,22.6324746697229,84.2248084592527,28.3143409270609,56
"3137",3137,22.6324746697229,84.2248084592527,28.3143409270609,56.0089278597618
"3138",3138,22.6324746697229,84.2433012846069,28.3143409270609,56.0178542966437
"3139",3139,22.6349559490157,84.2457825638997,28.318228722719,56.0267793113258
"3140",3140,22.6349559490157,84.2725063748418,28.318228722719,56.0357029044876
"3141",3141,22.6349559490157,84.3066239651177,28.318228722719,56.0446250768082
"3142",3142,22.6349559490157,84.3114695322987,28.3230742899,56.0535458289661
"3143",3143,22.636268688029,84.3294673532565,28.3243870289133,56.0624651616391
"3144",3144,22.636268688029,84.3315771278046,28.3264968034614,56.0713830755047
"3145",3145,22.636268688029,84.3315771278046,28.3264968034614,56.0802995712398
"3146",3146,22.636268688029,84.3343901605354,28.3264968034614,56.0892146495206
"3147",3147,22.6375453773589,84.354737615242,28.3264968034614,56.098128311023
"3148",3148,22.6375453773589,84.354737615242,28.3264968034614,56.1070405564221
"3149",3149,22.6382376012419,84.355429839125,28.3264968034614,56.1159513863928
"3150",3150,22.6382376012419,84.355429839125,28.3264968034614,56.1248608016091
"3151",3151,22.6382376012419,84.355429839125,28.3264968034614,56.1337688027448
"3152",3152,22.6389298251249,84.3896758120033,28.3264968034614,56.1426753904728
"3153",3153,22.6389298251249,84.3896758120033,28.327181722919,56.1515805654658
"3154",3154,22.6389298251249,84.3933977309425,28.3309036418582,56.1604843283959
"3155",3155,22.6402425641382,84.3933977309425,28.3309036418582,56.1693866799345
"3156",3156,22.6402425641382,84.3933977309425,28.3309036418582,56.1782876207526
"3157",3157,22.6402425641382,84.3933977309425,28.3309036418582,56.1871871515206
"3158",3158,22.6402425641382,84.3989355220064,28.3364414329221,56.1960852729085
"3159",3159,22.6402425641382,84.4367485380347,28.3482275095629,56.2049819855856
"3160",3160,22.6402425641382,84.4367485380347,28.3482275095629,56.2138772902208
"3161",3161,22.642723843431,84.4367485380347,28.3482275095629,56.2227711874824
"3162",3162,22.642723843431,84.4568230306415,28.3482275095629,56.2316636780382
"3163",3163,22.642723843431,84.4691515808777,28.3482275095629,56.2405547625555
"3164",3164,22.642723843431,84.5024034719979,28.3566666077551,56.2494444417009
"3165",3165,22.642723843431,84.5061253909371,28.3566666077551,56.2583327161408
"3166",3166,22.642723843431,84.5549866892227,28.3703649969064,56.2672195865408
"3167",3167,22.642723843431,84.5597811254256,28.3751594331094,56.276105053566
"3168",3168,22.642723843431,84.5625208032559,28.3778991109396,56.2849891178812
"3169",3169,22.642723843431,84.5625208032559,28.3778991109396,56.2938717801503
"3170",3170,22.642723843431,84.5625208032559,28.3778991109396,56.302753041037
"3171",3171,22.642723843431,84.5666303200013,28.3778991109396,56.3116329012043
"3172",3172,22.6452051227238,84.5666303200013,28.3778991109396,56.3205113613149
"3173",3173,22.6452051227238,84.5666303200013,28.3778991109396,56.3293884220306
"3174",3174,22.6452051227238,84.5757726763762,28.3870414673146,56.3382640840131
"3175",3175,22.6452051227238,84.5757726763762,28.3870414673146,56.3471383479232
"3176",3176,22.6452051227238,84.5776336358458,28.3870414673146,56.3560112144215
"3177",3177,22.6478306007505,84.5776336358458,28.3870414673146,56.3648826841678
"3178",3178,22.6478306007505,84.5776336358458,28.3870414673146,56.3737527578216
"3179",3179,22.6478306007505,84.5776336358458,28.3870414673146,56.3826214360418
"3180",3180,22.6478306007505,84.5776336358458,28.3870414673146,56.3914887194867
"3181",3181,22.6478306007505,84.6086496270057,28.3870414673146,56.4003546088143
"3182",3182,22.6478306007505,84.6086496270057,28.3870414673146,56.4092191046818
"3183",3183,22.6478306007505,84.6086496270057,28.3870414673146,56.4180822077461
"3184",3184,22.6478306007505,84.6107594015538,28.3870414673146,56.4269439186635
"3185",3185,22.6478306007505,84.6107594015538,28.3870414673146,56.4358042380899
"3186",3186,22.6499403752985,84.6128691761018,28.3870414673146,56.4446631666803
"3187",3187,22.6536622942377,84.6128691761018,28.3870414673146,56.4535207050898
"3188",3188,22.6536622942377,84.6128691761018,28.3870414673146,56.4623768539724
"3189",3189,22.6536622942377,84.6160789242682,28.3890105758346,56.471231613982
"3190",3190,22.6536622942377,84.6378799279315,28.3896669453412,56.4800849857718
"3191",3191,22.6536622942377,84.6378799279315,28.3896669453412,56.4889369699944
"3192",3192,22.6542826140609,84.6378799279315,28.3902872651644,56.4977875673021
"3193",3193,22.6542826140609,84.6378799279315,28.3902872651644,56.5066367783467
"3194",3194,22.6542826140609,84.6378799279315,28.3902872651644,56.5154846037792
"3195",3195,22.6542826140609,84.6687013035219,28.3902872651644,56.5243310442503
"3196",3196,22.6542826140609,84.6687013035219,28.3902872651644,56.5331761004103
"3197",3197,22.6542826140609,84.6687013035219,28.3902872651644,56.5420197729087
"3198",3198,22.6542826140609,84.6687013035219,28.3902872651644,56.5508620623948
"3199",3199,22.6542826140609,84.6864232802019,28.3902872651644,56.5597029695171
"3200",3200,22.6542826140609,84.690642829298,28.3945068142605,56.5685424949238
"3201",3201,22.6542826140609,84.7277893875682,28.3945068142605,56.5773806392625
"3202",3202,22.6542826140609,84.7277893875682,28.3945068142605,56.5862174031804
"3203",3203,22.6542826140609,84.7277893875682,28.3945068142605,56.5950527873241
"3204",3204,22.6542826140609,84.7296503470378,28.3945068142605,56.6038867923396
"3205",3205,22.6542826140609,84.7296503470378,28.3945068142605,56.6127194188726
"3206",3206,22.6542826140609,84.7434948246977,28.3945068142605,56.6215506675683
"3207",3207,22.6588736679018,84.7798766235357,28.3945068142605,56.6303805390711
"3208",3208,22.6588736679018,84.7983694488899,28.3945068142605,56.6392090340252
"3209",3209,22.6588736679018,84.8350324510451,28.3945068142605,56.6480361530742
"3210",3210,22.6601143075482,84.8350324510451,28.3951631837672,56.6568618968612
"3211",3211,22.6601143075482,84.853317163795,28.3951631837672,56.6656862660288
"3212",3212,22.6601143075482,84.8743209880083,28.3951631837672,56.674509261219
"3213",3213,22.6664252924672,84.8756908269234,28.3965330226823,56.6833308830736
"3214",3214,22.6664252924672,84.8916119762323,28.3965330226823,56.6921511322335
"3215",3215,22.6664252924672,84.9052590123426,28.4101800587927,56.7009700093393
"3216",3216,22.6664252924672,84.9052590123426,28.4101800587927,56.7097875150313
"3217",3217,22.6695268915832,84.9052590123426,28.4101800587927,56.7186036499489
"3218",3218,22.6695268915832,84.9052590123426,28.4101800587927,56.7274184147313
"3219",3219,22.6695268915832,84.9052590123426,28.4101800587927,56.7362318100171
"3220",3220,22.6695268915832,84.9052590123426,28.4101800587927,56.7450438364444
"3221",3221,22.6695268915832,84.9052590123426,28.4101800587927,56.7538544946508
"3222",3222,22.6695268915832,84.9052590123426,28.4101800587927,56.7626637852735
"3223",3223,22.6695268915832,84.9052590123426,28.4101800587927,56.771471708949
"3224",3224,22.6695268915832,84.9052590123426,28.4101800587927,56.7802782663136
"3225",3225,22.6701472114064,84.9052590123426,28.4101800587927,56.7890834580027
"3226",3226,22.6701472114064,84.9183037029906,28.4101800587927,56.7978872846517
"3227",3227,22.6701472114064,84.9183037029906,28.4101800587927,56.8066897468951
"3228",3228,22.6701472114064,84.9183037029906,28.4101800587927,56.8154908453672
"3229",3229,22.6701472114064,84.9505603337969,28.4101800587927,56.8242905807015
"3230",3230,22.6701472114064,84.9706568950031,28.4115865751581,56.8330889535313
"3231",3231,22.6747417979531,85.0160911238966,28.4115865751581,56.8418859644893
"3232",3232,22.6747417979531,85.0160911238966,28.4115865751581,56.8506816142076
"3233",3233,22.6747417979531,85.0160911238966,28.4115865751581,56.859475903318
"3234",3234,22.6747417979531,85.0210139311754,28.4165093824369,56.8682688324517
"3235",3235,22.6747417979531,85.0210139311754,28.4165093824369,56.8770604022395
"3236",3236,22.6747417979531,85.0210139311754,28.4165093824369,56.8858506133116
"3237",3237,22.6747417979531,85.0210139311754,28.4165093824369,56.8946394662977
"3238",3238,22.6747417979531,85.0210139311754,28.4165093824369,56.9034269618272
"3239",3239,22.6766027574227,85.0210139311754,28.4165093824369,56.9122131005288
"3240",3240,22.6766027574227,85.0367670786995,28.4165093824369,56.9209978830308
"3241",3241,22.6766027574227,85.0566173130418,28.4165093824369,56.9297813099611
"3242",3242,22.6766027574227,85.0566173130418,28.4165093824369,56.938563381947
"3243",3243,22.6772230772459,85.0566173130418,28.4165093824369,56.9473440996154
"3244",3244,22.6772230772459,85.0566173130418,28.4165093824369,56.9561234635926
"3245",3245,22.6772230772459,85.0566173130418,28.4165093824369,56.9649014745045
"3246",3246,22.6772230772459,85.0566173130418,28.4165093824369,56.9736781329765
"3247",3247,22.6772230772459,85.0566173130418,28.4165093824369,56.9824534396335
"3248",3248,22.6793328517939,85.0566173130418,28.4165093824369,56.9912273951
"3249",3249,22.6793328517939,85.0566173130418,28.4165093824369,57
"3250",3250,22.6813019603139,85.0585864215618,28.4184784909569,57.0087712549569
"3251",3251,22.6813019603139,85.0606630932108,28.4212400820634,57.0175411605937
"3252",3252,22.6813019603139,85.0606630932108,28.4212400820634,57.026309717533
"3253",3253,22.6839845382424,85.0606630932108,28.4212400820634,57.0350769263968
"3254",3254,22.6839845382424,85.0990185828344,28.4212400820634,57.0438427878066
"3255",3255,22.6839845382424,85.1190930754413,28.4212400820634,57.0526073023836
"3256",3256,22.6839845382424,85.1190930754413,28.4212400820634,57.0613704707484
"3257",3257,22.686610016269,85.1190930754413,28.4212400820634,57.0701322935211
"3258",3258,22.6898918638024,85.1232025921867,28.4253495988088,57.0788927713213
"3259",3259,22.6898918638024,85.1232025921867,28.4253495988088,57.0876519047683
"3260",3260,22.6912046028157,85.1287854705955,28.4309324772176,57.0964096944808
"3261",3261,22.6912046028157,85.1306464300651,28.4327934366872,57.1051661410769
"3262",3262,22.6940176355465,85.1334594627958,28.4356064694179,57.1139212451745
"3263",3263,22.6940176355465,85.1587767573725,28.4356064694179,57.1226750073909
"3264",3264,22.6940176355465,85.1587767573725,28.4356064694179,57.1314274283428
"3265",3265,22.6953303745598,85.1587767573725,28.4376612277906,57.1401785086466
"3266",3266,22.6981103043915,85.1587767573725,28.4376612277906,57.1489282489182
"3267",3267,22.7002200789395,85.1587767573725,28.4376612277906,57.157676649773
"3268",3268,22.7002200789395,85.1939396665068,28.4376612277906,57.1664237118258
"3269",3269,22.7036446762273,85.1959944248795,28.4376612277906,57.1751694356912
"3270",3270,22.7036446762273,85.1972350645259,28.4376612277906,57.1839138219832
"3271",3271,22.704301045734,85.1972350645259,28.4376612277906,57.1926568713152
"3272",3272,22.704301045734,85.1972350645259,28.4376612277906,57.2013985843004
"3273",3273,22.7069265237607,85.1972350645259,28.4376612277906,57.2101389615512
"3274",3274,22.7075828932673,85.2244206914272,28.442003466553,57.2188780036799
"3275",3275,22.708239262774,85.2244206914272,28.442003466553,57.227615711298
"3276",3276,22.7101002222436,85.2285740347251,28.442003466553,57.2363520850167
"3277",3277,22.7101002222436,85.2285740347251,28.442003466553,57.2450871254468
"3278",3278,22.7101002222436,85.2611692904612,28.442003466553,57.2538208331985
"3279",3279,22.7101002222436,85.2704740878092,28.442003466553,57.2625532088816
"3280",3280,22.7101002222436,85.3038067416227,28.4472544226063,57.2712842531054
"3281",3281,22.7101002222436,85.3221850878094,28.4472544226063,57.2800139664787
"3282",3282,22.7142535655416,85.3263384311073,28.4514077659043,57.28874234961
"3283",3283,22.7142535655416,85.3290781089376,28.4541474437346,57.2974694031072
"3284",3284,22.7142535655416,85.3290781089376,28.4541474437346,57.3061951275776
"3285",3285,22.7149099350482,85.333187625683,28.4589133299866,57.3149195236284
"3286",3286,22.7149099350482,85.333187625683,28.4589133299866,57.3236425918661
"3287",3287,22.7149099350482,85.333187625683,28.4589133299866,57.3323643328967
"3288",3288,22.7149099350482,85.333187625683,28.4589133299866,57.3410847473258
"3289",3289,22.7149099350482,85.3521287079395,28.4589133299866,57.3498038357587
"3290",3290,22.7149099350482,85.3521287079395,28.4589133299866,57.3585215987999
"3291",3291,22.7149099350482,85.3654906134105,28.4722752354577,57.3672380370539
"3292",3292,22.7168790435682,85.3654906134105,28.4722752354577,57.3759531511242
"3293",3293,22.7168790435682,85.3654906134105,28.4729316049643,57.3846669416143
"3294",3294,22.7224168346322,85.3654906134105,28.4784693960283,57.393379409127
"3295",3295,22.7231090585152,85.3689225151238,28.4819012977416,57.4020905542647
"3296",3296,22.7231090585152,85.3956343739688,28.4819012977416,57.4108003776293
"3297",3297,22.7231090585152,85.3956343739688,28.4819012977416,57.4195088798224
"3298",3298,22.7231090585152,85.3956343739688,28.4819012977416,57.4282160614449
"3299",3299,22.7231090585152,85.3977441485169,28.4819012977416,57.4369219230975
"3300",3300,22.7231090585152,85.3977441485169,28.4819012977416,57.4456264653803
"3301",3301,22.7231090585152,85.3977441485169,28.4819012977416,57.4543296888929
"3302",3302,22.7237654280219,85.3977441485169,28.4832711366567,57.4630315942346
"3303",3303,22.7237654280219,85.3977441485169,28.4832711366567,57.471732182004
"3304",3304,22.7237654280219,85.3977441485169,28.4832711366567,57.4804314527997
"3305",3305,22.7237654280219,85.3977441485169,28.4832711366567,57.4891294072192
"3306",3306,22.7237654280219,85.3977441485169,28.4832711366567,57.4978260458602
"3307",3307,22.7237654280219,85.3977441485169,28.4832711366567,57.5065213693195
"3308",3308,22.7237654280219,85.4118093121706,28.4973363003104,57.5152153781936
"3309",3309,22.7237654280219,85.4124296319938,28.4979566201336,57.5239080730786
"3310",3310,22.7237654280219,85.4124296319938,28.4979566201336,57.5325994545701
"3311",3311,22.7237654280219,85.4124296319938,28.4979566201336,57.5412895232632
"3312",3312,22.7237654280219,85.4124296319938,28.4979566201336,57.5499782797526
"3313",3313,22.7237654280219,85.4283507813027,28.4979566201336,57.5586657246326
"3314",3314,22.7283600145685,85.4675280778109,28.5054907341668,57.567351858497
"3315",3315,22.7283600145685,85.4675280778109,28.5054907341668,57.5760366819391
"3316",3316,22.7283600145685,85.4917559137157,28.5054907341668,57.5847201955519
"3317",3317,22.7283600145685,85.5180604212695,28.5061471036735,57.5934023999277
"3318",3318,22.7283600145685,85.5229832285483,28.5110699109523,57.6020832956587
"3319",3319,22.7290163840752,85.5229832285483,28.5110699109523,57.6107628833363
"3320",3320,22.7297013035327,85.5236681480059,28.5117548304099,57.6194411635517
"3321",3321,22.7310140425461,85.5236681480059,28.5117548304099,57.6281181368956
"3322",3322,22.7310140425461,85.5236681480059,28.5117548304099,57.6367938039582
"3323",3323,22.7310140425461,85.5420464941925,28.5117548304099,57.6454681653294
"3324",3324,22.7310140425461,85.5420464941925,28.5117548304099,57.6541412215983
"3325",3325,22.7310140425461,85.5652540142212,28.5117548304099,57.662812973354
"3326",3326,22.7310140425461,85.5720775322764,28.5117548304099,57.6714834211849
"3327",3327,22.7310140425461,85.5720775322764,28.5117548304099,57.680152565679
"3328",3328,22.7323267815594,85.572733901783,28.5117548304099,57.6888204074238
"3329",3329,22.7323267815594,85.572733901783,28.5117548304099,57.6974869470066
"3330",3330,22.7323267815594,85.572733901783,28.5117548304099,57.706152185014
"3331",3331,22.7329831510661,85.606490294552,28.5117548304099,57.7148161220323
"3332",3332,22.7329831510661,85.606490294552,28.5117548304099,57.7234787586472
"3333",3333,22.7329831510661,85.606490294552,28.5117548304099,57.7321400954442
"3334",3334,22.7329831510661,85.606490294552,28.5117548304099,57.7408001330082
"3335",3335,22.7336680705236,85.6071752140095,28.5124397498674,57.7494588719236
"3336",3336,22.7336680705236,85.6071752140095,28.5124397498674,57.7581163127746
"3337",3337,22.7336680705236,85.6071752140095,28.5124397498674,57.7667724561447
"3338",3338,22.7343244400303,85.6071752140095,28.5124397498674,57.7754273026172
"3339",3339,22.7343244400303,85.6071752140095,28.5124397498674,57.7840808527747
"3340",3340,22.7356371790436,85.6071752140095,28.5137524888808,57.7927331071996
"3341",3341,22.7356371790436,85.6108971329487,28.5137524888808,57.8013840664737
"3342",3342,22.7356371790436,85.6108971329487,28.5137524888808,57.8100337311785
"3343",3343,22.736949918057,85.6108971329487,28.5137524888808,57.8186821018951
"3344",3344,22.736949918057,85.6108971329487,28.5137524888808,57.8273291792038
"3345",3345,22.736949918057,85.6179297147756,28.5207850707076,57.835974963685
"3346",3346,22.736949918057,85.651852689482,28.5238866698236,57.8446194559183
"3347",3347,22.736949918057,85.6748045229404,28.5238866698236,57.8532626564829
"3348",3348,22.736949918057,85.6768592813131,28.5238866698236,57.8619045659577
"3349",3349,22.7395753960836,85.7115608758513,28.5238866698236,57.8705451849211
"3350",3350,22.7415445046036,85.7115608758513,28.5238866698236,57.8791845139511
"3351",3351,22.7415445046036,85.7288664729262,28.5238866698236,57.8878225536252
"3352",3352,22.7415445046036,85.7288664729262,28.5238866698236,57.8964593045205
"3353",3353,22.7415445046036,85.7288664729262,28.5238866698236,57.9050947672137
"3354",3354,22.7415445046036,85.737550950451,28.533256066806,57.913728942281
"3355",3355,22.7415445046036,85.7474760676221,28.533256066806,57.9223618302983
"3356",3356,22.7415445046036,85.7474760676221,28.533256066806,57.930993431841
"3357",3357,22.7415445046036,85.7474760676221,28.533256066806,57.9396237474839
"3358",3358,22.7415445046036,85.7474760676221,28.533256066806,57.9482527778017
"3359",3359,22.7415445046036,85.7480963874453,28.5338763866292,57.9568805233684
"3360",3360,22.7415445046036,85.7480963874453,28.5338763866292,57.9655069847578
"3361",3361,22.7415445046036,85.7480963874453,28.5338763866292,57.974132162543
"3362",3362,22.744826352137,85.7617864416909,28.5338763866292,57.9827560572969
"3363",3363,22.744826352137,85.7617864416909,28.5338763866292,57.9913786695919
"3364",3364,22.744826352137,85.7617864416909,28.5338763866292,58
"3365",3365,22.744826352137,85.7617864416909,28.5338763866291,58.0086200490927
"3366",3366,22.744826352137,85.7700054751817,28.5420954201199,58.0172388174411
"3367",3367,22.744826352137,85.7770380570085,28.5484247437641,58.025856305616
"3368",3368,22.744826352137,85.7770380570085,28.5484247437641,58.0344725141876
"3369",3369,22.744826352137,85.7770380570085,28.5484247437641,58.0430874437258
"3370",3370,22.744826352137,85.7770380570085,28.5484247437641,58.0517010948
"3371",3371,22.744826352137,85.7770380570085,28.5484247437641,58.0603134679791
"3372",3372,22.744826352137,85.7797777348388,28.5484247437641,58.0689245638319
"3373",3373,22.744826352137,85.7797777348388,28.5484247437641,58.0775343829264
"3374",3374,22.7454466719602,85.7797777348388,28.5484247437641,58.0861429258304
"3375",3375,22.7480721499868,85.7824032128655,28.5510502217908,58.0947501931113
"3376",3376,22.7493127896332,85.7824032128655,28.5510502217908,58.1033561853358
"3377",3377,22.7493127896332,85.7824032128655,28.5510502217908,58.1119609030705
"3378",3378,22.7499331094564,85.7824032128655,28.5510502217908,58.1205643468816
"3379",3379,22.7499331094564,85.7824032128655,28.5510502217908,58.1291665173345
"3380",3380,22.7499331094564,85.7824032128655,28.5523629608041,58.1377674149945
"3381",3381,22.7499331094564,85.7969399144084,28.5523629608041,58.1463670404265
"3382",3382,22.7505894789631,85.8031699293553,28.5523629608041,58.1549653941948
"3383",3383,22.7505894789631,85.8305667076579,28.5523629608041,58.1635624768635
"3384",3384,22.7505894789631,85.8305667076579,28.5523629608041,58.1721582889959
"3385",3385,22.7505894789631,85.8411155803982,28.5629118335444,58.1807528311554
"3386",3386,22.7505894789631,85.8411155803982,28.5629118335444,58.1893461039046
"3387",3387,22.7533583744951,85.8438844759302,28.5656807290764,58.1979381078058
"3388",3388,22.7533583744951,85.8563445058241,28.5656807290764,58.206528843421
"3389",3389,22.7533583744951,85.8563445058241,28.5656807290764,58.2151183113115
"3390",3390,22.7552193339647,85.8563445058241,28.5656807290764,58.2237065120385
"3391",3391,22.7552193339647,85.8803900417394,28.5684937618071,58.2322934461627
"3392",3392,22.7552193339647,85.8803900417394,28.5684937618071,58.2408791142441
"3393",3393,22.756532072978,85.8877976610168,28.5759013810845,58.2494635168428
"3394",3394,22.7592513283567,85.8891104000301,28.5759013810845,58.258046654518
"3395",3395,22.7592513283567,85.8891104000301,28.5759013810845,58.2666285278289
"3396",3396,22.7613280000057,85.9056272008258,28.5779780527335,58.2752091373339
"3397",3397,22.7613280000057,85.9056272008258,28.5786344222402,58.2837884835912
"3398",3398,22.7613280000057,85.9295379790371,28.5786344222402,58.2923665671587
"3399",3399,22.7613280000057,85.9334761960771,28.5786344222402,58.3009433885936
"3400",3400,22.7619843695123,85.9383217632581,28.5834799894211,58.309518948453
"3401",3401,22.7619843695123,85.9383217632581,28.5834799894211,58.3180932472933
"3402",3402,22.7619843695123,85.941423362374,28.5834799894211,58.3266662856707
"3403",3403,22.7619843695123,85.941423362374,28.5834799894211,58.335238064141
"3404",3404,22.7633688172783,85.941423362374,28.5834799894211,58.3438085832593
"3405",3405,22.7660799451577,85.9434781207467,28.586904586709,58.3523778435806
"3406",3406,22.7681420079558,85.9448479596619,28.586904586709,58.3609458456595
"3407",3407,22.7681420079558,85.9448479596619,28.586904586709,58.36951259005
"3408",3408,22.7693826476022,85.9460885993083,28.5881452263554,58.3780780773057
"3409",3409,22.7700029674254,85.9460885993083,28.5881452263554,58.38664230798
"3410",3410,22.7700029674254,85.9460885993083,28.5881452263554,58.3952052826257
"3411",3411,22.7700029674254,85.9460885993083,28.5881452263554,58.4037670017954
"3412",3412,22.7707062256081,85.9460885993083,28.5881452263554,58.4123274660409
"3413",3413,22.7707062256081,85.9460885993083,28.5881452263554,58.4208866759141
"3414",3414,22.7721127419735,85.9615602793274,28.5881452263554,58.4294446319662
"3415",3415,22.7721127419735,85.9816347719342,28.5881452263554,58.4380013347479
"3416",3416,22.7734254809868,85.9816347719342,28.5881452263554,58.4465567848098
"3417",3417,22.7734254809868,85.9816347719342,28.5881452263554,58.4551109827019
"3418",3418,22.7734254809868,85.9816347719342,28.5881452263554,58.4636639289739
"3419",3419,22.7734254809868,85.9816347719342,28.5881452263554,58.4722156241749
"3420",3420,22.7734254809868,85.9816347719342,28.5881452263554,58.4807660688538
"3421",3421,22.7734254809868,85.9816347719342,28.5881452263554,58.489315263559
"3422",3422,22.7765270801028,85.9816347719342,28.5881452263554,58.4978632088387
"3423",3423,22.7792667579331,85.9932784027128,28.5881452263554,58.5064099052403
"3424",3424,22.7799700161157,85.9932784027128,28.5881452263554,58.5149553533112
"3425",3425,22.7799700161157,85.9953331610855,28.5881452263554,58.5234995535981
"3426",3426,22.7799700161157,85.9953331610855,28.5881452263554,58.5320425066476
"3427",3427,22.7799700161157,85.9953331610855,28.5881452263554,58.5405842130056
"3428",3428,22.7820466877647,85.9953331610855,28.5881452263554,58.5491246732178
"3429",3429,22.7820466877647,85.9953331610855,28.5881452263554,58.5576638878294
"3430",3430,22.7820466877647,86.0017887071018,28.5881452263554,58.5662018573853
"3431",3431,22.7872976438181,86.0070396631551,28.5933961824087,58.5747385824299
"3432",3432,22.7886674827332,86.0070396631551,28.5933961824087,58.5832740635072
"3433",3433,22.7914071605634,86.0070396631551,28.5933961824087,58.591808301161
"3434",3434,22.7914071605634,86.0132039382732,28.5995604575268,58.6003412959344
"3435",3435,22.7928136769288,86.0145737771883,28.6009302964419,58.6088730483704
"3436",3436,22.7934985963864,86.0180348966033,28.6009302964419,58.6174035590114
"3437",3437,22.7934985963864,86.0180348966033,28.6009302964419,58.6259328283994
"3438",3438,22.7934985963864,86.0180348966033,28.6016152158995,58.6344608570762
"3439",3439,22.7934985963864,86.0180348966033,28.6016152158995,58.642987645583
"3440",3440,22.7941549658931,86.0327564297637,28.6016152158995,58.6515131944607
"3441",3441,22.7941549658931,86.0327564297637,28.6016152158995,58.6600375042499
"3442",3442,22.7941549658931,86.0327564297637,28.6016152158995,58.6685605754905
"3443",3443,22.7941549658931,86.0503378843309,28.6016152158995,58.6770824087224
"3444",3444,22.7941549658931,86.0503378843309,28.6016152158995,58.6856030044848
"3445",3445,22.7941549658931,86.0811592599213,28.6016152158995,58.6941223633168
"3446",3446,22.7941549658931,86.0811592599213,28.6016152158995,58.7026404857567
"3447",3447,22.7966362451858,86.0853788090174,28.6058347649956,58.7111573723428
"3448",3448,22.7966362451858,86.1011319565414,28.6058347649956,58.7196730236128
"3449",3449,22.7966362451858,86.112329071289,28.610702556099,58.7281874401041
"3450",3450,22.7980206929518,86.113713519055,28.612087003865,58.7367006223537
"3451",3451,22.7993334319652,86.113713519055,28.612087003865,58.7452125708981
"3452",3452,22.7993334319652,86.113713519055,28.612087003865,58.7537232862735
"3453",3453,22.7993334319652,86.113713519055,28.612087003865,58.7622327690158
"3454",3454,22.8007178797312,86.1304621542814,28.612087003865,58.7707410196605
"3455",3455,22.8007178797312,86.1317748932947,28.6133997428784,58.7792480387424
"3456",3456,22.8007178797312,86.1324312628014,28.614056112385,58.7877538267963
"3457",3457,22.8007178797312,86.1324312628014,28.614056112385,58.7962583843564
"3458",3458,22.803199159024,86.1324312628014,28.614056112385,58.8047617119566
"3459",3459,22.8052758306729,86.144386651907,28.614056112385,58.8132638101305
"3460",3460,22.8052758306729,86.144386651907,28.614056112385,58.821764679411
"3461",3461,22.8052758306729,86.1579180637628,28.614056112385,58.8302643203309
"3462",3462,22.8052758306729,86.1579180637628,28.6195354680455,58.8387627334226
"3463",3463,22.8066456695881,86.1592879026779,28.6195354680456,58.847259919218
"3464",3464,22.8080155085032,86.1592879026779,28.6195354680456,58.8557558782486
"3465",3465,22.8080155085032,86.1592879026779,28.6195354680456,58.8642506110457
"3466",3466,22.8080155085032,86.1592879026779,28.6195354680456,58.8727441181401
"3467",3467,22.8080155085032,86.1599728221354,28.6202203875031,58.8812364000621
"3468",3468,22.8080155085032,86.1846299226078,28.6202203875031,58.8897274573418
"3469",3469,22.813598386912,86.1984744002677,28.6202203875031,58.8982172905089
"3470",3470,22.813598386912,86.1984744002677,28.6202203875031,58.9067059000926
"3471",3471,22.8162238649386,86.1984744002677,28.6202203875031,58.9151932866217
"3472",3472,22.8187051442314,86.1984744002677,28.6202203875031,58.9236794506249
"3473",3473,22.8187051442314,86.2109344301616,28.6208767570098,58.9321643926303
"3474",3474,22.8238834149964,86.2150658601833,28.6208767570098,58.9406481131655
"3475",3475,22.8238834149964,86.2184904574711,28.6243013542976,58.949130612758
"3476",3476,22.8238834149964,86.23441160678,28.6243013542976,58.9576118919347
"3477",3477,22.8252430426858,86.23441160678,28.6243013542976,58.9660919512223
"3478",3478,22.8252430426858,86.2364663651527,28.6243013542976,58.9745707911469
"3479",3479,22.8286859786987,86.2475419472807,28.6261623137672,58.9830484122345
"3480",3480,22.8286859786987,86.2661515419766,28.6447719084631,58.9915248150105
"3481",3481,22.8286859786987,86.2661515419766,28.6447719084631,59
"3482",3482,22.8293782025817,86.2668437658596,28.6454641323461,59.0084739677277
"3483",3483,22.8293782025817,86.2668437658596,28.6454641323461,59.016946718718
"3484",3484,22.8307847189471,86.2668437658596,28.6468706487115,59.0254182534948
"3485",3485,22.8307847189471,86.2846516717563,28.6468706487115,59.0338885725818
"3486",3486,22.8307847189471,86.2846516717563,28.6468706487115,59.042357676502
"3487",3487,22.8314050387703,86.2852719915795,28.6474909685347,59.0508255657785
"3488",3488,22.8320614082769,86.2852719915795,28.6474909685347,59.0592922409336
"3489",3489,22.8320614082769,86.2852719915795,28.6474909685347,59.0677577024894
"3490",3490,22.8320614082769,86.3018853647714,28.6474909685347,59.0762219509677
"3491",3491,22.8320614082769,86.3169535928378,28.6474909685347,59.0846849868898
"3492",3492,22.8320614082769,86.3183601092032,28.6474909685347,59.0931468107766
"3493",3493,22.8320614082769,86.3183601092032,28.6474909685347,59.1016074231488
"3494",3494,22.8320614082769,86.3183601092032,28.6474909685347,59.1100668245266
"3495",3495,22.8320614082769,86.3202210686728,28.6493519280043,59.1185250154298
"3496",3496,22.8320614082769,86.3202210686728,28.6493519280043,59.1269819963779
"3497",3497,22.8320614082769,86.3202210686728,28.6493519280043,59.1354377678901
"3498",3498,22.8320614082769,86.3202210686728,28.6493519280043,59.143892330485
"3499",3499,22.8320614082769,86.3312966508007,28.6493519280043,59.152345684681
"3500",3500,22.8334679246423,86.3312966508007,28.6493519280043,59.1607978309962
"3501",3501,22.8334679246423,86.342591606887,28.6493519280043,59.1692487699481
"3502",3502,22.8334679246423,86.342591606887,28.6493519280043,59.177698502054
"3503",3503,22.839554522084,86.342591606887,28.6493519280043,59.1861470278308
"3504",3504,22.8414154815536,86.344560715407,28.6513210365243,59.194594347795
"3505",3505,22.8414154815536,86.344560715407,28.6513210365243,59.2030404624627
"3506",3506,22.8428219979189,86.3466154737797,28.6513210365243,59.2114853723498
"3507",3507,22.8454474759456,86.3466154737797,28.6513210365243,59.2199290779717
"3508",3508,22.8475022343183,86.3466154737797,28.6513210365243,59.2283715798434
"3509",3509,22.8487428739647,86.3466154737797,28.6513210365243,59.2368128784795
"3510",3510,22.8501493903301,86.3466154737797,28.6513210365243,59.2452529743945
"3511",3511,22.8501493903301,86.3649938199663,28.6513210365243,59.2536918681022
"3512",3512,22.8501493903301,86.3649938199663,28.6513210365243,59.2621295601162
"3513",3513,22.8501493903301,86.3649938199663,28.6513210365243,59.2705660509498
"3514",3514,22.8501493903301,86.3649938199663,28.6513210365243,59.2790013411157
"3515",3515,22.8501493903301,86.365650189473,28.651977406031,59.2874354311266
"3516",3516,22.851533838096,86.365650189473,28.651977406031,59.2958683214944
"3517",3517,22.851533838096,86.3776055785787,28.651977406031,59.3043000127309
"3518",3518,22.851533838096,86.4012348808186,28.651977406031,59.3127305053477
"3519",3519,22.851533838096,86.4012348808186,28.651977406031,59.3211597998556
"3520",3520,22.851533838096,86.4181130772031,28.651977406031,59.3295878967653
"3521",3521,22.851533838096,86.4181130772031,28.651977406031,59.3380147965872
"3522",3522,22.857441163656,86.4181130772031,28.651977406031,59.3464404998312
"3523",3523,22.857441163656,86.4181130772031,28.651977406031,59.3548650070068
"3524",3524,22.857441163656,86.4256471912363,28.6595115200642,59.3632883186233
"3525",3525,22.8611630825952,86.4256471912363,28.6595115200642,59.3717104351896
"3526",3526,22.8611630825952,86.4256471912363,28.6595115200642,59.3801313572141
"3527",3527,22.8625475303612,86.4270316390023,28.6608959678302,59.388551085205
"3528",3528,22.8625475303612,86.4270316390023,28.6608959678302,59.39696961967
"3529",3529,22.8625475303612,86.4270316390023,28.6608959678302,59.4053869611166
"3530",3530,22.8625475303612,86.4270316390023,28.6608959678302,59.4138031100518
"3531",3531,22.8625475303612,86.450239159031,28.6608959678302,59.4222180669823
"3532",3532,22.8625475303612,86.450239159031,28.6608959678302,59.4306318324145
"3533",3533,22.8625475303612,86.4701018233004,28.6608959678302,59.4390444068543
"3534",3534,22.8681735958227,86.4771344051272,28.6608959678302,59.4474557908074
"3535",3535,22.8681735958227,86.4771344051272,28.6608959678302,59.455865984779
"3536",3536,22.8681735958227,86.4948563818072,28.6608959678302,59.464274989274
"3537",3537,22.8702283541954,86.4948563818072,28.6608959678302,59.472682804797
"3538",3538,22.8702283541954,86.4948563818072,28.6608959678302,59.4810894318522
"3539",3539,22.8721974627154,86.4948563818072,28.6608959678302,59.4894948709434
"3540",3540,22.8721974627154,86.4948563818072,28.6608959678302,59.4978991225741
"3541",3541,22.8754793102487,86.4948563818072,28.6608959678302,59.5063021872474
"3542",3542,22.8760996300719,86.5003941728712,28.6664337588941,59.514704065466
"3543",3543,22.8760996300719,86.5060202383327,28.6664337588941,59.5231047577325
"3544",3544,22.8760996300719,86.5060202383327,28.6664337588941,59.5315042645489
"3545",3545,22.8760996300719,86.5060202383327,28.6664337588941,59.5399025864168
"3546",3546,22.8760996300719,86.5281714025885,28.6664337588941,59.5482997238376
"3547",3547,22.8760996300719,86.5281714025885,28.6664337588941,59.5566956773124
"3548",3548,22.8760996300719,86.5350205971641,28.6732829534698,59.5650904473417
"3549",3549,22.8760996300719,86.559940656952,28.6732829534698,59.5734840344259
"3550",3550,22.8760996300719,86.563042256068,28.6763845525858,59.5818764390649
"3551",3551,22.8774694689871,86.563042256068,28.6763845525858,59.5902676617583
"3552",3552,22.8774694689871,86.563042256068,28.6770694720434,59.5986577030054
"3553",3553,22.8802825017178,86.563042256068,28.6770694720434,59.6070465633049
"3554",3554,22.8802825017178,86.563042256068,28.6770694720434,59.6154342431555
"3555",3555,22.8802825017178,86.563042256068,28.6770694720434,59.6238207430554
"3556",3556,22.8802825017178,86.5853120025762,28.6993392185516,59.6322060635023
"3557",3557,22.8802825017178,86.5853120025762,28.6993392185516,59.6405902049938
"3558",3558,22.8802825017178,86.5853120025762,28.6993392185516,59.648973168027
"3559",3559,22.8802825017178,86.5853120025762,28.6993392185516,59.6573549530986
"3560",3560,22.8802825017178,86.6074631668321,28.6993392185516,59.6657355607052
"3561",3561,22.8802825017178,86.6074631668321,28.6993392185516,59.6741149913428
"3562",3562,22.8802825017178,86.6153396009121,28.7072156526316,59.6824932455071
"3563",3563,22.8802825017178,86.6153396009121,28.7078720221382,59.6908703236936
"3564",3564,22.8802825017178,86.6153396009121,28.7078720221382,59.6992462263972
"3565",3565,22.8802825017178,86.6153396009121,28.7078720221382,59.7076209541127
"3566",3566,22.8802825017178,86.6338324262663,28.7078720221382,59.7159945073345
"3567",3567,22.8802825017178,86.6640725281218,28.7078720221382,59.7243668865564
"3568",3568,22.8802825017178,86.6640725281218,28.7078720221382,59.7327380922723
"3569",3569,22.8816523406329,86.6640725281218,28.7078720221382,59.7411081249754
"3570",3570,22.8816523406329,86.6661823026699,28.7099817966863,59.7494769851586
"3571",3571,22.8823087101396,86.6661823026699,28.710638166193,59.7578446733147
"3572",3572,22.8823087101396,86.6661823026699,28.7112945356996,59.7662111899357
"3573",3573,22.8823087101396,86.677397684185,28.7126643746148,59.7745765355138
"3574",3574,22.8823087101396,86.677397684185,28.7126643746148,59.7829407105405
"3575",3575,22.8836785490547,86.677397684185,28.7126643746148,59.791303715507
"3576",3576,22.8836785490547,86.677397684185,28.7126643746148,59.7996655509042
"3577",3577,22.8836785490547,86.679474355834,28.7147410462638,59.8080262172227
"3578",3578,22.8836785490547,86.6866944204073,28.7147410462638,59.8163857149527
"3579",3579,22.8850629968207,86.6866944204073,28.7147410462638,59.8247440445841
"3580",3580,22.8850629968207,86.6866944204073,28.7147410462638,59.8331012066064
"3581",3581,22.8850629968207,86.709296762507,28.7147410462638,59.8414572015087
"3582",3582,22.8863757358341,86.736008621352,28.7147410462638,59.84981202978
"3583",3583,22.8863757358341,86.743314335778,28.7147410462638,59.8581656919087
"3584",3584,22.8863757358341,86.743314335778,28.7147410462638,59.8665181883831
"3585",3585,22.8876884748474,86.743314335778,28.7147410462638,59.8748695196908
"3586",3586,22.8876884748474,86.7570127249294,28.7284394354151,59.8832196863195
"3587",3587,22.8897651464964,86.7570127249294,28.7284394354151,59.8915686887562
"3588",3588,22.8897651464964,86.7570127249294,28.7284394354151,59.8999165274877
"3589",3589,22.8897651464964,86.7661550813043,28.7284394354151,59.9082632030006
"3590",3590,22.8897651464964,86.7773208381218,28.7396051922326,59.916608715781
"3591",3591,22.8897651464964,86.7773208381218,28.7396051922326,59.9249530663145
"3592",3592,22.8897651464964,86.7773208381218,28.7396051922326,59.9332962550868
"3593",3593,22.8897651464964,86.7773208381218,28.7396051922326,59.9416382825828
"3594",3594,22.8911495942624,86.7785614777682,28.742922503528,59.9499791492875
"3595",3595,22.8944314417957,86.7785614777682,28.742922503528,59.9583188556851
"3596",3596,22.8944314417957,86.7819860750561,28.7463471008158,59.9666574022598
"3597",3597,22.8944314417957,86.797494070636,28.7463471008158,59.9749947894954
"3598",3598,22.8944314417957,86.810855976107,28.7463471008158,59.9833310178753
"3599",3599,22.8944314417957,86.8292343222937,28.7463471008158,59.9916660878826
"3600",3600,22.8956720814421,86.8447060023128,28.7463471008158,60
"3601",3601,22.8956720814421,86.845326322136,28.746967420639,60.00833275471
"3602",3602,22.8963570008996,86.8665588253205,28.746967420639,60.0166643524946
"3603",3603,22.8963570008996,86.8887099895764,28.746967420639,60.0249947938357
"3604",3604,22.8963570008996,86.8887099895764,28.746967420639,60.0333240792145
"3605",3605,22.8963570008996,86.8887099895764,28.746967420639,60.0416522091123
"3606",3606,22.8963570008996,86.8887099895764,28.746967420639,60.0499791840097
"3607",3607,22.8963570008996,86.8887099895764,28.746967420639,60.0583050043872
"3608",3608,22.8963570008996,86.8887099895764,28.746967420639,60.0666296707248
"3609",3609,22.8963570008996,86.8887099895764,28.7558713735874,60.0749531835024
"3610",3610,22.8963570008996,86.8887099895764,28.7558713735874,60.0832755431992
"3611",3611,22.8963570008996,86.9098077350569,28.7558713735874,60.0915967502945
"3612",3612,22.8963570008996,86.9426838690201,28.7558713735874,60.0999168052669
"3613",3613,22.8963570008996,86.9504197090296,28.7636072135969,60.1082357085949
"3614",3614,22.8977268398148,86.9504197090296,28.7636072135969,60.1165534607565
"3615",3615,22.8977268398148,86.9504197090296,28.7636072135969,60.1248700622297
"3616",3616,22.8997815981875,86.9504197090296,28.7636072135969,60.1331855134916
"3617",3617,22.8997815981875,86.9504197090296,28.7636072135969,60.1414998150196
"3618",3618,22.8997815981875,86.9518041567956,28.7636072135969,60.1498129672903
"3619",3619,22.8997815981875,86.9695261334756,28.7636072135969,60.1581249707801
"3620",3620,22.9011514371026,86.9757415395717,28.7649770525121,60.1664358259653
"3621",3621,22.9011514371026,86.9819715545187,28.7649770525121,60.1747455333215
"3622",3622,22.9011514371026,86.9819715545187,28.7649770525121,60.1830540933243
"3623",3623,22.9011514371026,86.9819715545187,28.7649770525121,60.1913615064488
"3624",3624,22.9011514371026,87.012820921332,28.7649770525121,60.1996677731696
"3625",3625,22.9011514371026,87.012820921332,28.7649770525121,60.2079728939615
"3626",3626,22.902392076749,87.012820921332,28.7663835688774,60.2162768692984
"3627",3627,22.9050175547757,87.012820921332,28.7663835688774,60.2245796996542
"3628",3628,22.9064020025417,87.012820921332,28.7663835688774,60.2328813855024
"3629",3629,22.9064020025417,87.012820921332,28.7663835688774,60.2411819273161
"3630",3630,22.9064020025417,87.012820921332,28.7663835688774,60.2494813255683
"3631",3631,22.9064020025417,87.012820921332,28.7663835688774,60.2577795807313
"3632",3632,22.9064020025417,87.0326835856013,28.7663835688774,60.2660766932775
"3633",3633,22.9064020025417,87.0326835856013,28.7663835688774,60.2743726636785
"3634",3634,22.9064020025417,87.0326835856013,28.7663835688774,60.2826674924061
"3635",3635,22.9064020025417,87.0326835856013,28.7663835688774,60.2909611799314
"3636",3636,22.9064020025417,87.0587041383607,28.7663835688774,60.2992537267253
"3637",3637,22.9064020025417,87.0587041383607,28.7663835688774,60.3075451332584
"3638",3638,22.9070583720483,87.0587041383607,28.7677248578417,60.3158354000009
"3639",3639,22.9070583720483,87.0587041383607,28.7677248578417,60.3241245274227
"3640",3640,22.9076786918715,87.0593890578183,28.7684097772992,60.3324125159934
"3641",3641,22.9076786918715,87.0593890578183,28.7684097772992,60.3406993661824
"3642",3642,22.9076786918715,87.0593890578183,28.7684097772992,60.3489850784584
"3643",3643,22.9109240991071,87.0712037089383,28.7684097772992,60.3572696532903
"3644",3644,22.9109240991071,87.0712037089383,28.7684097772992,60.3655530911463
"3645",3645,22.9116090185647,87.0712037089383,28.7690946967568,60.3738353924943
"3646",3646,22.9116090185647,87.0712037089383,28.7690946967568,60.3821165578021
"3647",3647,22.9116090185647,87.0712037089383,28.7690946967568,60.390396587537
"3648",3648,22.9116090185647,87.0712037089383,28.7690946967568,60.398675482166
"3649",3649,22.9116090185647,87.0712037089383,28.7690946967568,60.4069532421558
"3650",3650,22.9116090185647,87.0712037089383,28.7690946967568,60.4152298679729
"3651",3651,22.9116090185647,87.0712037089383,28.7690946967568,60.4235053600832
"3652",3652,22.9116090185647,87.0712037089383,28.7690946967568,60.4317797189525
"3653",3653,22.9116090185647,87.0712037089383,28.7690946967568,60.4400529450463
"3654",3654,22.9122653880713,87.0712037089383,28.7690946967568,60.4483250388297
"3655",3655,22.9122653880713,87.0712037089383,28.7690946967568,60.4565960007674
"3656",3656,22.9122653880713,87.0863002075916,28.7690946967568,60.4648658313239
"3657",3657,22.9122653880713,87.0863002075916,28.7690946967568,60.4731345309634
"3658",3658,22.9122653880713,87.0863002075916,28.7690946967568,60.4814021001498
"3659",3659,22.9122653880713,87.0928639026583,28.7690946967568,60.4896685393465
"3660",3660,22.9122653880713,87.0928639026583,28.7690946967568,60.4979338490167
"3661",3661,22.9122653880713,87.0928639026583,28.7690946967568,60.5061980296234
"3662",3662,22.912968646254,87.0928639026583,28.7690946967568,60.5144610816291
"3663",3663,22.912968646254,87.118181197235,28.7690946967568,60.522723005496
"3664",3664,22.912968646254,87.1250303918106,28.7759438913324,60.5309838016862
"3665",3665,22.912968646254,87.1250303918106,28.7759438913324,60.5392434706612
"3666",3666,22.912968646254,87.1250303918106,28.7759438913324,60.5475020128824
"3667",3667,22.9157816789848,87.1278434245414,28.7787569240632,60.5557594288107
"3668",3668,22.9157816789848,87.144252662208,28.7787569240632,60.5640157189069
"3669",3669,22.9157816789848,87.144252662208,28.7787569240632,60.5722708836312
"3670",3670,22.9157816789848,87.161181849744,28.7787569240632,60.5805249234438
"3671",3671,22.9157816789848,87.1625883661094,28.7801634404286,60.5887778388044
"3672",3672,22.9157816789848,87.1625883661094,28.7801634404286,60.5970296301725
"3673",3673,22.9157816789848,87.1625883661094,28.7801634404286,60.605280298007
"3674",3674,22.9196694746429,87.1750233370526,28.7867271354952,60.613529842767
"3675",3675,22.9196694746429,87.1750233370526,28.7867271354952,60.6217782649107
"3676",3676,22.9196694746429,87.1750233370526,28.7867271354952,60.6300255648965
"3677",3677,22.9196694746429,87.1671221522622,28.7735749946515,60.6382717431821
"3678",3678,22.9196694746429,87.1671221522622,28.7735749946515,60.6465168002252
"3679",3679,22.9196694746429,87.1671221522622,28.7735749946515,60.654760736483
"3680",3680,22.9196694746429,87.1671221522622,28.7735749946515,60.6630035524124
"3681",3681,22.9196694746429,87.1776710250025,28.7742782528342,60.6712452484701
"3682",3682,22.9221507539357,87.1776710250025,28.7742782528342,60.6794858251123
"3683",3683,22.9221507539357,87.1776710250025,28.7742782528342,60.687725282795
"3684",3684,22.9221507539357,87.1776710250025,28.7742782528342,60.6959636219741
"3685",3685,22.9221507539357,87.1776710250025,28.7742782528342,60.7042008431048
"3686",3686,22.9221507539357,87.1776710250025,28.7742782528342,60.7124369466422
"3687",3687,22.9221507539357,87.1838742232345,28.7742782528342,60.7206719330411
"3688",3688,22.9247762319624,87.1838742232345,28.7742782528342,60.7289058027559
"3689",3689,22.9247762319624,87.1838742232345,28.7742782528342,60.7371385562409
"3690",3690,22.9247762319624,87.1838742232345,28.7742782528342,60.7453701939498
"3691",3691,22.9247762319624,87.1838742232345,28.7742782528342,60.7536007163361
"3692",3692,22.9247762319624,87.1838742232345,28.7742782528342,60.7618301238533
"3693",3693,22.9247762319624,87.2086870161624,28.7742782528342,60.770058416954
"3694",3694,22.9247762319624,87.2127965329078,28.7783877695796,60.778285596091
"3695",3695,22.9247762319624,87.2162284346211,28.7818196712929,60.7865116617165
"3696",3696,22.927401709989,87.2260739772211,28.7818196712929,60.7947366142827
"3697",3697,22.927401709989,87.2260739772211,28.7818196712929,60.802960454241
"3698",3698,22.927401709989,87.2260739772211,28.7818196712929,60.8111831820431
"3699",3699,22.9319962965357,87.2260739772211,28.7818196712929,60.8194047981399
"3700",3700,22.9319962965357,87.2313249332744,28.7818196712929,60.8276253029822
"3701",3701,22.9319962965357,87.2313249332744,28.7818196712929,60.8358446970205
"3702",3702,22.9319962965357,87.2534760975302,28.7818196712929,60.844062980705
"3703",3703,22.9319962965357,87.2534760975302,28.7818196712929,60.8522801544856
"3704",3704,22.9339654050557,87.2616094811683,28.7837887798129,60.8604962188118
"3705",3705,22.9339654050557,87.2616094811683,28.7837887798129,60.8687111741328
"3706",3706,22.9339654050557,87.2616094811683,28.7837887798129,60.8769250208977
"3707",3707,22.9339654050557,87.2616094811683,28.7837887798129,60.8851377595551
"3708",3708,22.9339654050557,87.2636356895901,28.7844451493195,60.8933493905533
"3709",3709,22.9339654050557,87.2656047981101,28.7858295970855,60.9015599143405
"3710",3710,22.9339654050557,87.2656047981101,28.7858295970855,60.9097693313642
"3711",3711,22.9339654050557,87.2656047981101,28.7858295970855,60.9179776420721
"3712",3712,22.9339654050557,87.2656047981101,28.7858295970855,60.9261848469113
"3713",3713,22.9339654050557,87.2656047981101,28.7858295970855,60.9343909463285
"3714",3714,22.9339654050557,87.2817797363119,28.7858295970855,60.9425959407704
"3715",3715,22.9428408080532,87.2817797363119,28.7967883084066,60.9507998306831
"3716",3716,22.9428408080532,87.2817797363119,28.7967883084066,60.9590026165127
"3717",3717,22.9428408080532,87.2817797363119,28.7967883084066,60.9672042987047
"3718",3718,22.9428408080532,87.2859330796099,28.7967883084066,60.9754048777046
"3719",3719,22.9428408080532,87.2859330796099,28.7967883084066,60.9836043539573
"3720",3720,22.9449174797021,87.2859330796099,28.7967883084066,60.9918027279076
"3721",3721,22.9449174797021,87.2946175571346,28.7967883084066,61
"3722",3722,22.9449174797021,87.3157084311234,28.7967883084066,61.0081961706786
"3723",3723,22.9449174797021,87.3157084311234,28.7967883084066,61.0163912403872
"3724",3724,22.9449174797021,87.3375094347867,28.7967883084066,61.0245852095694
"3725",3725,22.9463019274681,87.3375094347867,28.7967883084066,61.0327780786685
"3726",3726,22.9463019274681,87.3375094347867,28.7967883084066,61.0409698481274
"3727",3727,22.9463019274681,87.3375094347867,28.7967883084066,61.0491605183888
"3728",3728,22.9463019274681,87.3375094347867,28.7967883084066,61.057350089895
"3729",3729,22.9463019274681,87.3375094347867,28.7967883084066,61.0655385630881
"3730",3730,22.9463019274681,87.3469691079238,28.8074886211901,61.0737259384099
"3731",3731,22.9463019274681,87.3469691079238,28.8074886211901,61.0819122163018
"3732",3732,22.9463019274681,87.3469691079238,28.8074886211901,61.0900973972051
"3733",3733,22.9463019274681,87.3469691079238,28.8074886211901,61.0982814815605
"3734",3734,22.9463019274681,87.3469691079238,28.8074886211901,61.1064644698088
"3735",3735,22.9463019274681,87.3707881925096,28.8074886211901,61.1146463623901
"3736",3736,22.9463019274681,87.3776373870852,28.8143378157658,61.1228271597445
"3737",3737,22.9463019274681,87.3776373870852,28.814958135589,61.1310068623117
"3738",3738,22.9482710359881,87.3776373870852,28.814958135589,61.1391854705311
"3739",3739,22.9482710359881,87.3776373870852,28.814958135589,61.1473629848418
"3740",3740,22.9482710359881,87.3776373870852,28.814958135589,61.1555394056826
"3741",3741,22.9482710359881,87.3776373870852,28.814958135589,61.1637147334921
"3742",3742,22.9482710359881,87.3867797434601,28.814958135589,61.1718889687085
"3743",3743,22.9482710359881,87.3867797434601,28.814958135589,61.1800621117697
"3744",3744,22.9482710359881,87.3867797434601,28.814958135589,61.1882341631134
"3745",3745,22.9482710359881,87.3867797434601,28.814958135589,61.196405123177
"3746",3746,22.9495837750015,87.3867797434601,28.814958135589,61.2045749923974
"3747",3747,22.9495837750015,87.3867797434601,28.814958135589,61.2127437712116
"3748",3748,22.9520650542943,87.3887488519801,28.814958135589,61.2209114600559
"3749",3749,22.9520650542943,87.4216249859433,28.814958135589,61.2290780593665
"3750",3750,22.9520650542943,87.4216249859433,28.814958135589,61.2372435695795
"3751",3751,22.9520650542943,87.4216249859433,28.814958135589,61.2454079911302
"3752",3752,22.9533777933076,87.4318385005822,28.814958135589,61.2535713244542
"3753",3753,22.9533777933076,87.4477596498911,28.814958135589,61.2617335699864
"3754",3754,22.9533777933076,87.4477596498911,28.8197525717919,61.2698947281616
"3755",3755,22.9533777933076,87.4477596498911,28.8197525717919,61.2780547994141
"3756",3756,22.9533777933076,87.4477596498911,28.8197525717919,61.2862137841783
"3757",3757,22.9533777933076,87.4700762131177,28.8197525717919,61.2943716828878
"3758",3758,22.9558590726004,87.4700762131177,28.8222338510847,61.3025284959764
"3759",3759,22.9558590726004,87.4700762131177,28.8222338510847,61.3106842238773
"3760",3760,22.9558590726004,87.4883609258676,28.8222338510847,61.3188388670236
"3761",3761,22.9558590726004,87.4883609258676,28.8222338510847,61.3269924258479
"3762",3762,22.9558590726004,87.4883609258676,28.8222338510847,61.3351449007826
"3763",3763,22.9558590726004,87.4883609258676,28.8222338510847,61.34329629226
"3764",3764,22.9558590726004,87.4883609258676,28.8222338510847,61.3514466007119
"3765",3765,22.9572435203664,87.4883609258676,28.8222338510847,61.3595958265698
"3766",3766,22.9572435203664,87.4883609258676,28.8222338510847,61.367743970265
"3767",3767,22.9592484832627,87.4883609258676,28.8222338510847,61.3758910322286
"3768",3768,22.9592484832627,87.4883609258676,28.8222338510847,61.3840370128912
"3769",3769,22.9592484832627,87.4883609258676,28.8222338510847,61.3921819126833
"3770",3770,22.9599407071457,87.4883609258676,28.8229260749677,61.400325732035
"3771",3771,22.9599407071457,87.4883609258676,28.8229260749677,61.4084684713762
"3772",3772,22.9647143702669,87.4883609258676,28.8235463947909,61.4166101311364
"3773",3773,22.9647143702669,87.4883609258676,28.8235463947909,61.4247507117449
"3774",3774,22.9678159693829,87.4883609258676,28.8235463947909,61.4328902136307
"3775",3775,22.9678159693829,87.4883609258676,28.8235463947909,61.4410286372225
"3776",3776,22.9678159693829,87.4883609258676,28.8235463947909,61.4491659829489
"3777",3777,22.9678159693829,87.4883609258676,28.8235463947909,61.4573022512378
"3778",3778,22.9678159693829,87.4883609258676,28.8235463947909,61.4654374425172
"3779",3779,22.9678159693829,87.4883609258676,28.8235463947909,61.4735715572147
"3780",3780,22.9678159693829,87.4883609258676,28.8235463947909,61.4817045957576
"3781",3781,22.9678159693829,87.4883609258676,28.8235463947909,61.4898365585728
"3782",3782,22.9678159693829,87.4883609258676,28.8235463947909,61.4979674460872
"3783",3783,22.9678159693829,87.4883609258676,28.8235463947909,61.5060972587271
"3784",3784,22.9719693126808,87.4883609258676,28.8235463947909,61.5142259969188
"3785",3785,22.9719693126808,87.4883609258676,28.8235463947909,61.5223536610881
"3786",3786,22.9719693126808,87.4883609258676,28.8235463947909,61.5304802516606
"3787",3787,22.9719693126808,87.4883609258676,28.8235463947909,61.5386057690617
"3788",3788,22.9719693126808,87.506249180444,28.8235463947909,61.5467302137165
"3789",3789,22.9726542321384,87.506249180444,28.8235463947909,61.5548535860496
"3790",3790,22.9726542321384,87.5183148121983,28.8356120265452,61.5629758864855
"3791",3791,22.9726542321384,87.5183148121983,28.8356120265452,61.5710971154486
"3792",3792,22.9726542321384,87.5328515137412,28.8356120265452,61.5792172733626
"3793",3793,22.9746233406584,87.5328515137412,28.8356120265452,61.5873363606513
"3794",3794,22.9746233406584,87.5440097953545,28.8356120265452,61.595454377738
"3795",3795,22.9746233406584,87.5625205683137,28.8382375045719,61.6035713250458
"3796",3796,22.9746233406584,87.5944530416212,28.8382375045719,61.6116872029975
"3797",3797,22.9746233406584,87.5944530416212,28.8382375045719,61.6198020120156
"3798",3798,22.9759931795735,87.5944530416212,28.8382375045719,61.6279157525224
"3799",3799,22.9759931795735,87.5944530416212,28.8382375045719,61.6360284249399
"3800",3800,22.9759931795735,87.5963140010907,28.8400984640415,61.6441400296898
"3801",3801,22.9799313966135,87.6017933567513,28.8468184593484,61.6522505671934
"3802",3802,22.9799313966135,87.6129591135688,28.8468184593484,61.660360037872
"3803",3803,22.9799313966135,87.6129591135688,28.8468184593484,61.6684684421463
"3804",3804,22.9799313966135,87.6129591135688,28.8468184593484,61.6765757804371
"3805",3805,22.9799313966135,87.6136513374518,28.8475106832314,61.6846820531645
"3806",3806,22.9799313966135,87.6291230174709,28.8475106832314,61.6927872607487
"3807",3807,22.9806236204965,87.6291230174709,28.8475106832314,61.7008914036094
"3808",3808,22.9806236204965,87.6436597190138,28.8475106832314,61.708994482166
"3809",3809,22.9806236204965,87.6436597190138,28.8475106832314,61.7170964968379
"3810",3810,22.9806236204965,87.6463993968441,28.8502503610617,61.7251974480439
"3811",3811,22.9806236204965,87.6463993968441,28.8502503610617,61.7332973362026
"3812",3812,22.9806236204965,87.6463993968441,28.8502503610617,61.7413961617325
"3813",3813,22.9806236204965,87.666393439306,28.8688599557576,61.7494939250517
"3814",3814,22.9806236204965,87.666393439306,28.8695521796406,61.757590626578
"3815",3815,22.9806236204965,87.666393439306,28.8695521796406,61.765686266729
"3816",3816,22.9819934594116,87.6677632782212,28.8709220185557,61.773780845922
"3817",3817,22.9819934594116,87.6677632782212,28.8709220185557,61.781874364574
"3818",3818,22.9847331372419,87.6677632782212,28.8709220185557,61.7899668231016
"3819",3819,22.9847331372419,87.6677632782212,28.8722918574709,61.7980582219215
"3820",3820,22.9895275734449,87.7023844189786,28.8926456422947,61.8061485614498
"3821",3821,22.9895275734449,87.7094170008054,28.8996782241216,61.8142378421024
"3822",3822,22.9895275734449,87.7212316519254,28.8996782241216,61.8223260642949
"3823",3823,22.9915823318176,87.7212316519254,28.8996782241216,61.8304132284428
"3824",3824,22.9915823318176,87.7212316519254,28.9016473326416,61.8384993349612
"3825",3825,22.9915823318176,87.7212316519254,28.9016473326416,61.8465843842649
"3826",3826,22.9915823318176,87.7297644555121,28.9016473326416,61.8546683767685
"3827",3827,22.9915823318176,87.7297644555121,28.9016473326416,61.8627513128862
"3828",3828,22.9922672512751,87.7325333510441,28.9016473326416,61.8708331930321
"3829",3829,22.9922672512751,87.7499415576282,28.9030538490069,61.8789140176199
"3830",3830,22.9922672512751,87.7499415576282,28.9030538490069,61.8869937870632
"3831",3831,22.9922672512751,87.7787081748459,28.9030538490069,61.8950725017751
"3832",3832,22.9922672512751,87.7787081748459,28.9030538490069,61.9031501621686
"3833",3833,22.9922672512751,87.7787081748459,28.9030538490069,61.9112267686564
"3834",3834,22.9922672512751,87.7787081748459,28.9030538490069,61.9193023216509
"3835",3835,22.9922672512751,87.7898739316635,28.9142196058245,61.9273768215641
"3836",3836,22.9922672512751,87.7898739316635,28.9142196058245,61.9354502688081
"3837",3837,22.9956918485629,87.7898739316635,28.9142196058245,61.9435226637943
"3838",3838,22.9956918485629,87.7926428271955,28.9169885013565,61.9515940069342
"3839",3839,22.9956918485629,87.8088177653973,28.9169885013565,61.9596642986387
"3840",3840,23.0022555436296,87.8127559824372,28.9169885013565,61.9677335393187
"3841",3841,23.0022555436296,87.8127559824372,28.9169885013565,61.9758017293847
"3842",3842,23.0022555436296,87.8161805797251,28.9169885013565,61.9838688692469
"3843",3843,23.0022555436296,87.8161805797251,28.9169885013565,61.9919349593155
"3844",3844,23.0022555436296,87.8161805797251,28.9169885013565,62
"3845",3845,23.0022555436296,87.822410594672,28.9169885013565,62.00806399171
"3846",3846,23.0022555436296,87.822410594672,28.9169885013565,62.0161269348546
"3847",3847,23.0022555436296,87.822410594672,28.9169885013565,62.0241888298428
"3848",3848,23.0022555436296,87.822410594672,28.9169885013565,62.0322496770833
"3849",3849,23.0022555436296,87.822410594672,28.9169885013565,62.0403094769844
"3850",3850,23.0022555436296,87.822410594672,28.9169885013565,62.0483682299543
"3851",3851,23.0036253825447,87.822410594672,28.9169885013565,62.0564259364008
"3852",3852,23.0049381215581,87.8695352795401,28.9169885013565,62.0644825967316
"3853",3853,23.0049381215581,87.8850069595592,28.9169885013565,62.072538211354
"3854",3854,23.0049381215581,87.8850069595592,28.9169885013565,62.080592780675
"3855",3855,23.0049381215581,87.8850069595592,28.9169885013565,62.0886463051015
"3856",3856,23.0049381215581,87.8850069595592,28.9169885013565,62.0966987850401
"3857",3857,23.0049381215581,87.8850069595592,28.9169885013565,62.104750220897
"3858",3858,23.0049381215581,87.8850069595592,28.9169885013565,62.1128006130781
"3859",3859,23.0049381215581,87.8850069595592,28.9169885013565,62.1208499619894
"3860",3860,23.0049381215581,87.8877758550912,28.9197573968885,62.1288982680363
"3861",3861,23.0075635995847,87.890257134384,28.9222386761813,62.1369455316239
"3862",3862,23.0075635995847,87.890257134384,28.9222386761813,62.1449917531574
"3863",3863,23.0075635995847,87.890257134384,28.9222386761813,62.1530369330413
"3864",3864,23.0075635995847,87.9231332683471,28.9222386761813,62.1610810716802
"3865",3865,23.0075635995847,87.9231332683471,28.9222386761813,62.1691241694782
"3866",3866,23.0075635995847,87.9334070602106,28.9222386761813,62.1771662268393
"3867",3867,23.0075635995847,87.9334070602106,28.9222386761813,62.185207244167
"3868",3868,23.0095327081047,87.9552080638739,28.9222386761813,62.1932472218649
"3869",3869,23.0095327081047,87.9558929833314,28.9222386761813,62.2012861603359
"3870",3870,23.0095327081047,87.9558929833314,28.9222386761813,62.2093240599832
"3871",3871,23.0095327081047,87.9627421779071,28.9290878707569,62.2173609212091
"3872",3872,23.0107733477511,87.9782138579262,28.9290878707569,62.2253967444162
"3873",3873,23.0107733477511,87.9782138579262,28.9290878707569,62.2334315300064
"3874",3874,23.0107733477511,87.9900285090462,28.9290878707569,62.2414652783817
"3875",3875,23.0107733477511,87.9955663001101,28.9346256618209,62.2494979899437
"3876",3876,23.0107733477511,87.9955663001101,28.9346256618209,62.2575296650935
"3877",3877,23.0107733477511,87.9955663001101,28.9346256618209,62.2655603042324
"3878",3878,23.0107733477511,88.0464110373294,28.9346256618209,62.2735899077611
"3879",3879,23.0107733477511,88.048271996799,28.9346256618209,62.2816184760801
"3880",3880,23.0107733477511,88.048271996799,28.9346256618209,62.2896460095897
"3881",3881,23.0107733477511,88.048271996799,28.9346256618209,62.2976725086901
"3882",3882,23.0107733477511,88.0588174337934,28.9346256618209,62.3056979737809
"3883",3883,23.013947046234,88.0601301728067,28.9359384008342,62.3137224052616
"3884",3884,23.0160018046067,88.0601301728067,28.9359384008342,62.3217458035315
"3885",3885,23.0160018046067,88.0622032699045,28.9366416590169,62.3297681689897
"3886",3886,23.0173716435219,88.0622032699045,28.9366416590169,62.3377895020348
"3887",3887,23.0173716435219,88.0661414869445,28.9405798760569,62.3458098030654
"3888",3888,23.0180565629794,88.0661414869445,28.9405798760569,62.3538290724796
"3889",3889,23.0180565629794,88.0661414869445,28.9412001958801,62.3618473106755
"3890",3890,23.0180565629794,88.0894287485017,28.9412001958801,62.3698645180507
"3891",3891,23.0194264018946,88.0894287485017,28.9412001958801,62.3778806950028
"3892",3892,23.0194264018946,88.0894287485017,28.9412001958801,62.3858958419289
"3893",3893,23.0215030735436,88.0915054201507,28.9432768675291,62.393909959226
"3894",3894,23.0215030735436,88.0915054201507,28.9432768675291,62.4019230472908
"3895",3895,23.0215030735436,88.0915054201507,28.9445896065424,62.4099351065197
"3896",3896,23.0215030735436,88.1073153882125,28.9459594454575,62.4179461373089
"3897",3897,23.0215030735436,88.1073153882125,28.9459594454575,62.4259561400544
"3898",3898,23.0215030735436,88.1073153882125,28.9459594454575,62.4339651151519
"3899",3899,23.0215030735436,88.1073153882125,28.9459594454575,62.4419730629967
"3900",3900,23.0215030735436,88.1073153882125,28.9459594454575,62.449979983984
"3901",3901,23.0215030735436,88.1073153882125,28.9459594454575,62.4579858785088
"3902",3902,23.0215030735436,88.1073153882125,28.9459594454575,62.4659907469657
"3903",3903,23.0215030735436,88.1178642609528,28.9459594454575,62.4739945897491
"3904",3904,23.0215030735436,88.1178642609528,28.9459594454575,62.4819974072532
"3905",3905,23.0215030735436,88.1178642609528,28.9459594454575,62.489999199872
"3906",3906,23.0221594430502,88.1178642609528,28.9459594454575,62.497999967999
"3907",3907,23.0221594430502,88.1178642609528,28.9459594454575,62.5059997120276
"3908",3908,23.0221594430502,88.1178642609528,28.9459594454575,62.5139984323511
"3909",3909,23.0221594430502,88.1185564848358,28.9466516693405,62.5219961293623
"3910",3910,23.0221594430502,88.1431705212298,28.9466516693405,62.5299928034539
"3911",3911,23.0228158125569,88.1431705212298,28.9473080388472,62.5379884550183
"3912",3912,23.0228158125569,88.1431705212298,28.9473080388472,62.5459830844476
"3913",3913,23.0228158125569,88.1431705212298,28.9473080388472,62.5539766921337
"3914",3914,23.0228158125569,88.1431705212298,28.9473080388472,62.5619692784682
"3915",3915,23.0228158125569,88.1431705212298,28.9473080388472,62.5699608438426
"3916",3916,23.0228158125569,88.1431705212298,28.9473080388472,62.5779513886481
"3917",3917,23.0228158125569,88.1431705212298,28.9479929583048,62.5859409132754
"3918",3918,23.0269803454776,88.1452802957779,28.9479929583048,62.5939294181153
"3919",3919,23.0269803454776,88.1452802957779,28.9479929583048,62.6019169035582
"3920",3920,23.0283758275433,88.1558291685182,28.9585418310451,62.6099033699941
"3921",3921,23.0296885665567,88.1765241762554,28.9598545700584,62.6178888178131
"3922",3922,23.0296885665567,88.1765241762554,28.9598545700584,62.6258732474047
"3923",3923,23.0296885665567,88.1765241762554,28.9598545700584,62.6338566591584
"3924",3924,23.0329343644065,88.1909889737385,28.9598545700584,62.6418390534633
"3925",3925,23.0329343644065,88.2183857520411,28.9598545700584,62.6498204307083
"3926",3926,23.0350441389546,88.2183857520411,28.9598545700584,62.6578007912822
"3927",3927,23.0350441389546,88.2183857520411,28.9598545700584,62.6657801355732
"3928",3928,23.0350441389546,88.2239686304499,28.9598545700584,62.6737584639696
"3929",3929,23.0350441389546,88.2239686304499,28.9598545700584,62.6817357768593
"3930",3930,23.0350441389546,88.2239686304499,28.9598545700584,62.6897120746299
"3931",3931,23.0350441389546,88.2239686304499,28.9598545700584,62.6976873576689
"3932",3932,23.0370988973273,88.2239686304499,28.9598545700584,62.7056616263635
"3933",3933,23.0370988973273,88.2239686304499,28.9598545700584,62.7136348811006
"3934",3934,23.0370988973273,88.2239686304499,28.9598545700584,62.7216071222669
"3935",3935,23.0370988973273,88.2239686304499,28.9605467939414,62.7295783502488
"3936",3936,23.0370988973273,88.2239686304499,28.9611671137646,62.7375485654325
"3937",3937,23.0377911212103,88.2239686304499,28.9618593376476,62.745517768204
"3938",3938,23.0377911212103,88.2239686304499,28.9618593376476,62.7534859589489
"3939",3939,23.0377911212103,88.2265941084765,28.9644848156742,62.7614531380528
"3940",3940,23.0377911212103,88.2265941084765,28.9644848156742,62.7694193059009
"3941",3941,23.0377911212103,88.2265941084765,28.9644848156742,62.777384462878
"3942",3942,23.0377911212103,88.2265941084765,28.9644848156742,62.7853486093691
"3943",3943,23.0411415354047,88.2265941084765,28.9657254553206,62.7933117457584
"3944",3944,23.0411415354047,88.2265941084765,28.9657254553206,62.8012738724303
"3945",3945,23.0411415354047,88.2265941084765,28.9657254553206,62.8092349897688
"3946",3946,23.0418264548623,88.2505516314486,28.9706482625994,62.8171950981576
"3947",3947,23.0418264548623,88.2685494524065,28.9706482625994,62.8251541979803
"3948",3948,23.0418264548623,88.2685494524065,28.9706482625994,62.83311228962
"3949",3949,23.0432109026283,88.2685494524065,28.9706482625994,62.8410693734599
"3950",3950,23.0432109026283,88.2950029127141,28.9731295418922,62.8490254498827
"3951",3951,23.0432109026283,88.2950029127141,28.9731295418922,62.8569805192709
"3952",3952,23.0438672721349,88.2950029127141,28.9731295418922,62.8649345820068
"3953",3953,23.0438672721349,88.2950029127141,28.9731295418922,62.8728876384726
"3954",3954,23.0438672721349,88.2950029127141,28.9749905013618,62.88083968905
"3955",3955,23.0438672721349,88.2950029127141,28.9749905013618,62.8887907341205
"3956",3956,23.0438672721349,88.2950029127141,28.9749905013618,62.8967407740655
"3957",3957,23.0438672721349,88.2950029127141,28.9749905013618,62.9046898092662
"3958",3958,23.0438672721349,88.2950029127141,28.9749905013618,62.9126378401033
"3959",3959,23.0438672721349,88.2950029127141,28.9749905013618,62.9205848669575
"3960",3960,23.0438672721349,88.3272093432217,28.9839894118408,62.9285308902091
"3961",3961,23.0438672721349,88.3272093432217,28.9839894118408,62.9364759102383
"3962",3962,23.0438672721349,88.3557077395279,28.9839894118408,62.9444199274249
"3963",3963,23.0438672721349,88.3557077395279,28.9839894118408,62.9523629421486
"3964",3964,23.0438672721349,88.3639267730187,28.9839894118408,62.9603049547888
"3965",3965,23.0472918694228,88.3861772459718,28.9903187354849,62.9682459657247
"3966",3966,23.0472918694228,88.4072749914524,28.9903187354849,62.9761859753352
"3967",3967,23.0472918694228,88.4372171672162,28.9903187354849,62.9841249839989
"3968",3968,23.0472918694228,88.4441394060462,28.9903187354849,62.9920629920945
"3969",3969,23.0472918694228,88.4441394060462,28.9903187354849,63
"3970",3970,23.0472918694228,88.4454521450595,28.9916314744983,63.0079360080935
"3971",3971,23.0472918694228,88.4495616618049,28.9916314744983,63.0158710167526
"3972",3972,23.0472918694228,88.4495616618049,28.9916314744983,63.0238050263549
"3973",3973,23.0472918694228,88.4495616618049,28.9916314744983,63.0317380372777
"3974",3974,23.0472918694228,88.4502465812625,28.9916314744983,63.0396700498979
"3975",3975,23.0472918694228,88.4502465812625,28.9916314744983,63.0476010645925
"3976",3976,23.0472918694228,88.4516310290285,28.9930159222643,63.0555310817378
"3977",3977,23.0472918694228,88.4516310290285,28.9930159222643,63.0634601017102
"3978",3978,23.0472918694228,88.4608202021218,28.9930159222643,63.0713881248859
"3979",3979,23.0472918694228,88.4651624408842,28.9930159222643,63.0793151516406
"3980",3980,23.0472918694228,88.4771178299898,28.9930159222643,63.08724118235
"3981",3981,23.0485325090692,88.4771178299898,28.9930159222643,63.0951662173894
"3982",3982,23.0497731487156,88.4771178299898,28.9942565619107,63.103090257134
"3983",3983,23.0497731487156,88.4771178299898,28.9942565619107,63.1110133019586
"3984",3984,23.0497731487156,88.4771178299898,28.9942565619107,63.118935352238
"3985",3985,23.0497731487156,88.4771178299898,28.9942565619107,63.1268564083465
"3986",3986,23.0504580681731,88.4771178299898,28.9942565619107,63.1347764706584
"3987",3987,23.0504580681731,88.4771178299898,28.9942565619107,63.1426955395476
"3988",3988,23.0504580681731,88.4827007083986,28.9942565619107,63.1506136153878
"3989",3989,23.0504580681731,88.4827007083986,28.9942565619107,63.1585306985525
"3990",3990,23.0504580681731,88.4827007083986,28.9942565619107,63.166446789415
"3991",3991,23.0504580681731,88.4827007083986,28.9942565619107,63.1743618883483
"3992",3992,23.0504580681731,88.4923918427606,28.9942565619107,63.1822759957253
"3993",3993,23.0504580681731,88.4923918427606,28.9942565619107,63.1901891119183
"3994",3994,23.0504580681731,88.4923918427606,28.9942565619107,63.1981012372998
"3995",3995,23.0504580681731,88.5176177894174,28.9956410096767,63.2060123722419
"3996",3996,23.0504580681731,88.5176177894174,28.9956410096767,63.2139225171164
"3997",3997,23.0504580681731,88.5176177894174,28.9956410096767,63.221831672295
"3998",3998,23.0511144376798,88.5314622670773,28.9956410096767,63.2297398381489
"3999",3999,23.0511144376798,88.5314622670773,28.9956410096767,63.2376470150495
"4000",4000,23.0511144376798,88.5314622670773,28.9956410096767,63.2455532033676
"4001",4001,23.0529753971494,88.5469339470964,28.9975019691462,63.2534584034739
"4002",4002,23.0529753971494,88.5469339470964,28.9975019691462,63.2613626157388
"4003",4003,23.0529753971494,88.5469339470964,28.9975019691462,63.2692658405327
"4004",4004,23.0529753971494,88.5469339470964,28.9975019691462,63.2771680782255
"4005",4005,23.0529753971494,88.5621628725223,28.9975019691462,63.285069329187
"4006",4006,23.0529753971494,88.5621628725223,28.9975019691462,63.2929695937866
"4007",4007,23.0529753971494,88.5621628725223,28.9975019691462,63.3008688723938
"4008",4008,23.0529753971494,88.5621628725223,28.9981868886038,63.3087671653777
"4009",4009,23.0529753971494,88.5621628725223,28.9981868886038,63.3166644731069
"4010",4010,23.0529753971494,88.5621628725223,28.9981868886038,63.3245607959503
"4011",4011,23.0529753971494,88.5621628725223,28.9981868886038,63.3324561342761
"4012",4012,23.0529753971494,88.5621628725223,28.9981868886038,63.3403504884525
"4013",4013,23.0529753971494,88.5621628725223,28.9981868886038,63.3482438588474
"4014",4014,23.0529753971494,88.5760073501822,28.9981868886038,63.3561362458286
"4015",4015,23.0600079789762,88.5830399320091,29.0052194704307,63.3640276497635
"4016",4016,23.0600079789762,88.598268857435,29.0058758399373,63.3719180710194
"4017",4017,23.0600079789762,88.598268857435,29.0058758399373,63.3798075099633
"4018",4018,23.0600079789762,88.598268857435,29.0058758399373,63.3876959669619
"4019",4019,23.0600079789762,88.598268857435,29.0058758399373,63.3955834423818
"4020",4020,23.0600079789762,88.598268857435,29.0058758399373,63.4034699365894
"4021",4021,23.0600079789762,88.598268857435,29.0058758399373,63.4113554499508
"4022",4022,23.0606643484829,88.5989252269417,29.006532209444,63.4192399828317
"4023",4023,23.0613207179896,88.5995815964483,29.0071885789507,63.4271235355979
"4024",4024,23.0613207179896,88.600237965955,29.0071885789507,63.4350061086148
"4025",4025,23.0613207179896,88.600237965955,29.0071885789507,63.4428877022476
"4026",4026,23.0613207179896,88.620785549682,29.0071885789507,63.4507683168612
"4027",4027,23.0613207179896,88.6372236166635,29.0071885789507,63.4586479528204
"4028",4028,23.0619770874962,88.6372236166635,29.0078449484573,63.4665266104897
"4029",4029,23.0619770874962,88.6470692312211,29.0078449484573,63.4744042902334
"4030",4030,23.0625974073194,88.6470692312211,29.0084652682805,63.4822809924155
"4031",4031,23.0625974073194,88.6470692312211,29.0091216377872,63.4901567173999
"4032",4032,23.0632537768261,88.6477256007278,29.0091216377872,63.4980314655502
"4033",4033,23.0632537768261,88.6477256007278,29.0091216377872,63.5059052372297
"4034",4034,23.0632537768261,88.6477256007278,29.0091216377872,63.5137780328017
"4035",4035,23.0632537768261,88.6669033455396,29.0091216377872,63.521649852629
"4036",4036,23.0632537768261,88.6669033455396,29.0091216377872,63.5295206970744
"4037",4037,23.0657350561189,88.6755562043759,29.0177744966235,63.5373905665003
"4038",4038,23.0657350561189,88.6755562043759,29.0177744966235,63.545259461269
"4039",4039,23.0657350561189,88.6755562043759,29.0177744966235,63.5531273817426
"4040",4040,23.0663553759421,88.6755562043759,29.0177744966235,63.5609943282828
"4041",4041,23.0670117454488,88.6755562043759,29.0190151362699,63.5688603012513
"4042",4042,23.0670117454488,88.6755562043759,29.0190151362699,63.5767253010093
"4043",4043,23.0670117454488,88.6755562043759,29.0190151362699,63.5845893279181
"4044",4044,23.0670117454488,88.6838044555684,29.0272633874624,63.5924523823386
"4045",4045,23.0670117454488,88.6838044555684,29.0272633874624,63.6003144646314
"4046",4046,23.0670117454488,88.6838044555684,29.0272633874624,63.608175575157
"4047",4047,23.0670117454488,88.6838044555684,29.0272633874624,63.6160357142757
"4048",4048,23.0670117454488,88.6838044555684,29.0272633874624,63.6238948823475
"4049",4049,23.0670117454488,88.6838044555684,29.0272633874624,63.6317530797321
"4050",4050,23.0670117454488,88.6838044555684,29.0272633874624,63.6396103067893
"4051",4051,23.0670117454488,88.6988895728747,29.0285040271088,63.6474665638783
"4052",4052,23.0676681149554,88.6995459423814,29.0291603966155,63.6553218513582
"4053",4053,23.0676681149554,88.6995459423814,29.0291603966155,63.663176169588
"4054",4054,23.0676681149554,88.6995459423814,29.0291603966155,63.6710295189264
"4055",4055,23.0676681149554,88.7009303901474,29.0291603966155,63.6788818997319
"4056",4056,23.0676681149554,88.7009303901474,29.0291603966155,63.6867333123626
"4057",4057,23.0676681149554,88.7009303901474,29.0291603966155,63.6945837571767
"4058",4058,23.0676681149554,88.7009303901474,29.0291603966155,63.7024332345319
"4059",4059,23.0709499624888,88.7009303901474,29.0291603966155,63.7102817447859
"4060",4060,23.0709499624888,88.7009303901474,29.0291603966155,63.718129288296
"4061",4061,23.0709499624888,88.7009303901474,29.0291603966155,63.7259758654193
"4062",4062,23.0709499624888,88.7009303901474,29.0291603966155,63.7338214765128
"4063",4063,23.0728109219584,88.702791349617,29.0310213560851,63.7416661219332
"4064",4064,23.0734312417816,88.702791349617,29.0310213560851,63.7495098020369
"4065",4065,23.0734312417816,88.702791349617,29.0310213560851,63.7573525171803
"4066",4066,23.0734312417816,88.702791349617,29.0310213560851,63.7651942677194
"4067",4067,23.0734312417816,88.702791349617,29.0310213560851,63.7730350540101
"4068",4068,23.0734312417816,88.702791349617,29.0310213560851,63.7808748764079
"4069",4069,23.0748010806967,88.7288119023764,29.0310213560851,63.7887137352682
"4070",4070,23.0748010806967,88.7315515802066,29.0337610339153,63.7965516309463
"4071",4071,23.0748010806967,88.7315515802066,29.035815792288,63.8043885637971
"4072",4072,23.0748010806967,88.7315515802066,29.035815792288,63.8122245341753
"4073",4073,23.0748010806967,88.7315515802066,29.035815792288,63.8200595424354
"4074",4074,23.0748010806967,88.7315515802066,29.035815792288,63.8278935889318
"4075",4075,23.0748010806967,88.7370893712706,29.041353583352,63.8357266740185
"4076",4076,23.0754860001542,88.7377742907282,29.0468329390125,63.8435587980495
"4077",4077,23.0754860001542,88.7377742907282,29.0468329390125,63.8513899613783
"4078",4078,23.0754860001542,88.7377742907282,29.0468329390125,63.8592201643584
"4079",4079,23.0767987391676,88.7377742907282,29.0481456780258,63.8670494073431
"4080",4080,23.0767987391676,88.7426198579091,29.0529912452068,63.8748776906852
"4081",4081,23.0767987391676,88.7426198579091,29.0529912452068,63.8827050147378
"4082",4082,23.0815931753705,88.772756314042,29.0529912452068,63.8905313798532
"4083",4083,23.0815931753705,88.772756314042,29.0529912452068,63.8983567863838
"4084",4084,23.0815931753705,88.7773509005887,29.0575858317535,63.9061812346818
"4085",4085,23.0815931753705,88.8071262521022,29.0575858317535,63.9140047250992
"4086",4086,23.0815931753705,88.8071262521022,29.0575858317535,63.9218272579876
"4087",4087,23.0815931753705,88.8071262521022,29.0602113097801,63.9296488336984
"4088",4088,23.0829630142857,88.8071262521022,29.0602113097801,63.9374694525831
"4089",4089,23.0829630142857,88.8151904098038,29.0643646530781,63.9452891149927
"4090",4090,23.0835833341089,88.8285523152748,29.0643646530781,63.9531078212779
"4091",4091,23.0835833341089,88.8338032713281,29.0696156091314,63.9609255717895
"4092",4092,23.0835833341089,88.8338032713281,29.0696156091314,63.9687423668779
"4093",4093,23.0835833341089,88.8338032713281,29.0696156091314,63.9765582068933
"4094",4094,23.0835833341089,88.8338032713281,29.0702719786381,63.9843730921856
"4095",4095,23.0835833341089,88.8338032713281,29.0702719786381,63.9921870231046
"4096",4096,23.0835833341089,88.8338032713281,29.0702719786381,64
"4097",4097,23.0835833341089,88.8338032713281,29.0702719786381,64.007812023221
"4098",4098,23.0849898504742,88.8338032713281,29.0702719786381,64.0156230931169
"4099",4099,23.0849898504742,88.8407255101581,29.0771942174681,64.0234332100365
"4100",4100,23.0849898504742,88.8407255101581,29.0771942174681,64.0312423743285
"4101",4101,23.0863025894876,88.8407255101581,29.0785069564814,64.0390505863415
"4102",4102,23.0863025894876,88.8466328357181,29.0785069564814,64.0468578464237
"4103",4103,23.0863025894876,88.8486019442381,29.0785069564814,64.0546641549232
"4104",4104,23.0863025894876,88.8486019442381,29.0785069564814,64.0624695121879
"4105",4105,23.0883573478603,88.8718094642667,29.0785069564814,64.0702739185654
"4106",4106,23.0883573478603,88.8718094642667,29.0785069564814,64.0780773744032
"4107",4107,23.0897271867754,88.8759628075647,29.0826602997794,64.0858798800485
"4108",4108,23.0897271867754,88.8759628075647,29.0826602997794,64.0936814358483
"4109",4109,23.0897271867754,88.8759628075647,29.0826602997794,64.1014820421494
"4110",4110,23.0897271867754,88.8821660057967,29.0826602997794,64.1092816992984
"4111",4111,23.0897271867754,88.90907715557,29.0826602997794,64.1170804076418
"4112",4112,23.0897271867754,88.9381860928345,29.0905367338593,64.1248781675256
"4113",4113,23.0897271867754,88.9381860928345,29.0905367338593,64.1326749792959
"4114",4114,23.0897271867754,88.9381860928345,29.0905367338593,64.1404708432983
"4115",4115,23.0897271867754,88.9381860928345,29.0905367338593,64.1482657598785
"4116",4116,23.0897271867754,88.9381860928345,29.0905367338593,64.1560597293818
"4117",4117,23.0897271867754,88.9381860928345,29.0919065727745,64.1638527521532
"4118",4118,23.0897271867754,88.948459884698,29.0919065727745,64.1716448285378
"4119",4119,23.0897271867754,88.948459884698,29.0919065727745,64.1794359588802
"4120",4120,23.0897271867754,88.948459884698,29.0919065727745,64.1872261435249
"4121",4121,23.0897271867754,88.948459884698,29.0919065727745,64.1950153828161
"4122",4122,23.0897271867754,88.952398101738,29.0919065727745,64.2028036770981
"4123",4123,23.0897271867754,88.9580241671994,29.097532638236,64.2105910267146
"4124",4124,23.0897271867754,88.9580241671994,29.097532638236,64.2183774320093
"4125",4125,23.0897271867754,88.9718686448594,29.097532638236,64.2261628933257
"4126",4126,23.0897271867754,88.9718686448594,29.097532638236,64.2339474110069
"4127",4127,23.0897271867754,88.9718686448594,29.097532638236,64.2417309853961
"4128",4128,23.0897271867754,88.9718686448594,29.097532638236,64.249513616836
"4129",4129,23.0897271867754,88.9718686448594,29.097532638236,64.2572953056694
"4130",4130,23.0897271867754,88.9718686448594,29.097532638236,64.2650760522385
"4131",4131,23.0897271867754,88.9718686448594,29.097532638236,64.2728558568857
"4132",4132,23.0897271867754,88.9718686448594,29.097532638236,64.2806347199528
"4133",4133,23.0897271867754,88.9718686448594,29.097532638236,64.2884126417817
"4134",4134,23.0897271867754,88.9801753314553,29.097532638236,64.296189622714
"4135",4135,23.0897271867754,88.9801753314553,29.097532638236,64.3039656630911
"4136",4136,23.0910970256905,88.9801753314553,29.097532638236,64.3117407632541
"4137",4137,23.0910970256905,88.9801753314553,29.097532638236,64.319514923544
"4138",4138,23.0910970256905,88.992033507463,29.097532638236,64.3272881443016
"4139",4139,23.0910970256905,88.992033507463,29.097532638236,64.3350604258673
"4140",4140,23.0910970256905,88.992033507463,29.097532638236,64.3428317685816
"4141",4141,23.0910970256905,88.992033507463,29.097532638236,64.3506021727847
"4142",4142,23.0910970256905,88.9932741471094,29.097532638236,64.3583716388164
"4143",4143,23.0910970256905,88.9932741471094,29.097532638236,64.3661401670164
"4144",4144,23.0910970256905,88.9932741471094,29.097532638236,64.3739077577243
"4145",4145,23.0910970256905,88.9932741471094,29.097532638236,64.3816744112795
"4146",4146,23.0910970256905,88.9932741471094,29.097532638236,64.389440128021
"4147",4147,23.0910970256905,88.9932741471094,29.097532638236,64.3972049082877
"4148",4148,23.0910970256905,88.9932741471094,29.097532638236,64.4049687524185
"4149",4149,23.0931517840632,88.9932741471094,29.097532638236,64.4127316607517
"4150",4150,23.0931517840632,88.9932741471094,29.097532638236,64.4204936336256
"4151",4151,23.0931517840632,88.9932741471094,29.097532638236,64.4282546713785
"4152",4152,23.0931517840632,88.9932741471094,29.097532638236,64.4360147743481
"4153",4153,23.0931517840632,89.0035479389729,29.1078064300994,64.4437739428721
"4154",4154,23.0931517840632,89.0035479389729,29.1078064300994,64.4515321772881
"4155",4155,23.0931517840632,89.0035479389729,29.1078064300994,64.4592894779333
"4156",4156,23.0931517840632,89.0035479389729,29.1078064300994,64.4670458451448
"4157",4157,23.0931517840632,89.0035479389729,29.1078064300994,64.4748012792595
"4158",4158,23.0931517840632,89.0260522008188,29.1078064300994,64.482555780614
"4159",4159,23.0931517840632,89.0260522008188,29.1078064300994,64.4903093495449
"4160",4160,23.0931517840632,89.0260522008188,29.1078064300994,64.4980619863884
"4161",4161,23.0931517840632,89.0274366485848,29.1078064300994,64.5058136914806
"4162",4162,23.0931517840632,89.0274366485848,29.1078064300994,64.5135644651572
"4163",4163,23.0931517840632,89.0274366485848,29.1078064300994,64.5213143077542
"4164",4164,23.0931517840632,89.0274366485848,29.1078064300994,64.5290632196067
"4165",4165,23.0931517840632,89.0274366485848,29.1078064300994,64.5368112010502
"4166",4166,23.0931517840632,89.0274366485848,29.1078064300994,64.5445582524197
"4167",4167,23.0931517840632,89.0274366485848,29.1078064300994,64.55230437405
"4168",4168,23.0974940228256,89.0281399067675,29.1085096882821,64.5600495662759
"4169",4169,23.0974940228256,89.0499409104308,29.1085096882821,64.5677938294317
"4170",4170,23.0974940228256,89.0499409104308,29.1085096882821,64.5755371638518
"4171",4171,23.0974940228256,89.0541604595269,29.1085096882821,64.5832795698701
"4172",4172,23.0974940228256,89.0671739292206,29.1215231579759,64.5910210478206
"4173",4173,23.0974940228256,89.0671739292206,29.1215231579759,64.5987615980368
"4174",4174,23.0974940228256,89.0875684165185,29.1215231579759,64.6065012208524
"4175",4175,23.0974940228256,89.0875684165185,29.1215231579759,64.6142399166004
"4176",4176,23.1003070555564,89.0903814492493,29.1243361907066,64.621977685614
"4177",4177,23.106870750623,89.1013401605703,29.1243361907066,64.6297145282261
"4178",4178,23.1087317100926,89.101996530077,29.1249925602133,64.6374504447692
"4179",4179,23.1087317100926,89.101996530077,29.1249925602133,64.6451854355759
"4180",4180,23.1114713879229,89.1045424090042,29.1256774796709,64.6529195009785
"4181",4181,23.1114713879229,89.1045424090042,29.1256774796709,64.6606526413088
"4182",4182,23.1114713879229,89.1045424090042,29.1256774796709,64.668384856899
"4183",4183,23.1114713879229,89.1045424090042,29.1256774796709,64.6761161480805
"4184",4184,23.1114713879229,89.1045424090042,29.1256774796709,64.6838465151849
"4185",4185,23.1121636118059,89.1052346328871,29.1263697035538,64.6915759585435
"4186",4186,23.1121636118059,89.1321298789834,29.1263697035538,64.6993044784872
"4187",4187,23.1121636118059,89.1321298789834,29.1263697035538,64.7070320753471
"4188",4188,23.1121636118059,89.1321298789834,29.1263697035538,64.7147587494538
"4189",4189,23.1134763508192,89.1321298789834,29.1263697035538,64.7224845011376
"4190",4190,23.1134763508192,89.1321298789834,29.1263697035538,64.730209330729
"4191",4191,23.1134763508192,89.1321298789834,29.1263697035538,64.7379332385581
"4192",4192,23.1134763508192,89.1321298789834,29.1263697035538,64.7456562249546
"4193",4193,23.1134763508192,89.1321298789834,29.1263697035538,64.7533782902483
"4194",4194,23.1168519757046,89.1515121477073,29.1263697035538,64.7610994347687
"4195",4195,23.1181647147179,89.1515121477073,29.1263697035538,64.7688196588451
"4196",4196,23.1181647147179,89.1515121477073,29.1263697035538,64.7765389628066
"4197",4197,23.1181647147179,89.1515121477073,29.1263697035538,64.7842573469821
"4198",4198,23.1181647147179,89.1515121477073,29.1263697035538,64.7919748117003
"4199",4199,23.1181647147179,89.1897512183521,29.1263697035538,64.7996913572897
"4200",4200,23.1194774537312,89.1897512183521,29.1263697035538,64.8074069840786
"4201",4201,23.1194774537312,89.1897512183521,29.1263697035538,64.8151216923952
"4202",4202,23.1194774537312,89.1897512183521,29.1263697035538,64.8228354825674
"4203",4203,23.1194774537312,89.207056815427,29.1263697035538,64.8305483549229
"4204",4204,23.1208839700966,89.2278456005162,29.1277762199192,64.8382603097893
"4205",4205,23.1208839700966,89.2278456005162,29.1277762199192,64.8459713474939
"4206",4206,23.1208839700966,89.2278456005162,29.1277762199192,64.8536814683638
"4207",4207,23.1208839700966,89.2278456005162,29.1277762199192,64.8613906727261
"4208",4208,23.1208839700966,89.2278456005162,29.1277762199192,64.8690989609074
"4209",4209,23.1221967091099,89.2396134065272,29.1277762199192,64.8768063332344
"4210",4210,23.1221967091099,89.2396134065272,29.1277762199192,64.8845127900333
"4211",4211,23.1221967091099,89.2396134065272,29.1277762199192,64.8922183316305
"4212",4212,23.1221967091099,89.2442079930738,29.1277762199192,64.8999229583518
"4213",4213,23.1248221871366,89.2442079930738,29.1277762199192,64.9076266705231
"4214",4214,23.1248221871366,89.2442079930738,29.1277762199192,64.9153294684699
"4215",4215,23.1248221871366,89.2442079930738,29.1277762199192,64.9230313525177
"4216",4216,23.1248221871366,89.2442079930738,29.1277762199192,64.9307323229917
"4217",4217,23.1248221871366,89.2442079930738,29.1277762199192,64.9384323802169
"4218",4218,23.1248221871366,89.2538991274358,29.1277762199192,64.9461315245181
"4219",4219,23.1274476651633,89.2538991274358,29.1277762199192,64.9538297562199
"4220",4220,23.1274476651633,89.2538991274358,29.1277762199192,64.9615270756469
"4221",4221,23.1274476651633,89.2538991274358,29.1277762199192,64.9692234831231
"4222",4222,23.1287962585529,89.2545913513188,29.1277762199192,64.9769189789728
"4223",4223,23.1287962585529,89.2545913513188,29.1277762199192,64.9846135635198
"4224",4224,23.1287962585529,89.2594369184997,29.1284684438022,64.9923072370877
"4225",4225,23.1287962585529,89.2594369184997,29.1284684438022,65
"4226",4226,23.1287962585529,89.2615466930478,29.1305782183503,65.00769185258
"4227",4227,23.1287962585529,89.2615466930478,29.1305782183503,65.0153827951509
"4228",4228,23.1287962585529,89.2783599279085,29.1312631378078,65.0230728280354
"4229",4229,23.1287962585529,89.2783599279085,29.1312631378078,65.0307619515564
"4230",4230,23.1287962585529,89.2783599279085,29.1312631378078,65.0384501660364
"4231",4231,23.1287962585529,89.2783599279085,29.1312631378078,65.0461374717977
"4232",4232,23.1287962585529,89.2931283497449,29.1312631378078,65.0538238691624
"4233",4233,23.1287962585529,89.2931283497449,29.1312631378078,65.0615093584525
"4234",4234,23.1287962585529,89.2931283497449,29.1312631378078,65.0691939399898
"4235",4235,23.1287962585529,89.2945127975109,29.1312631378078,65.0768776140958
"4236",4236,23.1287962585529,89.3243602483913,29.1325758768212,65.0845603810919
"4237",4237,23.1287962585529,89.3243602483913,29.1325758768212,65.0922422412994
"4238",4238,23.1287962585529,89.3382047260513,29.1325758768212,65.0999231950392
"4239",4239,23.1287962585529,89.3438307915127,29.1382019422827,65.1076032426321
"4240",4240,23.1301089975663,89.3445230153958,29.1382019422827,65.1152823843988
"4241",4241,23.1301089975663,89.3458357544091,29.139514681296,65.1229606206597
"4242",4242,23.132590276859,89.3458357544091,29.139514681296,65.1306379517351
"4243",4243,23.132590276859,89.3458357544091,29.139514681296,65.138314377945
"4244",4244,23.1344512363286,89.3458357544091,29.139514681296,65.1459898996093
"4245",4245,23.1344512363286,89.3458357544091,29.139514681296,65.1536645170477
"4246",4246,23.1344512363286,89.351373545473,29.139514681296,65.1613382305796
"4247",4247,23.1344512363286,89.351373545473,29.139514681296,65.1690110405245
"4248",4248,23.1344512363286,89.351373545473,29.139514681296,65.1766829472013
"4249",4249,23.1363121957982,89.351373545473,29.139514681296,65.1843539509291
"4250",4250,23.1363121957982,89.351373545473,29.139514681296,65.1920240520265
"4251",4251,23.1363121957982,89.351373545473,29.139514681296,65.1996932508122
"4252",4252,23.1363121957982,89.351373545473,29.139514681296,65.2073615476044
"4253",4253,23.1363121957982,89.351373545473,29.139514681296,65.2150289427215
"4254",4254,23.1363121957982,89.351373545473,29.139514681296,65.2226954364813
"4255",4255,23.1363121957982,89.361756903718,29.1421401593227,65.2303610292017
"4256",4256,23.1363121957982,89.361756903718,29.1421401593227,65.2380257212004
"4257",4257,23.1363121957982,89.361756903718,29.1421401593227,65.2456895127946
"4258",4258,23.1363121957982,89.361756903718,29.1421401593227,65.2533524043018
"4259",4259,23.1363121957982,89.361756903718,29.1440011187923,65.2610143960389
"4260",4260,23.1363121957982,89.361756903718,29.1440011187923,65.2686754883229
"4261",4261,23.1363121957982,89.361756903718,29.1440011187923,65.2763356814704
"4262",4262,23.1363121957982,89.361756903718,29.1440011187923,65.2839949757979
"4263",4263,23.1363121957982,89.361756903718,29.1440011187923,65.2916533716217
"4264",4264,23.1363121957982,89.361756903718,29.1440011187923,65.299310869258
"4265",4265,23.1363121957982,89.361756903718,29.1440011187923,65.3069674690228
"4266",4266,23.1394137949142,89.3685357250426,29.1466265968189,65.3146231712317
"4267",4267,23.1394137949142,89.3685357250426,29.1466265968189,65.3222779762004
"4268",4268,23.1394137949142,89.3685357250426,29.1466265968189,65.3299318842443
"4269",4269,23.1394137949142,89.3685357250426,29.1466265968189,65.3375848956785
"4270",4270,23.1400341147374,89.372052015956,29.1466265968189,65.3452370108182
"4271",4271,23.1400341147374,89.372052015956,29.1485957053389,65.352888229978
"4272",4272,23.1400341147374,89.372052015956,29.1485957053389,65.3605385534728
"4273",4273,23.1400341147374,89.372052015956,29.1485957053389,65.3681879816169
"4274",4274,23.1400341147374,89.372052015956,29.1485957053389,65.3758365147246
"4275",4275,23.1400341147374,89.3974794063746,29.1485957053389,65.3834841531101
"4276",4276,23.1400341147374,89.4070682787805,29.1581845777448,65.3911308970873
"4277",4277,23.1400341147374,89.4070682787805,29.1581845777448,65.3987767469698
"4278",4278,23.1400341147374,89.4213356347141,29.1581845777448,65.4064217030713
"4279",4279,23.1400341147374,89.4213356347141,29.1581845777448,65.4140657657052
"4280",4280,23.1420032232574,89.4213356347141,29.1581845777448,65.4217089351845
"4281",4281,23.1420032232574,89.4526154784326,29.1581845777448,65.4293512118224
"4282",4282,23.1420032232574,89.4526154784326,29.1581845777448,65.4369925959315
"4283",4283,23.1420032232574,89.4884082908491,29.1609242555751,65.4446330878247
"4284",4284,23.1420032232574,89.4884082908491,29.1609242555751,65.4522726878143
"4285",4285,23.1420032232574,89.4884082908491,29.1637372883058,65.4599113962126
"4286",4286,23.1420032232574,89.5075860356609,29.1637372883058,65.4675492133316
"4287",4287,23.1420032232574,89.5102115136876,29.1637372883058,65.4751861394834
"4288",4288,23.1420032232574,89.5102115136876,29.1637372883058,65.4828221749796
"4289",4289,23.1420032232574,89.5115813526027,29.1637372883058,65.4904573201318
"4290",4290,23.1426595927641,89.5115813526027,29.1637372883058,65.4980915752513
"4291",4291,23.1426595927641,89.5115813526027,29.1637372883058,65.5057249406493
"4292",4292,23.1472541793107,89.5330585636054,29.1637372883058,65.5133574166368
"4293",4293,23.1492232878307,89.5330585636054,29.1637372883058,65.5209890035247
"4294",4294,23.1492232878307,89.5419625165538,29.1637372883058,65.5286197016235
"4295",4295,23.1492232878307,89.5537485931945,29.1637372883058,65.5362495112438
"4296",4296,23.1492232878307,89.5537485931945,29.1637372883058,65.5438784326958
"4297",4297,23.1504639274771,89.5537485931945,29.1637372883058,65.5515064662895
"4298",4298,23.1504639274771,89.5537485931945,29.1637372883058,65.5591336123351
"4299",4299,23.1504639274771,89.5734396783945,29.1637372883058,65.566759871142
"4300",4300,23.1504639274771,89.5734396783945,29.1637372883058,65.57438524302
"4301",4301,23.1504639274771,89.5734396783945,29.1637372883058,65.5820097282784
"4302",4302,23.1504639274771,89.5747449176752,29.1644222077634,65.5896333272263
"4303",4303,23.1504639274771,89.5747449176752,29.1644222077634,65.5972560401729
"4304",4304,23.1504639274771,89.5747449176752,29.1644222077634,65.6048778674269
"4305",4305,23.1504639274771,89.5747449176752,29.1644222077634,65.612498809297
"4306",4306,23.1504639274771,89.5747449176752,29.1644222077634,65.6201188660917
"4307",4307,23.1504639274771,89.5747449176752,29.1644222077634,65.6277380381192
"4308",4308,23.1504639274771,89.5747449176752,29.1644222077634,65.6353563256878
"4309",4309,23.1504639274771,89.5747449176752,29.1644222077634,65.6429737291052
"4310",4310,23.1504639274771,89.5747449176752,29.1644222077634,65.6505902486794
"4311",4311,23.1504639274771,89.5747449176752,29.1644222077634,65.6582058847179
"4312",4312,23.1504639274771,89.5747449176752,29.1644222077634,65.665820637528
"4313",4313,23.1518704438425,89.5789644667714,29.1658287241288,65.6734345074171
"4314",4314,23.1518704438425,89.5789644667714,29.1658287241288,65.6810474946921
"4315",4315,23.1518704438425,89.5789644667714,29.1658287241288,65.68865959966
"4316",4316,23.1566648800455,89.5837589029743,29.1706231603317,65.6962708226274
"4317",4317,23.1566648800455,89.5837589029743,29.1706231603317,65.7038811639008
"4318",4318,23.1566648800455,89.5858355746233,29.1726998319807,65.7114906237866
"4319",4319,23.1566648800455,89.5954244470292,29.1822887043866,65.719099202591
"4320",4320,23.1566648800455,89.5954244470292,29.1822887043866,65.7267069006199
"4321",4321,23.1566648800455,89.5954244470292,29.1836014434,65.7343137181792
"4322",4322,23.1585258395151,89.5954244470292,29.1836014434,65.7419196555744
"4323",4323,23.1585258395151,89.5954244470292,29.1836014434,65.749524713111
"4324",4324,23.1585258395151,89.5954244470292,29.1836014434,65.7571288910944
"4325",4325,23.1585258395151,89.5954244470292,29.1836014434,65.7647321898295
"4326",4326,23.1585258395151,89.5954244470292,29.1836014434,65.7723346096214
"4327",4327,23.1585258395151,89.5954244470292,29.1863411212302,65.7799361507747
"4328",4328,23.1598385785284,89.5995339637746,29.1904506379756,65.7875368135941
"4329",4329,23.1598385785284,89.5995339637746,29.1904506379756,65.7951365983839
"4330",4330,23.1598385785284,89.6050717548386,29.1904506379756,65.8027355054484
"4331",4331,23.1651751844344,89.6050717548386,29.1904506379756,65.8103335350916
"4332",4332,23.1651751844344,89.6149173693962,29.2002962525332,65.8179306876173
"4333",4333,23.1651751844344,89.6149173693962,29.2002962525332,65.8255269633294
"4334",4334,23.1651751844344,89.6149173693962,29.2002962525332,65.8331223625312
"4335",4335,23.1651751844344,89.6149173693962,29.2002962525332,65.8407168855261
"4336",4336,23.1678006624611,89.6149173693962,29.2002962525332,65.8483105326173
"4337",4337,23.1678006624611,89.6149173693962,29.2002962525332,65.8559033041078
"4338",4338,23.1678006624611,89.6217408874514,29.2002962525332,65.8634952003004
"4339",4339,23.1678006624611,89.6217408874514,29.2002962525332,65.8710862214978
"4340",4340,23.1678006624611,89.6217408874514,29.2002962525332,65.8786763680024
"4341",4341,23.1678006624611,89.6217408874514,29.2002962525332,65.8862656401165
"4342",4342,23.1713169533745,89.6217408874514,29.2002962525332,65.8938540381423
"4343",4343,23.1713169533745,89.628590082027,29.2071454471089,65.9014415623816
"4344",4344,23.1752551704145,89.6347543571451,29.2160494000572,65.9090282131363
"4345",4345,23.1752551704145,89.6395999243261,29.2160494000572,65.916613990708
"4346",4346,23.1752551704145,89.6395999243261,29.2160494000572,65.924198895398
"4347",4347,23.1752551704145,89.6487890974194,29.2252385731505,65.9317829275077
"4348",4348,23.1752551704145,89.6487890974194,29.2252385731505,65.9393660873381
"4349",4349,23.1752551704145,89.6983920637427,29.2252385731505,65.9469483751902
"4350",4350,23.1752551704145,89.6983920637427,29.2252385731505,65.9545297913646
"4351",4351,23.1752551704145,89.7101598697537,29.2252385731505,65.9621103361619
"4352",4352,23.1752551704145,89.7101598697537,29.2252385731505,65.9696900098826
"4353",4353,23.1752551704145,89.7101598697537,29.2252385731505,65.9772688128267
"4354",4354,23.1752551704145,89.7108162392603,29.2252385731505,65.9848467452945
"4355",4355,23.1752551704145,89.7108162392603,29.2252385731505,65.9924238075857
"4356",4356,23.1752551704145,89.7276944356448,29.2252385731505,66
"4357",4357,23.1752551704145,89.7276944356448,29.2252385731505,66.007575322837
"4358",4358,23.1752551704145,89.7276944356448,29.2252385731505,66.015149776396
"4359",4359,23.1752551704145,89.7276944356448,29.2252385731505,66.0227233609763
"4360",4360,23.1752551704145,89.7276944356448,29.2252385731505,66.0302960768767
"4361",4361,23.1801779776933,89.7276944356448,29.2252385731505,66.0378679243962
"4362",4362,23.1801779776933,89.7276944356448,29.2252385731505,66.0454389038335
"4363",4363,23.1801779776933,89.7276944356448,29.2252385731505,66.0530090154869
"4364",4364,23.1801779776933,89.7276944356448,29.2252385731505,66.060578259655
"4365",4365,23.1801779776933,89.7369992329928,29.2252385731505,66.0681466366357
"4366",4366,23.1801779776933,89.7383119720061,29.2252385731505,66.0757141467272
"4367",4367,23.1801779776933,89.7383119720061,29.2252385731505,66.0832807902271
"4368",4368,23.1801779776933,89.7383119720061,29.2258949426572,66.0908465674332
"4369",4369,23.1801779776933,89.7383119720061,29.2258949426572,66.098411478643
"4370",4370,23.1801779776933,89.7383119720061,29.2272076816705,66.1059755241536
"4371",4371,23.1801779776933,89.7383119720061,29.2272076816705,66.1135387042624
"4372",4372,23.1801779776933,89.7611553601449,29.2272076816705,66.1211010192662
"4373",4373,23.1801779776933,89.7660009273259,29.2272076816705,66.1286624694618
"4374",4374,23.1801779776933,89.7759260444971,29.2272076816705,66.1362230551458
"4375",4375,23.1801779776933,89.7759260444971,29.2272076816705,66.1437827766148
"4376",4376,23.1801779776933,89.7759260444971,29.2272076816705,66.1513416341649
"4377",4377,23.1801779776933,89.7759260444971,29.2272076816705,66.1588996280924
"4378",4378,23.1801779776933,89.7759260444971,29.2272076816705,66.1664567586931
"4379",4379,23.1801779776933,89.7759260444971,29.2272076816705,66.1740130262628
"4380",4380,23.1801779776933,89.7759260444971,29.2272076816705,66.1815684310972
"4381",4381,23.1801779776933,89.7759260444971,29.2272076816705,66.1891229734916
"4382",4382,23.1801779776933,89.7772958834122,29.2285775205857,66.1966766537415
"4383",4383,23.1801779776933,89.7772958834122,29.2285775205857,66.2042294721417
"4384",4384,23.1801779776933,89.7772958834122,29.2285775205857,66.2117814289874
"4385",4385,23.1801779776933,89.7971585476816,29.2285775205857,66.2193325245732
"4386",4386,23.1801779776933,89.8033885626286,29.2285775205857,66.2268827591938
"4387",4387,23.1814907167066,89.8033885626286,29.2285775205857,66.2344321331436
"4388",4388,23.1814907167066,89.820266759013,29.2285775205857,66.2419806467168
"4389",4389,23.1814907167066,89.820266759013,29.2285775205857,66.2495283002075
"4390",4390,23.1814907167066,89.8323383596911,29.2347417957038,66.2570750939098
"4391",4391,23.1814907167066,89.8323383596911,29.2347417957038,66.2646210281173
"4392",4392,23.1814907167066,89.8323383596911,29.2347417957038,66.2721661031236
"4393",4393,23.1814907167066,89.8378761507551,29.2347417957038,66.2797103192221
"4394",4394,23.1814907167066,89.8378761507551,29.2353981652104,66.2872536767062
"4395",4395,23.1814907167066,89.8378761507551,29.2353981652104,66.2947961758689
"4396",4396,23.1814907167066,89.8378761507551,29.2353981652104,66.3023378170031
"4397",4397,23.1814907167066,89.8378761507551,29.2353981652104,66.3098786004016
"4398",4398,23.1814907167066,89.8657864133611,29.2353981652104,66.317418526357
"4399",4399,23.1814907167066,89.8657864133611,29.2353981652104,66.3249575951617
"4400",4400,23.1814907167066,89.8657864133611,29.2353981652104,66.332495807108
"4401",4401,23.1821939748893,89.8657864133611,29.2353981652104,66.3400331624879
"4402",4402,23.1821939748893,89.8657864133611,29.2353981652104,66.3475696615935
"4403",4403,23.1821939748893,89.8657864133611,29.2353981652104,66.3551053047164
"4404",4404,23.1821939748893,89.8850163278802,29.2353981652104,66.3626400921482
"4405",4405,23.1821939748893,89.8961820846978,29.2353981652104,66.3701740241805
"4406",4406,23.1821939748893,89.9014330407511,29.2406491212637,66.3777071011044
"4407",4407,23.1821939748893,89.9014330407511,29.2406491212637,66.385239323211
"4408",4408,23.1821939748893,89.9020894102578,29.2413054907704,66.3927706907913
"4409",4409,23.1821939748893,89.9131649923857,29.2413054907704,66.4003012041361
"4410",4410,23.1834346145357,89.9131649923857,29.2425461304168,66.407830863536
"4411",4411,23.1834346145357,89.9131649923857,29.2425461304168,66.4153596692813
"4412",4412,23.1834346145357,89.9367006044075,29.2432024999235,66.4228876216625
"4413",4413,23.1834346145357,89.9367006044075,29.2432024999235,66.4304147209695
"4414",4414,23.1846752541821,89.9367006044075,29.2432024999235,66.4379409674924
"4415",4415,23.1846752541821,89.9422383954715,29.2487402909874,66.4454663615209
"4416",4416,23.1846752541821,89.9484684104185,29.2487402909874,66.4529909033446
"4417",4417,23.1846752541821,89.9505231687912,29.2507950493601,66.460514593253
"4418",4418,23.1877768532981,89.9708706234978,29.2507950493601,66.4680374315355
"4419",4419,23.1877768532981,89.9708706234978,29.2528498077328,66.475559418481
"4420",4420,23.1877768532981,89.9708706234978,29.2528498077328,66.4830805543786
"4421",4421,23.1918863700435,89.9708706234978,29.2548189162528,66.4906008395172
"4422",4422,23.1918863700435,89.9708706234978,29.2548189162528,66.4981202741852
"4423",4423,23.1918863700435,89.9708706234978,29.2548189162528,66.5056388586712
"4424",4424,23.1918863700435,89.9708706234978,29.2548189162528,66.5131565932636
"4425",4425,23.1937473295131,89.9727315829674,29.2548189162528,66.5206734782504
"4426",4426,23.1937473295131,89.9823204553733,29.2644077886587,66.5281895139196
"4427",4427,23.1937473295131,89.9823204553733,29.2644077886587,66.5357047005591
"4428",4428,23.1937473295131,90.0026599264959,29.2644077886587,66.5432190384565
"4429",4429,23.1937473295131,90.0026599264959,29.2644077886587,66.5507325278993
"4430",4430,23.1937473295131,90.0259471880531,29.2644077886587,66.558245169175
"4431",4431,23.1937473295131,90.0259471880531,29.2644077886587,66.5657569625705
"4432",4432,23.1937473295131,90.0259471880531,29.2644077886587,66.573267908373
"4433",4433,23.1937473295131,90.0259471880531,29.2644077886587,66.5807780068692
"4434",4434,23.1937473295131,90.0259471880531,29.2644077886587,66.588287258346
"4435",4435,23.1937473295131,90.0259471880531,29.2644077886587,66.5957956630897
"4436",4436,23.1937473295131,90.0259471880531,29.2644077886587,66.6033032213869
"4437",4437,23.1937473295131,90.0343862862453,29.2644077886587,66.6108099335236
"4438",4438,23.1937473295131,90.0343862862453,29.2644077886587,66.6183157997859
"4439",4439,23.2005344336602,90.0357707340113,29.2657922364247,66.6258208204597
"4440",4440,23.2005344336602,90.0357707340113,29.2657922364247,66.6333249958307
"4441",4441,23.2023953931298,90.0412500896718,29.2712715920853,66.6408283261845
"4442",4442,23.2023953931298,90.0412500896718,29.2712715920853,66.6483308118065
"4443",4443,23.2023953931298,90.0412500896718,29.2712715920853,66.6558324529819
"4444",4444,23.2023953931298,90.0412500896718,29.2712715920853,66.6633332499958
"4445",4445,23.2023953931298,90.0412500896718,29.2712715920853,66.6708332031331
"4446",4446,23.2023953931298,90.0412500896718,29.2712715920853,66.6783323126786
"4447",4447,23.2023953931298,90.0412500896718,29.2712715920853,66.6858305789168
"4448",4448,23.2023953931298,90.0495567762678,29.2795782786812,66.6933280021323
"4449",4449,23.2023953931298,90.0776384740279,29.2795782786812,66.7008245826092
"4450",4450,23.2045051676778,90.0776384740279,29.2795782786812,66.7083203206317
"4451",4451,23.2045051676778,90.0776384740279,29.2795782786812,66.7158152164837
"4452",4452,23.2071306457045,90.0776384740279,29.2795782786812,66.7233092704491
"4453",4453,23.2077870152111,90.0776384740279,29.2795782786812,66.7308024828115
"4454",4454,23.2077870152111,90.0776384740279,29.2795782786812,66.7382948538543
"4455",4455,23.2077870152111,90.0776384740279,29.2795782786812,66.745786383861
"4456",4456,23.2084073350343,90.0776384740279,29.2795782786812,66.7532770731145
"4457",4457,23.2096479746807,90.0776384740279,29.2795782786812,66.7607669218981
"4458",4458,23.2096479746807,90.0776384740279,29.2795782786812,66.7682559304944
"4459",4459,23.2096479746807,90.0776384740279,29.2795782786812,66.7757440991862
"4460",4460,23.2096479746807,90.0776384740279,29.2795782786812,66.783231428256
"4461",4461,23.2128141734311,90.091000379499,29.2795782786812,66.7907179179862
"4462",4462,23.2140548130775,90.0942678553339,29.2795782786812,66.7982035686589
"4463",4463,23.2165360923703,90.0962369638539,29.2815473872012,66.8056883805563
"4464",4464,23.2165360923703,90.0962369638539,29.2815473872012,66.8131723539603
"4465",4465,23.2165360923703,90.098346738402,29.2836571617493,66.8206554891525
"4466",4466,23.2165360923703,90.098346738402,29.2836571617493,66.8281377864145
"4467",4467,23.2165360923703,90.098346738402,29.2836571617493,66.8356192460278
"4468",4468,23.2190173716631,90.101807857817,29.2871182811642,66.8430998682736
"4469",4469,23.2190173716631,90.103192305583,29.2871182811642,66.8505796534331
"4470",4470,23.2190173716631,90.103192305583,29.2871182811642,66.8580586017871
"4471",4471,23.2190173716631,90.103192305583,29.2871182811642,66.8655367136165
"4472",4472,23.2196737411697,90.1207737601501,29.2871182811642,66.873013989202
"4473",4473,23.2196737411697,90.1207737601501,29.2871182811642,66.8804904288239
"4474",4474,23.2196737411697,90.1207737601501,29.2871182811642,66.8879660327626
"4475",4475,23.2264718796165,90.1242900510636,29.2906345720777,66.8954408012983
"4476",4476,23.2264718796165,90.1383552147173,29.2906345720777,66.9029147347109
"4477",4477,23.2264718796165,90.1602726373594,29.2906345720777,66.9103878332804
"4478",4478,23.2297672776356,90.1602726373594,29.2906345720777,66.9178600972864
"4479",4479,23.2297672776356,90.1602726373594,29.2906345720777,66.9253315270085
"4480",4480,23.2297672776356,90.1602726373594,29.2906345720777,66.932802122726
"4481",4481,23.2297672776356,90.1755015627853,29.2906345720777,66.9402718847182
"4482",4482,23.2297672776356,90.1755015627853,29.2912909415843,66.9477408132642
"4483",4483,23.2297672776356,90.1818308864294,29.2976202652285,66.9552089086428
"4484",4484,23.2297672776356,90.1818308864294,29.2976202652285,66.9626761711328
"4485",4485,23.2297672776356,90.1818308864294,29.2976202652285,66.9701426010129
"4486",4486,23.2345494188863,90.1818308864294,29.2976202652285,66.9776081985614
"4487",4487,23.2345494188863,90.1886544044846,29.2976202652285,66.9850729640567
"4488",4488,23.2345494188863,90.1886544044846,29.2976202652285,66.9925368977769
"4489",4489,23.2345494188863,90.1886544044846,29.2976202652285,67
"4490",4490,23.2345494188863,90.1886544044846,29.2976202652285,67.0074622710038
"4491",4491,23.2345494188863,90.1886544044846,29.2976202652285,67.014923711066
"4492",4492,23.2345494188863,90.2126265854994,29.2976202652285,67.0223843204642
"4493",4493,23.2345494188863,90.2133188093824,29.2976202652285,67.0298440994756
"4494",4494,23.2382713378255,90.2133188093824,29.2976202652285,67.0373030483775
"4495",4495,23.2382713378255,90.2133188093824,29.2976202652285,67.0447611674469
"4496",4496,23.2382713378255,90.2207626472608,29.2976202652285,67.0522184569608
"4497",4497,23.2382713378255,90.2256082144417,29.2976202652285,67.0596749171959
"4498",4498,23.2382713378255,90.230273451376,29.3010448625163,67.0671305484289
"4499",4499,23.2382713378255,90.2555907459527,29.3010448625163,67.074585350936
"4500",4500,23.2382713378255,90.2555907459527,29.3010448625163,67.0820393249937
"4501",4501,23.2382713378255,90.260841702006,29.3010448625163,67.089492470878
"4502",4502,23.2382713378255,90.260841702006,29.3010448625163,67.096944788865
"4503",4503,23.2382713378255,90.260841702006,29.3010448625163,67.1043962792305
"4504",4504,23.2382713378255,90.260841702006,29.3010448625163,67.1118469422501
"4505",4505,23.2382713378255,90.260841702006,29.3010448625163,67.1192967781993
"4506",4506,23.2382713378255,90.2719999836193,29.3010448625163,67.1267457873536
"4507",4507,23.2382713378255,90.2719999836193,29.3010448625163,67.1341939699882
"4508",4508,23.2382713378255,90.2719999836193,29.3010448625163,67.1416413263781
"4509",4509,23.2382713378255,90.3041911981249,29.3010448625163,67.1490878567982
"4510",4510,23.2382713378255,90.3041911981249,29.3010448625163,67.1565335615233
"4511",4511,23.2382713378255,90.3041911981249,29.3010448625163,67.1639784408279
"4512",4512,23.2382713378255,90.3041911981249,29.3010448625163,67.1714224949867
"4513",4513,23.2382713378255,90.3041911981249,29.3010448625163,67.1788657242737
"4514",4514,23.2395840768389,90.3105205217691,29.3010448625163,67.1863081289633
"4515",4515,23.2395840768389,90.316058312833,29.3065826535803,67.1937497093294
"4516",4516,23.2395840768389,90.316058312833,29.3065826535803,67.2011904656458
"4517",4517,23.2408247164853,90.326441671078,29.3065826535803,67.2086303981862
"4518",4518,23.2408247164853,90.326441671078,29.3065826535803,67.2160695072242
"4519",4519,23.2408247164853,90.326441671078,29.3065826535803,67.2235077930332
"4520",4520,23.2408247164853,90.3314042296635,29.3115452121659,67.2309452558864
"4521",4521,23.2408247164853,90.3314042296635,29.3115452121659,67.238381896057
"4522",4522,23.2426856759548,90.3489856842307,29.3115452121659,67.2458177138177
"4523",4523,23.2426856759548,90.3601716093555,29.3185777939927,67.2532527094415
"4524",4524,23.2426856759548,90.363687900269,29.3185777939927,67.2606868832009
"4525",4525,23.243305995778,90.363687900269,29.3185777939927,67.2681202353686
"4526",4526,23.2439623652847,90.363687900269,29.3192341634994,67.2755527662166
"4527",4527,23.2439623652847,90.365072348035,29.3192341634994,67.2829844760174
"4528",4528,23.2439623652847,90.365072348035,29.3192341634994,67.2904153650429
"4529",4529,23.246479694261,90.3838952704414,29.3253984386175,67.297845433565
"4530",4530,23.246479694261,90.3838952704414,29.3253984386175,67.3052746818554
"4531",4531,23.246479694261,90.3838952704414,29.3253984386175,67.3127031101857
"4532",4532,23.246479694261,90.3838952704414,29.3253984386175,67.3201307188273
"4533",4533,23.247171918144,90.3845874943244,29.3260906625005,67.3275575080516
"4534",4534,23.24855636591,90.3845874943244,29.3260906625005,67.3349834781297
"4535",4535,23.24855636591,90.385272413782,29.3267755819581,67.3424086293325
"4536",4536,23.24855636591,90.396231125103,29.3267755819581,67.3498329619309
"4537",4537,23.24855636591,90.396231125103,29.3267755819581,67.3572564761956
"4538",4538,23.249940813676,90.396231125103,29.3267755819581,67.3646791723972
"4539",4539,23.249940813676,90.4067799978433,29.3267755819581,67.3721010508059
"4540",4540,23.249940813676,90.42122012699,29.3267755819581,67.3795221116921
"4541",4541,23.249940813676,90.4212201269899,29.3267755819581,67.3869423553258
"4542",4542,23.249940813676,90.4338787742783,29.3267755819581,67.394361781977
"4543",4543,23.249940813676,90.4444242112727,29.3373210189524,67.4017803919155
"4544",4544,23.2519099221959,90.4444242112727,29.3373210189524,67.4091981854109
"4545",4545,23.2519099221959,90.4514567930995,29.3449739206025,67.4166151627327
"4546",4546,23.2519099221959,90.4514567930995,29.3449739206025,67.4240313241503
"4547",4547,23.2519099221959,90.4586768576728,29.3449739206025,67.4314466699329
"4548",4548,23.2559198479886,90.4586768576728,29.3449739206025,67.4388612003495
"4549",4549,23.257160487635,90.4586768576729,29.3449739206025,67.446274915669
"4550",4550,23.257160487635,90.4586768576729,29.3449739206025,67.4536878161602
"4551",4551,23.257160487635,90.4586768576729,29.3449739206025,67.4610999020917
"4552",4552,23.257160487635,90.4586768576729,29.3449739206025,67.468511173732
"4553",4553,23.258544935401,90.4586768576729,29.3449739206025,67.4759216313494
"4554",4554,23.258544935401,90.4586768576729,29.3449739206025,67.483331275212
"4555",4555,23.258544935401,90.4586768576729,29.3449739206025,67.4907401055878
"4556",4556,23.258544935401,90.4586768576729,29.3449739206025,67.4981481227448
"4557",4557,23.258544935401,90.4586768576729,29.3449739206025,67.5055553269507
"4558",4558,23.258544935401,90.4586768576729,29.3449739206025,67.512961718473
"4559",4559,23.258544935401,90.4586768576729,29.3449739206025,67.5203672975792
"4560",4560,23.258544935401,90.4657094394997,29.3520065024293,67.5277720645365
"4561",4561,23.2598576744143,90.4748517958746,29.3520065024293,67.5351760196122
"4562",4562,23.2598576744143,90.4748517958746,29.3520065024293,67.5425791630731
"4563",4563,23.2619674489624,90.4748517958746,29.3520065024293,67.5499814951862
"4564",4564,23.2619674489624,90.4748517958746,29.3520065024293,67.5573830162181
"4565",4565,23.2619674489624,90.4748517958746,29.3520065024293,67.5647837264355
"4566",4566,23.2619674489624,90.4748517958746,29.3520065024293,67.5721836261046
"4567",4567,23.2619674489624,90.4748517958746,29.3520065024293,67.5795827154918
"4568",4568,23.2619674489624,90.4748517958746,29.3520065024293,67.5869809948632
"4569",4569,23.264592926989,90.4748517958746,29.354631980456,67.5943784644847
"4570",4570,23.265285150872,90.4748517958746,29.354631980456,67.6017751246223
"4571",4571,23.265285150872,90.4748517958746,29.354631980456,67.6091709755415
"4572",4572,23.265285150872,90.4748517958746,29.354631980456,67.6165660175079
"4573",4573,23.2659415203787,90.4748517958746,29.354631980456,67.6239602507869
"4574",4574,23.2671821600251,90.4748517958746,29.354631980456,67.6313536756437
"4575",4575,23.2691512685451,90.4748517958746,29.354631980456,67.6387462923434
"4576",4576,23.2712279401941,90.4748517958746,29.354631980456,67.6461381011511
"4577",4577,23.2726344565595,90.4748517958746,29.354631980456,67.6535291023314
"4578",4578,23.2726344565595,90.4748517958746,29.354631980456,67.6609192961491
"4579",4579,23.2726344565595,90.4748517958746,29.354631980456,67.6683086828687
"4580",4580,23.2726344565595,90.4815526242635,29.3588515295521,67.6756972627545
"4581",4581,23.2726344565595,90.4815526242635,29.3588515295521,67.6830850360709
"4582",4582,23.2726344565595,90.4877826392105,29.3588515295521,67.6904720030818
"4583",4583,23.2726344565595,90.4877826392105,29.3588515295521,67.6978581640512
"4584",4584,23.2746035650795,90.4898593108595,29.3588515295521,67.705243519243
"4585",4585,23.2746035650795,90.4898593108595,29.3588515295521,67.7126280689208
"4586",4586,23.2746035650795,90.4898593108595,29.3588515295521,67.7200118133481
"4587",4587,23.2780646844944,90.4898593108595,29.3588515295521,67.7273947527882
"4588",4588,23.2780646844944,90.4898593108595,29.3588515295521,67.7347768875044
"4589",4589,23.2780646844944,90.4942015496219,29.3588515295521,67.7421582177598
"4590",4590,23.2780646844944,90.4942015496219,29.3595078990588,67.7495387438173
"4591",4591,23.2780646844944,90.5188586500942,29.3595078990588,67.7569184659397
"4592",4592,23.2780646844944,90.5195508739772,29.3602001229418,67.7642973843897
"4593",4593,23.2780646844944,90.5313186799881,29.3602001229418,67.7716754994297
"4594",4594,23.2780646844944,90.5313186799881,29.3602001229418,67.7790528113222
"4595",4595,23.2793774235078,90.5391951140681,29.3621692314618,67.7864293203293
"4596",4596,23.2793774235078,90.568731957741,29.3621692314618,67.7938050267132
"4597",4597,23.2806901625211,90.5700446967543,29.3634819704751,67.8011799307357
"4598",4598,23.2806901625211,90.584932372511,29.3634819704751,67.8085540326587
"4599",4599,23.2806901625211,90.584932372511,29.3634819704751,67.8159273327439
"4600",4600,23.2827449208938,90.584932372511,29.3634819704751,67.8232998312527
"4601",4601,23.2827449208938,90.584932372511,29.3634819704751,67.8306715284465
"4602",4602,23.2827449208938,90.5979590887982,29.3634819704751,67.8380424245865
"4603",4603,23.2827449208938,90.5979590887982,29.3634819704751,67.8454125199339
"4604",4604,23.2827449208938,90.5979590887982,29.3634819704751,67.8527818147495
"4605",4605,23.2840576599071,90.5979590887982,29.3641383399818,67.8601503092942
"4606",4606,23.2840576599071,90.5979590887982,29.3641383399818,67.8675180038286
"4607",4607,23.2840576599071,90.5979590887982,29.3641383399818,67.8748848986133
"4608",4608,23.2847140294138,90.5979590887982,29.3647947094884,67.8822509939086
"4609",4609,23.2847140294138,90.5979590887982,29.3647947094884,67.8896162899747
"4610",4610,23.2847140294138,90.6118035664581,29.3647947094884,67.8969807870718
"4611",4611,23.2847140294138,90.6118035664581,29.3647947094884,67.9043444854598
"4612",4612,23.2847140294138,90.6146165991888,29.3675343873187,67.9117073853986
"4613",4613,23.2847140294138,90.6146165991888,29.3675343873187,67.9190694871477
"4614",4614,23.2847140294138,90.6146165991888,29.3675343873187,67.9264307909668
"4615",4615,23.2847140294138,90.620945922833,29.3738637109629,67.9337912971152
"4616",4616,23.2847140294138,90.620945922833,29.3738637109629,67.9411510058521
"4617",4617,23.2847140294138,90.6283446733666,29.3794015020268,67.9485099174368
"4618",4618,23.2847140294138,90.6283446733666,29.3794015020268,67.955868032128
"4619",4619,23.2847140294138,90.6283446733666,29.3794015020268,67.9632253501848
"4620",4620,23.2847140294138,90.6283446733666,29.3794015020268,67.9705818718657
"4621",4621,23.2847140294138,90.6283446733666,29.3794015020268,67.9779375974294
"4622",4622,23.2847140294138,90.6449580465585,29.3794015020268,67.9852925271341
"4623",4623,23.2847140294138,90.6449580465585,29.3794015020268,67.9926466612383
"4624",4624,23.2847140294138,90.6449580465585,29.3794015020268,68
"4625",4625,23.2847140294138,90.6449580465585,29.3794015020268,68.0073525436772
"4626",4626,23.2847140294138,90.6629558675164,29.3794015020268,68.0147042925278
"4627",4627,23.2847140294138,90.6629558675164,29.3794015020268,68.0220552468095
"4628",4628,23.2847140294138,90.6747705186363,29.3794015020268,68.0294054067798
"4629",4629,23.2847140294138,90.6747705186363,29.3794015020268,68.0367547726962
"4630",4630,23.2847140294138,90.6747705186363,29.3794015020268,68.044103344816
"4631",4631,23.2847140294138,90.6747705186363,29.3794015020268,68.0514511233963
"4632",4632,23.2847140294138,90.6747705186363,29.3794015020268,68.0587981086942
"4633",4633,23.2847140294138,90.6747705186363,29.3794015020268,68.0661443009665
"4634",4634,23.2860267684271,90.6747705186363,29.3794015020268,68.07348970047
"4635",4635,23.2881034400761,90.6747705186363,29.3800578715335,68.0808343074613
"4636",4636,23.2881034400761,90.6747705186363,29.3800578715335,68.0881781221968
"4637",4637,23.2881034400761,90.6747705186363,29.3800578715335,68.0955211449329
"4638",4638,23.2881034400761,90.6747705186363,29.3800578715335,68.1028633759257
"4639",4639,23.2881034400761,90.6747705186363,29.3800578715335,68.1102048154313
"4640",4640,23.2881034400761,90.6747705186363,29.3800578715335,68.1175454637056
"4641",4641,23.2881034400761,90.6747705186363,29.3800578715335,68.1248853210044
"4642",4642,23.2881034400761,90.6747705186363,29.3800578715335,68.1322243875833
"4643",4643,23.2881034400761,90.6747705186363,29.3800578715335,68.1395626636978
"4644",4644,23.2881034400761,90.6747705186363,29.3800578715335,68.1469001496033
"4645",4645,23.2881034400761,90.6747705186363,29.3800578715335,68.1542368455549
"4646",4646,23.2881034400761,90.6747705186363,29.3800578715335,68.1615727518079
"4647",4647,23.2881034400761,90.6747705186363,29.3800578715335,68.1689078686171
"4648",4648,23.2881034400761,90.6747705186363,29.3800578715335,68.1762421962372
"4649",4649,23.2881034400761,90.6747705186363,29.3800578715335,68.1835757349231
"4650",4650,23.2881034400761,90.6747705186363,29.3800578715335,68.1909084849293
"4651",4651,23.2881034400761,90.6747705186363,29.3800578715335,68.1982404465101
"4652",4652,23.2881034400761,90.6747705186363,29.3800578715335,68.2055716199197
"4653",4653,23.2881034400761,90.6789238619343,29.3800578715335,68.2129020054124
"4654",4654,23.2881034400761,90.6879227724133,29.3800578715335,68.2202316032422
"4655",4655,23.2881034400761,90.6879227724133,29.3800578715335,68.2275604136627
"4656",4656,23.2900725485961,90.7002513226494,29.3923864217697,68.2348884369279
"4657",4657,23.2900725485961,90.7002513226494,29.3923864217697,68.2422156732913
"4658",4658,23.2921492202451,90.7023279942984,29.3923864217697,68.2495421230062
"4659",4659,23.2921492202451,90.7248035113603,29.394391384666,68.2568677863261
"4660",4660,23.2921492202451,90.7248035113603,29.394391384666,68.264192663504
"4661",4661,23.2921492202451,90.7248035113603,29.394391384666,68.2715167547931
"4662",4662,23.2921492202451,90.7248035113603,29.394391384666,68.2788400604463
"4663",4663,23.2921492202451,90.7248035113603,29.394391384666,68.2861625807162
"4664",4664,23.2970720275239,90.7297263186391,29.394391384666,68.2934843158555
"4665",4665,23.2970720275239,90.7297263186391,29.394391384666,68.3008052661167
"4666",4666,23.2977283970306,90.7297263186391,29.394391384666,68.3081254317523
"4667",4667,23.2977283970306,90.7297263186391,29.394391384666,68.3154448130143
"4668",4668,23.2977283970306,90.7297263186391,29.394391384666,68.3227634101549
"4669",4669,23.3010102445639,90.7297263186391,29.394391384666,68.330081223426
"4670",4670,23.3010102445639,90.7304185425221,29.394391384666,68.3373982530796
"4671",4671,23.3050626614075,90.7342842695809,29.395775832432,68.3447144993671
"4672",4672,23.3078023392377,90.7342842695809,29.395775832432,68.3520299625402
"4673",4673,23.3078023392377,90.7342842695809,29.396468056315,68.3593446428504
"4674",4674,23.3084587087444,90.7342842695809,29.396468056315,68.3666585405488
"4675",4675,23.3098285476595,90.7488209711238,29.396468056315,68.3739716558867
"4676",4676,23.3098285476595,90.7775875883415,29.396468056315,68.381283989115
"4677",4677,23.3098285476595,90.7775875883415,29.396468056315,68.3885955404847
"4678",4678,23.3098285476595,90.7775875883415,29.396468056315,68.3959063102464
"4679",4679,23.3124540256862,90.7804006210723,29.3992810890457,68.4032162986507
"4680",4680,23.3124540256862,90.7804006210723,29.3992810890457,68.4105255059483
"4681",4681,23.3124540256862,90.7835022201882,29.4017623683385,68.4178339323893
"4682",4682,23.3124540256862,90.7835022201882,29.4017623683385,68.425141578224
"4683",4683,23.3124540256862,90.7835022201883,29.4017623683385,68.4324484437025
"4684",4684,23.3145087840589,90.791721253679,29.4099814018293,68.4397545290747
"4685",4685,23.3145087840589,90.802104611924,29.4099814018293,68.4470598345904
"4686",4686,23.3145087840589,90.802104611924,29.4099814018293,68.4543643604993
"4687",4687,23.3145087840589,90.8438416347571,29.4099814018293,68.461668107051
"4688",4688,23.3186733169796,90.8438416347571,29.4099814018293,68.4689710744948
"4689",4689,23.3186733169796,90.8438416347571,29.4099814018293,68.47627326308
"4690",4690,23.3186733169796,90.8438416347571,29.4099814018293,68.4835746730557
"4691",4691,23.3186733169796,90.8438416347571,29.4099814018293,68.4908753046711
"4692",4692,23.3186733169796,90.8694401894323,29.4099814018293,68.4981751581748
"4693",4693,23.3186733169796,90.8979115433248,29.4211471586469,68.5054742338158
"4694",4694,23.3186733169796,90.8979115433248,29.4211471586469,68.5127725318426
"4695",4695,23.3186733169796,90.8979115433248,29.4211471586469,68.5200700525036
"4696",4696,23.3206709754505,90.8979115433248,29.4211471586469,68.5273667960473
"4697",4697,23.3206709754505,90.8979115433248,29.4211471586469,68.5346627627218
"4698",4698,23.3206709754505,90.8979115433248,29.4211471586469,68.5419579527752
"4699",4699,23.3206709754505,90.8979115433248,29.4211471586469,68.5492523664555
"4700",4700,23.3206709754505,90.8979115433248,29.4211471586469,68.5565460040104
"4701",4701,23.3213273449572,90.8985679128314,29.4211471586469,68.5638388656878
"4702",4702,23.3213273449572,90.8985679128314,29.4224598976602,68.5711309517351
"4703",4703,23.3213273449572,90.8985679128314,29.4224598976602,68.5784222623997
"4704",4704,23.3220122644148,90.9005655713023,29.4224598976602,68.585712797929
"4705",4705,23.3240889360638,90.9019500190683,29.4238443454262,68.5930025585701
"4706",4706,23.3240889360638,90.9019500190683,29.4238443454262,68.60029154457
"4707",4707,23.3240889360638,90.9019500190683,29.4238443454262,68.6075797561756
"4708",4708,23.3240889360638,90.9069125776539,29.4288069040118,68.6148671936338
"4709",4709,23.3240889360638,90.9069125776539,29.4288069040118,68.6221538571911
"4710",4710,23.3247738555213,90.9075974971115,29.4288069040118,68.629439747094
"4711",4711,23.3247738555213,90.9075974971115,29.4288069040118,68.6367248635889
"4712",4712,23.3247738555213,90.9075974971115,29.4288069040118,68.644009206922
"4713",4713,23.3247738555213,90.9075974971115,29.4288069040118,68.6512927773396
"4714",4714,23.3247738555213,90.9274601613809,29.4288069040118,68.6585755750875
"4715",4715,23.3247738555213,90.9355243190824,29.4368710617134,68.6658576004116
"4716",4716,23.3247738555213,90.9516526344856,29.4374913815366,68.6731388535576
"4717",4717,23.3247738555213,90.9516526344856,29.4374913815366,68.6804193347711
"4718",4718,23.3247738555213,90.9643112817739,29.4374913815366,68.6876990442976
"4719",4719,23.3247738555213,90.9643112817739,29.4374913815366,68.6949779823824
"4720",4720,23.3247738555213,90.9643112817739,29.4374913815366,68.7022561492707
"4721",4721,23.3247738555213,90.9803207054804,29.4374913815366,68.7095335452075
"4722",4722,23.3247738555213,90.9803207054804,29.4374913815366,68.7168101704379
"4723",4723,23.3247738555213,90.9803207054804,29.4374913815366,68.7240860252066
"4724",4724,23.3247738555213,90.9803207054804,29.4374913815366,68.7313611097583
"4725",4725,23.3247738555213,90.9803207054804,29.4374913815366,68.7386354243376
"4726",4726,23.3247738555213,90.9803207054804,29.4374913815366,68.7459089691888
"4727",4727,23.3247738555213,90.9803207054804,29.4374913815366,68.7531817445564
"4728",4728,23.3247738555213,90.9803207054804,29.4374913815366,68.7604537506843
"4729",4729,23.3254660794043,90.9810129293634,29.4374913815366,68.7677249878168
"4730",4730,23.3254660794043,90.9810129293634,29.4374913815366,68.7749954561976
"4731",4731,23.328091557431,90.9810129293634,29.4374913815366,68.7822651560706
"4732",4732,23.328091557431,90.9810129293634,29.4374913815366,68.7895340876794
"4733",4733,23.328091557431,90.9810129293634,29.4374913815366,68.7968022512675
"4734",4734,23.328091557431,90.9810129293634,29.4374913815366,68.8040696470783
"4735",4735,23.328091557431,90.9810129293634,29.4374913815366,68.8113362753551
"4736",4736,23.328091557431,91.0014834835289,29.4388978979019,68.818602136341
"4737",4737,23.328091557431,91.0014834835289,29.4388978979019,68.8258672302791
"4738",4738,23.328091557431,91.0042523790609,29.4416667934339,68.8331315574121
"4739",4739,23.328091557431,91.0042523790609,29.4416667934339,68.8403951179829
"4740",4740,23.328091557431,91.0148012518012,29.4522156661742,68.847657912234
"4741",4741,23.328091557431,91.0148012518012,29.4522156661742,68.854919940408
"4742",4742,23.328091557431,91.0148012518012,29.4522156661742,68.8621812027473
"4743",4743,23.328091557431,91.0148012518012,29.4522156661742,68.869441699494
"4744",4744,23.328091557431,91.0251846100461,29.4522156661742,68.8767014308903
"4745",4745,23.328091557431,91.0251846100461,29.4522156661742,68.8839603971781
"4746",4746,23.328091557431,91.0251846100461,29.4522156661742,68.8912185985993
"4747",4747,23.328091557431,91.0251846100461,29.4522156661742,68.8984760353957
"4748",4748,23.328091557431,91.0251846100461,29.4522156661742,68.9057327078089
"4749",4749,23.328091557431,91.0271537185661,29.4554975137075,68.9129886160802
"4750",4750,23.328091557431,91.0271537185661,29.4554975137075,68.9202437604511
"4751",4751,23.328091557431,91.0271537185661,29.4554975137075,68.9274981411628
"4752",4752,23.328091557431,91.0271537185661,29.4554975137075,68.9347517584563
"4753",4753,23.328091557431,91.0271537185661,29.4554975137075,68.9420046125727
"4754",4754,23.328091557431,91.0271537185661,29.4554975137075,68.9492567037528
"4755",4755,23.328091557431,91.0271537185661,29.4554975137075,68.9565080322373
"4756",4756,23.3324337961934,91.0314959573285,29.4598397524699,68.9637585982667
"4757",4757,23.3324337961934,91.0314959573285,29.4598397524699,68.9710084020815
"4758",4758,23.3324337961934,91.0314959573285,29.4598397524699,68.9782574439221
"4759",4759,23.3324337961934,91.0314959573285,29.4598397524699,68.9855057240287
"4760",4760,23.3330901657,91.0314959573285,29.4598397524699,68.9927532426414
"4761",4761,23.3330901657,91.0314959573285,29.4598397524699,69
"4762",4762,23.3330901657,91.0497806700783,29.4598397524699,69.0072459963445
"4763",4763,23.3330901657,91.0701751573762,29.4598397524699,69.0144912319145
"4764",4764,23.3330901657,91.0701751573762,29.4598397524699,69.0217357069496
"4765",4765,23.3357156437267,91.0988763312701,29.4598397524699,69.0289794216893
"4766",4766,23.3357156437267,91.0988763312701,29.4598397524699,69.0362223763728
"4767",4767,23.3357156437267,91.0988763312701,29.4598397524699,69.0434645712395
"4768",4768,23.3357156437267,91.0988763312701,29.4598397524699,69.0507060065283
"4769",4769,23.3357156437267,91.0988763312701,29.4598397524699,69.0579466824782
"4770",4770,23.3357156437267,91.0988763312701,29.4598397524699,69.065186599328
"4771",4771,23.3357156437267,91.0988763312701,29.4598397524699,69.0724257573165
"4772",4772,23.3357156437267,91.1132596398789,29.4598397524699,69.0796641566822
"4773",4773,23.3357156437267,91.1329508689942,29.4598397524699,69.0869017976635
"4774",4774,23.3357156437267,91.1329508689942,29.4598397524699,69.0941386804988
"4775",4775,23.3357156437267,91.1440264511221,29.4598397524699,69.1013748054263
"4776",4776,23.3357156437267,91.1440264511221,29.4598397524699,69.108610172684
"4777",4777,23.3357156437267,91.153717585484,29.4598397524699,69.1158447825099
"4778",4778,23.3364078676097,91.153717585484,29.4598397524699,69.1230786351418
"4779",4779,23.3364078676097,91.153717585484,29.4598397524699,69.1303117308175
"4780",4780,23.3364078676097,91.153717585484,29.4598397524699,69.1375440697744
"4781",4781,23.3364078676097,91.153717585484,29.4598397524699,69.1447756522501
"4782",4782,23.3364078676097,91.153717585484,29.4598397524699,69.1520064784819
"4783",4783,23.3364078676097,91.153717585484,29.4605246719275,69.1592365487069
"4784",4784,23.3364078676097,91.153717585484,29.4605246719275,69.1664658631623
"4785",4785,23.3364078676097,91.153717585484,29.4605246719275,69.173694422085
"4786",4786,23.3364078676097,91.153717585484,29.4605246719275,69.1809222257119
"4787",4787,23.3364078676097,91.1642194975907,29.4605246719275,69.1881492742796
"4788",4788,23.3364078676097,91.1642194975907,29.4605246719275,69.1953755680248
"4789",4789,23.3364078676097,91.1642194975907,29.4605246719275,69.2026011071838
"4790",4790,23.3364078676097,91.1642194975907,29.4646780152255,69.2098258919931
"4791",4791,23.3364078676097,91.1642194975907,29.4646780152255,69.2170499226888
"4792",4792,23.3364078676097,91.1642194975907,29.4646780152255,69.2242731995071
"4793",4793,23.3364078676097,91.1642194975907,29.4646780152255,69.2314957226839
"4794",4794,23.3364078676097,91.1642194975907,29.4646780152255,69.238717492455
"4795",4795,23.3371000914927,91.1966307767977,29.4646780152255,69.2459385090563
"4796",4796,23.3430074170527,91.1966307767977,29.4646780152255,69.2531587727231
"4797",4797,23.3449765255727,91.1966307767977,29.4646780152255,69.2603782836912
"4798",4798,23.3449765255727,91.1972871463044,29.4653343847321,69.2675970421957
"4799",4799,23.3449765255727,91.1972871463044,29.4653343847321,69.274815048472
"4800",4800,23.3463463644878,91.1972871463044,29.4653343847321,69.2820323027551
"4801",4801,23.3509409510345,91.1972871463044,29.4653343847321,69.28924880528
"4802",4802,23.3509409510345,91.1972871463044,29.4653343847321,69.2964645562817
"4803",4803,23.3509409510345,91.1972871463044,29.4653343847321,69.3036795559947
"4804",4804,23.3509409510345,91.1972871463044,29.4653343847321,69.3108938046538
"4805",4805,23.3509409510345,91.1972871463044,29.4653343847321,69.3181073024935
"4806",4806,23.3536806288647,91.1972871463044,29.4653343847321,69.3253200497481
"4807",4807,23.3536806288647,91.1972871463044,29.4653343847321,69.3325320466518
"4808",4808,23.3536806288647,91.1972871463044,29.4653343847321,69.3397432934389
"4809",4809,23.3536806288647,91.1972871463044,29.4653343847321,69.3469537903432
"4810",4810,23.3536806288647,91.1972871463044,29.4660193041897,69.3541635375988
"4811",4811,23.355021917829,91.1979720657619,29.4660193041897,69.3613725354393
"4812",4812,23.355021917829,91.2061910992527,29.4660193041897,69.3685807840985
"4813",4813,23.355021917829,91.2061910992527,29.4660193041897,69.3757882838098
"4814",4814,23.355021917829,91.2061910992527,29.4660193041897,69.3829950348066
"4815",4815,23.355021917829,91.2061910992527,29.4660193041897,69.3902010373223
"4816",4816,23.355021917829,91.2329029580978,29.4660193041897,69.3974062915899
"4817",4817,23.355021917829,91.2329029580978,29.4660193041897,69.4046107978425
"4818",4818,23.3576473958556,91.2329029580978,29.4660193041897,69.4118145563131
"4819",4819,23.3576473958556,91.2500259445369,29.4660193041897,69.4190175672344
"4820",4820,23.3576473958556,91.2500259445369,29.4660193041897,69.4262198308391
"4821",4821,23.358960134869,91.2500259445369,29.4660193041897,69.4334213473598
"4822",4822,23.3602728738823,91.2500259445369,29.4660193041897,69.4406221170289
"4823",4823,23.3602728738823,91.2500259445369,29.4660193041897,69.4478221400787
"4824",4824,23.3621698830353,91.2500259445369,29.4660193041897,69.4550214167413
"4825",4825,23.3621698830353,91.2644660736835,29.4660193041897,69.462219947249
"4826",4826,23.3621698830353,91.2644660736835,29.4660193041897,69.4694177318336
"4827",4827,23.3628548024929,91.2644660736835,29.4660193041897,69.476614770727
"4828",4828,23.3628548024929,91.2644660736835,29.4660193041897,69.4838110641608
"4829",4829,23.3628548024929,91.2644660736835,29.4660193041897,69.4910066123668
"4830",4830,23.3628548024929,91.2644660736835,29.4660193041897,69.4982014155762
"4831",4831,23.3628548024929,91.2905195062579,29.4660193041897,69.5053954740206
"4832",4832,23.3634751223161,91.2905195062579,29.4660193041897,69.5125887879311
"4833",4833,23.3634751223161,91.2905195062579,29.4660193041897,69.5197813575388
"4834",4834,23.3634751223161,91.3045541401744,29.4701288209351,69.5269731830748
"4835",4835,23.3634751223161,91.3045541401744,29.4701288209351,69.5341642647699
"4836",4836,23.3648449612312,91.3045541401744,29.4701288209351,69.5413546028548
"4837",4837,23.3648449612312,91.3045541401744,29.4701288209351,69.5485441975603
"4838",4838,23.3648449612312,91.3045541401744,29.4701288209351,69.5557330491168
"4839",4839,23.3648449612312,91.3045541401744,29.4701288209351,69.5629211577547
"4840",4840,23.3648449612312,91.3045541401744,29.4701288209351,69.5701085237043
"4841",4841,23.3674704392579,91.3045541401744,29.4701288209351,69.5772951471958
"4842",4842,23.3702101170882,91.3045541401744,29.4701288209351,69.5844810284592
"4843",4843,23.3734919646215,91.3045541401744,29.4701288209351,69.5916661677244
"4844",4844,23.3734919646215,91.3045541401744,29.4701288209351,69.5988505652213
"4845",4845,23.3734919646215,91.3045541401744,29.4701288209351,69.6060342211794
"4846",4846,23.3734919646215,91.3045541401744,29.4701288209351,69.6132171358284
"4847",4847,23.3734919646215,91.3045541401744,29.4701288209351,69.6203993093978
"4848",4848,23.3734919646215,91.3045541401744,29.4701288209351,69.6275807421168
"4849",4849,23.3734919646215,91.3045541401744,29.4701288209351,69.6347614342147
"4850",4850,23.3734919646215,91.3045541401744,29.4701288209351,69.6419413859206
"4851",4851,23.3748047036348,91.3214323365589,29.4701288209351,69.6491205974634
"4852",4852,23.3748047036348,91.3214323365589,29.4701288209351,69.656299069072
"4853",4853,23.3748047036348,91.3214323365589,29.4701288209351,69.6634768009751
"4854",4854,23.3748047036348,91.3214323365589,29.4701288209351,69.6706537934014
"4855",4855,23.3748047036348,91.3214323365589,29.4701288209351,69.6778300465794
"4856",4856,23.3748047036348,91.323542111107,29.4701288209351,69.6850055607374
"4857",4857,23.3748047036348,91.323542111107,29.4707491407583,69.6921803361037
"4858",4858,23.3748047036348,91.323542111107,29.4707491407583,69.6993543729065
"4859",4859,23.3775735991668,91.323542111107,29.4707491407583,69.7065276713738
"4860",4860,23.3775735991668,91.323542111107,29.4707491407583,69.7137002317335
"4861",4861,23.3775735991668,91.323542111107,29.4707491407583,69.7208720542134
"4862",4862,23.3775735991668,91.323542111107,29.4707491407583,69.7280431390413
"4863",4863,23.3775735991668,91.3235421111069,29.4707491407583,69.7352134864446
"4864",4864,23.3775735991668,91.3235421111069,29.4707491407583,69.7423830966508
"4865",4865,23.3775735991668,91.3235421111069,29.4707491407583,69.7495519698872
"4866",4866,23.3775735991668,91.3235421111069,29.4707491407583,69.7567201063812
"4867",4867,23.3775735991668,91.3347003927203,29.4819074223716,69.7638875063596
"4868",4868,23.3775735991668,91.3347003927203,29.4819074223716,69.7710541700496
"4869",4869,23.3775735991668,91.3347003927203,29.4819074223716,69.778220097678
"4870",4870,23.3775735991668,91.3347003927203,29.4819074223716,69.7853852894716
"4871",4871,23.3775735991668,91.3347003927203,29.4819074223716,69.792549745657
"4872",4872,23.3775735991668,91.3347003927203,29.4819074223716,69.7997134664606
"4873",4873,23.3782658230498,91.3347003927203,29.4819074223716,69.8068764521089
"4874",4874,23.3782658230498,91.3347003927203,29.4819074223716,69.8140387028282
"4875",4875,23.3782658230498,91.3347003927203,29.4819074223716,69.8212002188447
"4876",4876,23.3782658230498,91.3347003927203,29.4819074223716,69.8283610003844
"4877",4877,23.3782658230498,91.3409035909523,29.4819074223716,69.8355210476732
"4878",4878,23.3782658230498,91.3409035909523,29.4819074223716,69.8426803609369
"4879",4879,23.3782658230498,91.3409035909523,29.4819074223716,69.8498389404013
"4880",4880,23.3782658230498,91.3627045946155,29.4819074223716,69.8569967862919
"4881",4881,23.3782658230498,91.3682423856795,29.4819074223716,69.8641538988343
"4882",4882,23.3782658230498,91.3682423856795,29.4819074223716,69.8713102782537
"4883",4883,23.3782658230498,91.3879336147947,29.4819074223716,69.8784659247754
"4884",4884,23.3782658230498,91.3914499057081,29.4819074223716,69.8856208386246
"4885",4885,23.3782658230498,91.3955594224535,29.486016939117,69.8927750200262
"4886",4886,23.3782658230498,91.3955594224535,29.486016939117,69.8999284692052
"4887",4887,23.3782658230498,91.3955594224535,29.486016939117,69.9070811863863
"4888",4888,23.3782658230498,91.3955594224535,29.486016939117,69.9142331717941
"4889",4889,23.3782658230498,91.3955594224535,29.486016939117,69.9213844256534
"4890",4890,23.3782658230498,91.3955594224535,29.486016939117,69.9285349481884
"4891",4891,23.3782658230498,91.3955594224535,29.486016939117,69.9356847396235
"4892",4892,23.378886142873,91.3962443419111,29.4867018585746,69.9428338001828
"4893",4893,23.378886142873,91.3999662608503,29.4867018585746,69.9499821300906
"4894",4894,23.378886142873,91.3999662608503,29.4867018585746,69.9571297295708
"4895",4895,23.378886142873,91.3999662608503,29.4867018585746,69.9642765988472
"4896",4896,23.378886142873,91.4136000503672,29.4997153282683,69.9714227381436
"4897",4897,23.378886142873,91.4136000503672,29.4997153282683,69.9785681476836
"4898",4898,23.378886142873,91.4136000503672,29.4997153282683,69.9857128276908
"4899",4899,23.3801267825194,91.4332911355672,29.4997153282683,69.9928567783885
"4900",4900,23.3801267825194,91.4332911355672,29.4997153282683,70
"4901",4901,23.3801267825194,91.4332911355672,29.4997153282683,70.0071424927486
"4902",4902,23.3801267825194,91.4499045087591,29.4997153282683,70.0142842568572
"4903",4903,23.3801267825194,91.4499045087591,29.4997153282683,70.0214252925489
"4904",4904,23.3801267825194,91.4499045087591,29.4997153282683,70.0285656000464
"4905",4905,23.3826080618122,91.459046865134,29.4997153282683,70.0357051795725
"4906",4906,23.3826080618122,91.459046865134,29.4997153282683,70.0428440313498
"4907",4907,23.3839925095782,91.4616723431607,29.502340806295,70.0499821556009
"4908",4908,23.3839925095782,91.4616723431607,29.502340806295,70.057119552548
"4909",4909,23.3839925095782,91.4616723431607,29.502340806295,70.0642562224134
"4910",4910,23.3839925095782,91.4616723431607,29.502340806295,70.0713921654194
"4911",4911,23.3852331492246,91.4703568206854,29.502340806295,70.0785273817879
"4912",4912,23.3852331492246,91.4703568206854,29.502340806295,70.0856618717409
"4913",4913,23.3852331492246,91.4703568206854,29.502340806295,70.0927956355002
"4914",4914,23.3852331492246,91.4703568206854,29.502340806295,70.0999286732875
"4915",4915,23.3852331492246,91.4703568206854,29.502340806295,70.1070609853244
"4916",4916,23.3852331492246,91.4703568206854,29.502340806295,70.1141925718324
"4917",4917,23.3852331492246,91.4703568206854,29.502340806295,70.1213234330328
"4918",4918,23.3852331492246,91.4917061946769,29.502340806295,70.128453569147
"4919",4919,23.3852331492246,91.4917061946769,29.502340806295,70.1355829803959
"4920",4920,23.3852331492246,91.4917061946768,29.502340806295,70.1427116670007
"4921",4921,23.3852331492246,91.4917061946768,29.502340806295,70.1498396291823
"4922",4922,23.3852331492246,91.498035518321,29.5086701299391,70.1569668671615
"4923",4923,23.3852331492246,91.498035518321,29.5086701299391,70.164093381159
"4924",4924,23.3852331492246,91.498035518321,29.5086701299391,70.1712191713953
"4925",4925,23.3852331492246,91.504957757151,29.5086701299391,70.178344238091
"4926",4926,23.3852331492246,91.5271861615047,29.5135929372179,70.1854685814664
"4927",4927,23.3852331492246,91.5271861615047,29.5135929372179,70.1925922017416
"4928",4928,23.3852331492246,91.5443091479438,29.5135929372179,70.199715099137
"4929",4929,23.3852331492246,91.5443091479438,29.5149994535833,70.2068372738724
"4930",4930,23.3852331492246,91.5443091479438,29.5149994535833,70.2139587261678
"4931",4931,23.3852331492246,91.5443091479438,29.5149994535833,70.221079456243
"4932",4932,23.3852331492246,91.5443091479438,29.5149994535833,70.2281994643178
"4933",4933,23.3852331492246,91.5513417297707,29.5149994535833,70.2353187506115
"4934",4934,23.3852331492246,91.5513417297707,29.5149994535833,70.2424373153438
"4935",4935,23.3852331492246,91.5513417297707,29.5149994535833,70.2495551587339
"4936",4936,23.3852331492246,91.5513417297707,29.5149994535833,70.2566722810012
"4937",4937,23.3852331492246,91.5527261775366,29.5149994535833,70.2637886823647
"4938",4938,23.3852331492246,91.5527261775366,29.5149994535833,70.2709043630435
"4939",4939,23.3852331492246,91.5541106253026,29.5149994535833,70.2780193232564
"4940",4940,23.3852331492246,91.5541106253026,29.5149994535833,70.2851335632223
"4941",4941,23.3852331492246,91.5541106253026,29.5149994535833,70.2922470831599
"4942",4942,23.3852331492246,91.5541106253026,29.5149994535833,70.2993598832877
"4943",4943,23.3852331492246,91.5541106253026,29.5149994535833,70.3064719638242
"4944",4944,23.3852331492246,91.5541106253026,29.5149994535833,70.3135833249878
"4945",4945,23.3877144285174,91.5541106253026,29.5149994535833,70.3206939669967
"4946",4946,23.3877144285174,91.5541106253026,29.5149994535833,70.327803890069
"4947",4947,23.3877144285174,91.563014578251,29.5149994535833,70.3349130944227
"4948",4948,23.3877144285174,91.563014578251,29.5149994535833,70.3420215802759
"4949",4949,23.3877144285174,91.563014578251,29.5149994535833,70.3491293478462
"4950",4950,23.3877144285174,91.563014578251,29.5149994535833,70.3562363973514
"4951",4951,23.3877144285174,91.563014578251,29.5149994535833,70.3633427290091
"4952",4952,23.389575387987,91.563014578251,29.5149994535833,70.3704483430367
"4953",4953,23.3957396631051,91.5691788533691,29.5211637287014,70.3775532396516
"4954",4954,23.3957396631051,91.5691788533691,29.5211637287014,70.3846574190711
"4955",4955,23.3957396631051,91.5746582090296,29.5266430843619,70.3917608815123
"4956",4956,23.3957396631051,91.5746582090296,29.5266430843619,70.3988636271922
"4957",4957,23.3999592122012,91.5814817270848,29.5334666024171,70.4059656563277
"4958",4958,23.3999592122012,91.5814817270848,29.5334666024171,70.4130669691358
"4959",4959,23.3999592122012,91.5814817270848,29.5334666024171,70.420167565833
"4960",4960,23.3999592122012,91.5842506226168,29.5334666024171,70.427267446636
"4961",4961,23.3999592122012,91.5842506226168,29.5334666024171,70.4343666117613
"4962",4962,23.3999592122012,91.6000034907767,29.5334666024171,70.4414650614253
"4963",4963,23.3999592122012,91.6034646101917,29.5369277218321,70.4485627958442
"4964",4964,23.402440491494,91.6059458894845,29.5394090011249,70.4556598152341
"4965",4965,23.402440491494,91.6203213944685,29.5413781096449,70.4627561198113
"4966",4966,23.402440491494,91.6203213944685,29.5413781096449,70.4698517097915
"4967",4967,23.402440491494,91.6203213944685,29.5413781096449,70.4769465853906
"4968",4968,23.402440491494,91.6203213944685,29.5413781096449,70.4840407468244
"4969",4969,23.402440491494,91.6203213944685,29.5413781096449,70.4911341943084
"4970",4970,23.402440491494,91.6203213944685,29.5413781096449,70.4982269280583
"4971",4971,23.402440491494,91.6203213944685,29.5413781096449,70.5053189482893
"4972",4972,23.402440491494,91.6262287200285,29.5413781096449,70.5124102552168
"4973",4973,23.402440491494,91.6262287200285,29.5413781096449,70.5195008490559
"4974",4974,23.402440491494,91.6536557891532,29.5413781096449,70.5265907300218
"4975",4975,23.402440491494,91.6536557891532,29.5413781096449,70.5336798983294
"4976",4976,23.402440491494,91.6536557891532,29.5413781096449,70.5407683541936
"4977",4977,23.402440491494,91.6741263433188,29.5413781096449,70.5478560978291
"4978",4978,23.402440491494,91.6741263433188,29.5413781096449,70.5549431294505
"4979",4979,23.402440491494,91.6741263433188,29.5413781096449,70.5620294492725
"4980",4980,23.402440491494,91.6741263433188,29.5413781096449,70.5691150575094
"4981",4981,23.402440491494,91.6796056989793,29.5468574653054,70.5761999543756
"4982",4982,23.402440491494,91.6973276756593,29.5468574653054,70.5832841400852
"4983",4983,23.402440491494,91.7360516721901,29.5591860155416,70.5903676148524
"4984",4984,23.4050659695206,91.7386771502168,29.5618114935682,70.5974503788912
"4985",4985,23.4071426411696,91.7660739285194,29.5618114935682,70.6045324324154
"4986",4986,23.4071426411696,91.7724032521636,29.5681408172124,70.6116137756389
"4987",4987,23.4071426411696,91.7724032521636,29.5681408172124,70.6186944087754
"4988",4988,23.4071426411696,91.7745130267116,29.5681408172124,70.6257743320383
"4989",4989,23.4071426411696,91.7745130267116,29.5681408172124,70.6328535456412
"4990",4990,23.4071426411696,91.7745130267116,29.5681408172124,70.6399320497974
"4991",4991,23.4071426411696,91.7782349456508,29.5681408172124,70.6470098447202
"4992",4992,23.4071426411696,91.7782349456508,29.5681408172124,70.6540869306228
"4993",4993,23.4071426411696,91.7894007024684,29.5681408172124,70.6611633077181
"4994",4994,23.4071426411696,91.7894007024684,29.5681408172124,70.668238976219
"4995",4995,23.4071426411696,91.7894007024684,29.5681408172124,70.6753139363385
"4996",4996,23.4071426411696,91.7894007024684,29.5681408172124,70.6823881882892
"4997",4997,23.4071426411696,91.7894007024684,29.5681408172124,70.6894617322837
"4998",4998,23.4071426411696,91.7914554608411,29.5681408172124,70.6965345685345
"4999",4999,23.4071426411696,91.7914554608411,29.5681408172124,70.7036066972541
"5000",5000,23.4071426411696,91.7914554608411,29.5681408172124,70.7106781186548


==> Data_simulations/d_25_sphere_shaded_reduced.dat <==
"","time","ProjectedCones","OGD","min_cones","max_cones","min_ogd","max_ogd"
"1",1,9.55149704603109,9.55149704603109,4.53690153277452,14.5660925592877,4.53690153277452,14.5660925592877
"2",4,31.5450226902372,36.2204284677163,27.2363598132085,35.8536855672659,25.2512660338468,47.1895909015859
"3",7,40.7615160190906,62.9683635445738,36.2864670196777,45.2365650185035,44.6233971656055,81.3133299235422
"4",10,49.0966673898029,89.7124079169475,42.1643712684971,56.0289635111086,62.231206760471,117.193609073424
"5",13,58.3450062167136,114.373609284289,48.6128414794282,68.077170953999,80.8096585758061,147.937559992771
"6",16,69.0050353494652,139.099070016124,57.2583819628871,80.7516887360434,97.9165441775217,180.281595854726
"7",19,82.9038787370738,167.105220827621,70.2763041022109,95.5314533719366,118.080687109528,216.129754545714
"8",22,97.1805490248057,191.233739485656,81.4199283524933,112.941169697118,135.390649439912,247.0768295314
"9",25,112.533339205317,216.296768213647,92.7885112786131,132.278167132021,155.05570737815,277.537829049145
"10",28,133.193196753698,243.626830664747,107.896310944641,158.490082562756,176.279293345499,310.974367983994
"11",31,150.766775194674,266.373900233629,120.651894322502,180.881656066846,192.22211679541,340.525683671848
"12",34,169.194276224984,290.29448904698,134.716443498637,203.67210895133,208.433756119609,372.155221974351
"13",37,188.486476682931,315.846596742215,146.028298033211,230.94465533265,229.238022437852,402.455171046579
"14",40,207.053137878299,343.183656911206,157.712194821586,256.394080935012,245.891424005236,440.475889817175
"15",43,224.113290681832,367.230156458234,168.410502978627,279.816078385036,261.916091961506,472.544220954963
"16",46,240.97973007677,392.891951954356,178.648829374157,303.310630779383,278.091817518585,507.692086390126
"17",49,259.395728804522,416.036665301972,189.501091855291,329.290365753753,296.34319280037,535.730137803574
"18",52,278.496669672657,441.920754417972,199.502615352945,357.490723992368,313.242382391743,570.599126444201
"19",55,295.233122895453,466.941625006579,208.862296452203,381.603949338702,331.919381983238,601.963868029919
"20",58,311.950408600954,492.128301946754,218.529957799648,405.37085940226,351.29853433716,632.958069556348
"21",61,329.406083292426,515.913460776095,227.564522936113,431.247643648738,368.961049496532,662.865872055658
"22",64,344.805581151041,542.529341373453,236.05740434229,453.553757959792,387.310147879656,697.74853486725
"23",67,361.505201592456,569.031629249182,245.596483514449,477.413919670464,406.53065793629,731.532600562073
"24",70,374.903623590365,590.746921217855,253.328686386944,496.478560793787,421.911420622358,759.582421813352
"25",73,391.022175821308,615.530573177438,262.797780143613,519.246571499004,439.463429540005,791.597716814872
"26",76,405.813555633104,639.937716164019,270.979252568938,540.647858697271,456.987942869659,822.88748945838
"27",79,420.027290480281,663.60343673974,279.187447111757,560.867133848806,471.375585243879,855.8312882356
"28",82,434.074889313481,687.386519793579,287.056262790924,581.093515836037,488.525342243677,886.247697343481
"29",85,449.041638515145,713.027752032763,295.457521483185,602.625755547105,506.50819911154,919.547304953987
"30",88,462.564941701785,735.935438106019,302.265961135402,622.863922268168,524.001916651714,947.868959560324
"31",91,474.603323706029,759.940301175849,310.062683005936,639.143964406122,542.734239289036,977.146363062661
"32",94,489.115285000962,783.5339501021,316.122087725733,662.108482276192,557.504408120197,1009.563492084
"33",97,502.486833913428,808.645082369268,322.779286162651,682.194381664206,575.260961749319,1042.02920298922
"34",100,514.174384026159,832.456368446278,330.196437372176,698.152330680143,593.860710934068,1071.05202595849
"35",103,527.856392741633,856.168569950825,336.857960437253,718.854825046012,610.666683390938,1101.67045651071
"36",106,540.637470084709,880.068298097949,343.128349632285,738.146590537133,627.195842033242,1132.94075416266
"37",109,552.505084611725,901.988430786363,349.250113415541,755.76005580791,642.71958236182,1161.25727921091
"38",112,566.169496688926,925.895151284975,354.71033276999,777.628660607862,661.917392452123,1189.87291011783
"39",115,578.327608282855,951.479990342968,360.049109868602,796.606106697108,684.542933837914,1218.41704684802
"40",118,590.604032325095,975.968999874359,366.099751995155,815.108312655035,703.589641962886,1248.34835778583
"41",121,602.83221252351,999.518570898717,372.17902797781,833.485397069209,719.982214262861,1279.05492753457
"42",124,615.488446688166,1023.32223142095,377.931987641266,853.044905735067,736.208287554315,1310.43617528758
"43",127,625.91081868538,1045.46388735208,383.602899502237,868.218737868523,749.347872175322,1341.57990252883
"44",130,637.888799549686,1069.16593894825,388.281158788271,887.496440311101,769.646412822469,1368.68546507404
"45",133,650.575223658723,1093.41754813646,394.154001987268,906.996445330177,786.243330769167,1400.59176550375
"46",136,661.711125538534,1117.94094582724,399.315197535682,924.107053541385,803.86072503092,1432.02116662356
"47",139,672.563740915614,1140.95887440509,404.435166977014,940.692314854214,822.341850077903,1459.57589873228
"48",142,684.432958560217,1165.37900998593,409.116627990538,959.749289129897,840.379981833671,1490.37803813819
"49",145,695.483310207144,1189.39085100535,413.776191560905,977.190428853383,857.676810416681,1521.10489159402
"50",148,706.952468046245,1214.99538985092,419.660569074327,994.244367018162,878.314638937355,1551.67614076449
"51",151,716.788653172017,1238.50285186578,423.569622922904,1010.00768342113,896.246188116129,1580.75951561543
"52",154,727.147361887202,1261.70692375238,427.723979072303,1026.5707447021,913.322804688599,1610.09104281617
"53",157,737.046755260399,1285.28755543748,432.98005681962,1041.11345370118,930.221443630203,1640.35366724475
"54",160,747.105017533482,1307.44851945103,437.332778100936,1056.87725696603,949.614390582448,1665.2826483196
"55",163,756.20829738065,1329.00966197617,441.695867078517,1070.72072768278,965.852115572014,1692.16720838033
"56",166,764.768480587002,1349.07885149178,446.159224125313,1083.37773704869,980.645256743595,1717.51244623996
"57",169,774.948004269522,1373.72509486753,450.25998717731,1099.63602136173,996.087114764782,1751.36307497029
"58",172,784.11042046795,1395.04899338011,453.633255407589,1114.58758552831,1011.95048546667,1778.14750129354
"59",175,793.548815183806,1416.45887781335,456.53981175611,1130.5578186115,1026.12485870238,1806.79289692432
"60",178,802.215566048266,1438.82035999847,459.6521791728,1144.77895292373,1041.89520395832,1835.74551603863
"61",181,811.433645406527,1461.98013305981,462.775249978521,1160.09204083453,1058.52259486196,1865.43767125767
"62",184,821.321590960143,1483.59797872552,467.118132155697,1175.52504976459,1074.08605854801,1893.10989890303
"63",187,830.232676354977,1503.81200011145,470.543455504325,1189.92189720563,1088.42199743503,1919.20200278787
"64",190,839.458166210507,1525.09021263495,473.786728760303,1205.12960366071,1103.79041007319,1946.39001519672
"65",193,848.823135497805,1549.64625173647,477.189801069246,1220.45646992636,1121.45570476955,1977.8367987034
"66",196,856.167957835039,1570.8595525126,480.125390851045,1232.21052481903,1135.22030315217,2006.49880187303
"67",199,864.351151880975,1591.55838365662,482.2257445471,1246.47655921485,1150.58274686203,2032.53402045121
"68",202,872.658332506177,1616.29127997818,485.357791724102,1259.95887328825,1170.53970849469,2062.04285146167
"69",205,881.11348689901,1639.0426221019,487.295626919812,1274.93134687821,1188.1431231344,2089.94212106939
"70",208,888.420002081104,1661.07194938284,490.196950887812,1286.6430532744,1204.78918349143,2117.35471527426
"71",211,896.346264918253,1683.55838203366,492.411703413691,1300.28082642282,1220.47965764091,2146.63710642642
"72",214,904.244224934312,1706.27001344406,494.5657162499,1313.92273361872,1236.42374629612,2176.116280592
"73",217,911.068109383317,1726.42714284703,496.54571300932,1325.59050575731,1253.43558487819,2199.41870081587
"74",220,917.664746264574,1747.01388726745,498.940474042741,1336.38901848641,1267.76805888476,2226.25971565014
"75",223,924.29611178501,1766.03866383712,500.799971226109,1347.79225234391,1282.0837237468,2249.99360392745
"76",226,930.993010802359,1788.62635648212,502.569192662444,1359.41682894227,1300.76435793044,2276.48835503381
"77",229,938.143976568507,1811.33297563301,504.994092662285,1371.29386047473,1318.31331627539,2304.35263499063
"78",232,945.189146373408,1833.36374630926,506.763007660675,1383.61528508614,1332.68027523654,2334.04721738198
"79",235,951.425644529114,1853.20554744265,508.648834584466,1394.20245447376,1345.60713135726,2360.80396352804
"80",238,959.215553454155,1876.72374855576,510.334134542369,1408.09697236594,1361.93360686387,2391.51389024765
"81",241,965.689334571733,1898.33490436241,512.281678192076,1419.09699095139,1379.40529622481,2417.26451250001
"82",244,971.330056214519,1918.0632732068,514.233994594888,1428.42611783415,1392.88546959133,2443.24107682226
"83",247,977.807491317862,1938.69471762229,515.901056629299,1439.71392600642,1406.64674374576,2470.74269149882
"84",250,984.418016758518,1961.13101996759,517.564166253666,1451.27186726337,1423.15462685796,2499.10741307723
"85",253,990.489541554655,1981.91061120142,518.830425516118,1462.14865759319,1438.19418496478,2525.62703743806
"86",256,995.894582142845,2000.40438179336,519.91378010734,1471.87538417835,1451.06208868246,2549.74667490425
"87",259,1002.3619606508,2020.9624011731,520.883942118956,1483.83997918264,1466.08446725982,2575.84033508638
"88",262,1008.73616496114,2040.71022738622,522.099097994442,1495.37323192783,1480.17059731683,2601.24985745562
"89",265,1014.13415073915,2061.0854891388,523.185175047263,1505.08312643103,1495.8156518007,2626.3553264769
"90",268,1019.27551850263,2081.87320633554,524.188284877993,1514.36275212726,1512.19654898901,2651.54986368207
"91",271,1024.81789786087,2103.19676389289,525.368898128666,1524.26689759307,1528.23800550654,2678.15552227925
"92",274,1030.26887124719,2122.86199304913,526.827699675466,1533.71004281892,1540.35123139375,2705.37275470452
"93",277,1035.18297093747,2143.12014272879,527.422910822433,1542.94303105251,1557.09688357757,2729.14340188002
"94",280,1040.44020715483,2164.0448441512,528.323213068951,1552.55720124072,1574.02205911478,2754.06762918761
"95",283,1045.51847707979,2184.16059811574,529.246114622283,1561.79083953729,1589.11200814709,2779.20918808438
"96",286,1051.07913737897,2205.58429709517,529.980398251704,1572.17787650623,1605.59255277988,2805.57604141046
"97",289,1056.30139204323,2225.12539556492,531.219722445913,1581.38306164055,1619.37211607295,2830.87867505689
"98",292,1061.36213037688,2245.2321409348,531.84604143994,1590.87821931382,1633.0468784911,2857.4174033785
"99",295,1066.48163877866,2266.42799842201,532.537259341829,1600.42601821548,1650.08951508921,2882.76648175481
"100",298,1071.60282645312,2286.86871916186,533.459305557669,1609.74634734857,1665.64667625508,2908.09076206865
"101",301,1076.4378446593,2308.19096833038,535.223599954281,1617.65208936432,1680.44752544042,2935.93441122035
"102",304,1081.14606211578,2329.19527268119,535.805613241749,1626.48651098981,1694.53727664537,2963.85326871702
"103",307,1085.89474625914,2349.75386989993,536.112103741394,1635.67738877688,1708.76582925736,2990.7419105425
"104",310,1090.1085694574,2370.30196488743,537.097505939043,1643.11963297576,1725.26007542732,3015.34385434754
"105",313,1094.86413235521,2392.88451210398,537.746800470327,1651.98146424009,1741.44577972405,3044.3232444839
"106",316,1099.43960022355,2412.49935613642,538.527328582614,1660.35187186449,1755.62885953875,3069.36985273409
"107",319,1103.93201134077,2431.25052989774,538.902419110955,1668.96160357058,1769.99199365845,3092.50906613703
"108",322,1107.94256969348,2452.93394919595,539.572735282597,1676.31240410437,1783.99239446299,3121.87550392891
"109",325,1111.69601790518,2471.63211511571,540.100462313444,1683.29157349691,1797.73005647262,3145.5341737588
"110",328,1116.34174243164,2491.14351741553,540.20977967284,1692.47370519044,1812.00089132655,3170.2861435045
"111",331,1119.92864502511,2512.62270297362,541.201838583741,1698.65545146648,1826.53470257049,3198.71070337676
"112",334,1123.9540478389,2531.5086443009,541.626556518325,1706.28153915948,1841.21943715971,3221.79785144209
"113",337,1127.91703261447,2550.20461083464,541.9721780364,1713.86188719254,1854.14174680744,3246.26747486183
"114",340,1132.55993672079,2570.48094494264,541.956949830609,1723.16292361096,1867.30831667901,3273.65357320626
"115",343,1136.16323434448,2590.23858877138,541.753351034283,1730.57311765468,1880.33200303973,3300.14517450303
"116",346,1139.61554597666,2606.39319862238,541.960066901364,1737.27102505196,1894.82203163128,3317.96436561349
"117",349,1142.97322081254,2626.53347589214,542.278803912094,1743.66763771299,1909.46541476239,3343.60153702189
"118",352,1146.16941238501,2643.14117354398,542.359114920562,1749.97970984946,1922.11841418915,3364.1639328988
"119",355,1149.33312752342,2660.47621169237,542.808687801017,1755.85756724582,1935.50419711813,3385.44822626662
"120",358,1152.89047576921,2680.03655632292,542.404823195992,1763.37612834242,1951.29585058847,3408.77726205737
"121",361,1156.81535596781,2698.46759106058,542.481768844552,1771.14894309106,1966.22054934016,3430.71463278101
"122",364,1160.3447890196,2718.19923445943,542.200737883175,1778.48884015602,1982.39500738752,3454.00346153134
"123",367,1163.92783087101,2736.10235730419,542.211024894556,1785.64463684747,1995.91930323458,3476.28541137381
"124",370,1166.81411556571,2754.06366046644,542.127597529364,1791.50063360205,2008.78733520836,3499.33998572451
"125",373,1170.89034396675,2772.68237657529,542.406738499667,1799.37394943384,2021.43307029352,3523.93168285706
"126",376,1174.11305312669,2790.19511492514,542.563946906237,1805.66215934715,2035.38175120636,3545.00847864392
"127",379,1176.99415315559,2807.02446941374,542.26499293105,1811.72331338013,2050.1996290929,3563.84930973458
"128",382,1179.92797028606,2825.24951860812,542.469577592158,1817.38636297995,2063.81070977451,3586.68832744172
"129",385,1182.63305300369,2843.7668042926,542.647803769724,1822.61830223766,2077.28957652725,3610.24403205795
"130",388,1185.49265314435,2862.0924581864,542.728865769922,1828.25644051878,2089.74085412934,3634.44406224346
"131",391,1187.93523019183,2879.44327855645,542.918405868185,1832.95205451548,2102.65790858441,3656.22864852849
"132",394,1190.94237493357,2898.24109539577,542.597369800083,1839.28738006706,2116.79568327737,3679.68650751418
"133",397,1193.77778290986,2916.10461848848,542.225672359071,1845.32989346066,2131.04651359217,3701.1627233848
"134",400,1197.27649707951,2936.31201220184,542.041343004118,1852.5116511549,2144.32145963071,3728.30256477298
"135",403,1200.25421879055,2953.68153040883,542.022578048788,1858.48585953231,2156.59832347782,3750.76473733983
"136",406,1202.4015755401,2972.11802925788,541.996410661585,1862.80674041861,2168.53505726508,3775.70100125067
"137",409,1205.75714533816,2991.95555232589,541.692118998047,1869.82217167827,2182.11788314537,3801.7932215064
"138",412,1208.60211995739,3010.50388251944,541.581683431386,1875.62255648339,2195.15683398062,3825.85093105826
"139",415,1210.74088806968,3029.70895372371,541.291028322233,1880.19074781713,2208.46374126979,3850.95416617763
"140",418,1213.40504903449,3049.01762091975,540.723896704058,1886.08620136493,2223.71019195544,3874.32504988406
"141",421,1216.67428333878,3068.47380444642,539.918586408453,1893.42998026911,2238.05204835722,3898.89556053562
"142",424,1219.26572084475,3086.30404187324,539.335163729096,1899.1962779604,2250.39232485624,3922.21575889024
"143",427,1221.89481454115,3104.32273228073,539.084896315292,1904.70473276701,2262.75840555117,3945.88705901029
"144",430,1224.8227861475,3123.21840364892,538.42800356686,1911.21756872814,2277.50326533088,3968.93354196695
"145",433,1227.12000111783,3140.81154287854,538.094318102368,1916.14568413329,2289.52971632211,3992.09336943496
"146",436,1229.49739696126,3158.96855447328,537.569184062277,1921.42560986025,2303.55794626828,4014.37916267829
"147",439,1232.03646954629,3177.03756231737,537.07212750457,1927.000811588,2316.41871395797,4037.65641067677
"148",442,1233.84614916754,3195.52131847502,536.684167150999,1931.00813118409,2327.80025186376,4063.24238508627
"149",445,1235.94223736102,3212.30919480551,536.182704917652,1935.70176980438,2341.33238228468,4083.28600732633
"150",448,1237.7607592462,3229.34482896243,535.866180738711,1939.65533775369,2355.43046759749,4103.25919032737
"151",451,1240.11605749599,3245.72443353417,535.354197191293,1944.87791780068,2369.06814296668,4122.38072410165
"152",454,1242.65765117704,3263.66495193059,534.288501149664,1951.02680120442,2381.93598657268,4145.39391728849
"153",457,1244.94097486235,3281.84903119974,533.741714923646,1956.14023480106,2394.25433693383,4169.44372546566
"154",460,1246.75747244292,3299.31186890418,533.341893832934,1960.17305105291,2405.55253684605,4193.07120096231
"155",463,1248.68051491804,3317.95931303515,532.689915293926,1964.67111454216,2418.12720529676,4217.79142077354
"156",466,1251.00357817413,3335.40941947796,531.738985587865,1970.26817076039,2428.55350657885,4242.26533237707
"157",469,1252.93561914809,3352.66982956919,531.177431106701,1974.69380718948,2440.11129008967,4265.22836904871
"158",472,1255.32817799544,3370.70595946612,530.389569640842,1980.26678635004,2453.05500783872,4288.35691109353
"159",475,1257.42137973707,3386.69074202738,529.638049856492,1985.20470961765,2464.25992711481,4309.12155693995
"160",478,1259.55298089661,3402.62518310466,529.010281610204,1990.09568018301,2474.8687745706,4330.38159163872
"161",481,1261.44764189725,3418.4526502911,528.320320386649,1994.57496340785,2487.50646582168,4349.39883476051
"162",484,1263.84007890064,3435.91035533995,527.040479111396,2000.63967868988,2497.99258180135,4373.82812887856
"163",487,1266.26751332307,3454.40662173699,526.122390653548,2006.41263599259,2510.6286567894,4398.18458668458
"164",490,1268.01144881325,3470.76595222068,525.35380508707,2010.66909253943,2523.7202292342,4417.81167520716
"165",493,1270.30623581314,3487.59229336189,524.531515698785,2016.08095592749,2535.66290204656,4439.52168467722
"166",496,1272.1882890768,3503.05828784421,523.775530862414,2020.60104729118,2546.61695808037,4459.49961760805
"167",499,1273.87150911331,3520.12933895206,523.07865184639,2024.66436638023,2556.23930027589,4484.01937762822
"168",502,1275.85933300628,3536.05075764641,522.179570707222,2029.53909530533,2565.88936371576,4506.21215157706
"169",505,1277.88251020811,3552.31657836935,521.202377819336,2034.56264259689,2577.23734346737,4527.39581327133
"170",508,1279.65878689734,3568.17895967049,520.504777868122,2038.81279592655,2588.70033566339,4547.6575836776
"171",511,1281.19799209586,3584.35705863765,519.619419091719,2042.7765651,2600.99860488681,4567.71551238849
"172",514,1283.25248369617,3603.0375171274,518.494735983997,2048.01023140835,2612.58688162685,4593.48815262795
"173",517,1284.84328962793,3619.94638790221,517.347146406546,2052.33943284931,2623.26890932449,4616.62386647992
"174",520,1286.74044827116,3634.87800531046,516.213117636343,2057.26777890598,2634.19192444954,4635.56408617139
"175",523,1288.23337810668,3650.35138195332,515.344995200889,2061.12176101248,2644.62814691083,4656.07461699581
"176",526,1289.30302673191,3665.6488606064,514.854643422295,2063.75141004153,2656.71919543932,4674.57852577348
"177",529,1291.10226420537,3682.98388698474,513.645056757005,2068.55947165374,2667.77341367853,4698.19436029095
"178",532,1292.43950095317,3699.48202814226,513.053559074724,2071.82544283162,2681.52460565092,4717.43945063359
"179",535,1294.17992195935,3715.71277630611,511.899095354574,2076.46074856413,2692.38783290024,4739.03771971198
"180",538,1296.31156461771,3732.78313803518,510.350675287501,2082.27245394791,2704.25715475444,4761.30912131592
"181",541,1297.47440605001,3746.79451543356,509.656440573227,2085.2923715268,2716.99114539799,4776.59788546913
"182",544,1299.51794042869,3761.71513433734,508.285114015343,2090.75076684203,2727.73400404225,4795.69626463243
"183",547,1301.07967668418,3778.30186984685,507.224484790131,2094.93486857824,2740.22684603059,4816.3768936631
"184",550,1302.48499680264,3794.0225391982,506.280405110471,2098.6895884948,2751.4891754536,4836.55590294279
"185",553,1303.89433973771,3810.90633708104,505.277968138274,2102.51071133714,2763.53340942292,4858.27926473916
"186",556,1305.31142857476,3827.58182832247,504.670626796538,2105.95223035299,2776.03197563138,4879.13168101356
"187",559,1306.89921631073,3844.94061686923,503.523165743076,2110.27526687838,2788.50798510004,4901.37324863843
"188",562,1308.30290992301,3861.2391981738,502.461643860152,2114.14417598586,2801.23817147634,4921.24022487126
"189",565,1309.75701002524,3877.51697752663,501.395235502566,2118.11878454791,2813.53495436509,4941.49900068818
"190",568,1311.18862100335,3893.88457857189,500.412135104369,2121.96510690234,2824.21561001958,4963.5535471242
"191",571,1313.05111090969,3909.74761281304,498.888813115938,2127.21340870345,2835.93079064448,4983.56443498159
"192",574,1314.65045369558,3925.84715798598,497.681462699581,2131.61944469158,2847.75923608193,5003.93507989003
"193",577,1315.61198366138,3940.79884800866,497.298433542553,2133.92553378021,2858.08106203734,5023.51663397999
"194",580,1317.18453952292,3954.2754392799,495.900194548769,2138.46888449708,2867.68653264101,5040.86434591879
"195",583,1318.54138522357,3970.22838516102,494.752485788317,2142.33028465882,2878.20743640449,5062.24933391755
"196",586,1319.88097107933,3983.94344216574,493.607729689807,2146.15421246885,2887.52589331877,5080.36099101271
"197",589,1321.37487757942,3999.20138144844,492.327080277253,2150.42267488159,2898.51466761991,5099.88809527697
"198",592,1322.72384488944,4016.38771667368,491.103302437316,2154.34438734155,2911.4401108672,5121.33532248016
"199",595,1324.02865246728,4032.11769943452,490.094419932409,2157.96288500214,2924.45964047979,5139.77575838926
"200",598,1325.17074494156,4046.15862680637,489.038650844883,2161.30283903824,2933.60817067398,5158.70908293875
"201",601,1326.30803055492,4062.4041764237,488.020444634101,2164.59561647573,2945.21384213028,5179.59451071712
"202",604,1327.24922344908,4076.06795843626,487.391093823857,2167.10735307431,2953.96884551297,5198.16707135954
"203",607,1328.63034013873,4093.94444012444,486.125817703942,2171.13486257351,2964.58476213456,5223.30411811432
"204",610,1329.75358438819,4107.96502992373,485.033062306869,2174.47410646951,2976.01229463781,5239.91776520964
"205",613,1331.09476960083,4122.91760848114,483.873454260337,2178.31608494133,2986.36246995381,5259.47274700846
"206",616,1332.50673961626,4137.88070201986,482.352818048397,2182.66066118412,2995.62708617578,5280.13431786394
"207",619,1333.67378508363,4153.76392666734,481.311075807131,2186.03649436013,3006.80398352316,5300.72386981152
"208",622,1334.80664456708,4167.96255469336,480.241760237891,2189.37152889626,3017.71122179098,5318.21388759573
"209",625,1335.86314023276,4182.46754193545,479.140140507033,2192.58613995849,3025.828778247,5339.1063056239
"210",628,1336.9188072009,4195.96554026482,478.010769822822,2195.82684457899,3036.02248456408,5355.90859596556
"211",631,1338.0028945548,4210.67148061593,477.042256411899,2198.9635326977,3048.67035562227,5372.67260560959
"212",634,1338.95421744191,4225.13957233727,476.002681300961,2201.90575358285,3059.70204828762,5390.57709638691
"213",637,1339.99317638717,4239.37221760219,474.890827235545,2205.09552553879,3068.33711990256,5410.40731530182
"214",640,1341.26440775627,4253.93273659443,473.615068279586,2208.91374723295,3079.30016914457,5428.5653040443
"215",643,1342.42269247888,4268.47752188623,472.208094643032,2212.63729031474,3090.05409063795,5446.90095313451
"216",646,1343.58079791296,4283.63441106961,471.197740546729,2215.96385527919,3100.10834472402,5467.16047741519
"217",649,1344.46598924928,4297.38618252127,470.265295485034,2218.66668301352,3109.98171371003,5484.79065133251
"218",652,1345.52392987888,4309.44844678327,468.992279904634,2222.05557985313,3118.63179056402,5500.26510300252
"219",655,1346.66371481009,4323.55079436293,467.69099048521,2225.63643913498,3127.61955406549,5519.48203466038
"220",658,1347.78210602231,4337.94892809539,466.36608751071,2229.19812453392,3138.37476098311,5537.52309520767
"221",661,1348.76912218152,4352.48254743775,465.249215409634,2232.2890289534,3148.69753900985,5556.26755586565
"222",664,1349.74145606477,4365.82036691857,464.196862392224,2235.28604973731,3158.52058990199,5573.12014393514
"223",667,1350.61010374041,4378.67325932714,463.249311273628,2237.9708962072,3167.8636887834,5589.48282987088
"224",670,1352.2968435651,4393.8702298567,461.313340602696,2243.2803465275,3178.80663796823,5608.93382174517
"225",673,1353.26584736446,4408.84132269621,460.319963442056,2246.21173128686,3188.90911317807,5628.77353221434
"226",676,1354.62395586176,4422.84714234292,458.692005495383,2250.55590622813,3198.24158944512,5647.45269524072
"227",679,1355.77836282043,4436.4643647485,457.265684135546,2254.29104150532,3207.87490448031,5665.05382501669
"228",682,1356.61327147285,4450.5032793136,456.310094076437,2256.91644886925,3219.08940289152,5681.91715573568
"229",685,1357.89443098382,4466.43319043796,454.889336537837,2260.8995254298,3231.03255358162,5701.83382729431
"230",688,1358.79882714821,4480.36393511195,453.775729118098,2263.82192517832,3241.94849172898,5718.77937849492
"231",691,1359.60709865691,4493.03730505135,452.978270412062,2266.23592690175,3250.80985103767,5735.26475906503
"232",694,1360.87528518508,4506.68830464247,451.338416509366,2270.41215386079,3260.69324900811,5752.68336027684
"233",697,1361.76865634981,4520.63104473965,450.268878900675,2273.26843379895,3268.73979082458,5772.52229865473
"234",700,1362.62889455909,4535.29045997578,449.256922150028,2276.00086696816,3278.69588401344,5791.88503593811
"235",703,1363.63458142984,4551.05222520057,448.02921401258,2279.2399488471,3287.24966512629,5814.85478527485
"236",706,1364.87462778251,4565.73553141107,446.506627243445,2283.24262832157,3297.35654659974,5834.1145162224
"237",709,1365.8460160487,4578.690670267,445.48551919211,2286.20651290529,3305.47537285374,5851.90596768026
"238",712,1366.73336626249,4591.96587973025,444.354138055102,2289.11259446988,3313.24191465908,5870.68984480142
"239",715,1367.42737297378,4605.38290688977,443.508551625557,2291.346194322,3322.60539684324,5888.1604169363
"240",718,1368.10204170714,4620.11759634877,442.748603801768,2293.45547961251,3333.03314381119,5907.20204888635
"241",721,1368.84750586236,4632.61657046791,441.810919593911,2295.88409213081,3343.75684750842,5921.47629342739
"242",724,1369.5516943958,4645.74828694567,440.879478654839,2298.22391013675,3351.53495267017,5939.96162122118
"243",727,1370.79386652101,4660.79961127939,439.32607481222,2302.26165822981,3362.66523811415,5958.93398444463
"244",730,1371.5896779394,4675.04646157693,438.241035604683,2304.93832027412,3371.11637783585,5978.976545318
"245",733,1372.25639602071,4688.85069406235,437.291719219898,2307.22107282152,3379.32058400448,5998.38080412022
"246",736,1373.17094138057,4702.49299421354,436.065921559193,2310.27596120194,3390.44981743374,6014.53617099333
"247",739,1374.15754782744,4716.42250399111,434.841558501979,2313.4735371529,3399.82547887732,6033.01952910489
"248",742,1375.36012562741,4729.6877970892,433.172485628607,2317.54776562621,3409.56064234283,6049.81495183556
"249",745,1375.76673865061,4742.45542469133,432.744666413358,2318.78881088786,3418.30242240018,6066.60842698248
"250",748,1376.3985781071,4755.31608316595,431.976571913336,2320.82058430086,3426.12657188158,6084.50559445031
"251",751,1377.08583306212,4767.53115366474,430.984073985407,2323.18759213884,3436.12131841984,6098.94098890964
"252",754,1377.84659701111,4780.61921030063,430.038929692374,2325.65426432985,3445.43584252455,6115.80257807672
"253",757,1378.79615017043,4793.28208450085,428.687409910989,2328.90489042987,3452.67381153485,6133.89035746684
"254",760,1379.37867705106,4806.71052903883,427.835190540267,2330.92216356186,3461.81643527719,6151.60462280047
"255",763,1380.15358361414,4820.93037837413,426.868399137985,2333.4387680903,3470.90623627494,6170.95452047332
"256",766,1380.77566990776,4833.00195267444,426.170296318383,2335.38104349715,3481.06285375046,6184.94105159843
"257",769,1381.75469716724,4846.42734925424,424.989208336603,2338.52018599787,3491.50215381654,6201.35254469193
"258",772,1382.40254644368,4857.80461488784,424.088370701793,2340.71672218558,3500.22586711198,6215.3833626637
"259",775,1383.18420392395,4871.20162629577,422.933427368859,2343.43498047905,3510.45090933654,6231.95234325499
"260",778,1383.86611417607,4883.19594725632,422.237657281378,2345.49457107076,3518.72478689087,6247.66710762178
"261",781,1384.86407538252,4894.11033535546,420.836901737914,2348.89124902712,3526.53094268258,6261.68972802834
"262",784,1385.56047292798,4907.03529326221,419.851670717896,2351.26927513806,3535.25763546512,6278.8129510593
"263",787,1386.58422750217,4919.2514603999,418.426428598013,2354.74202640633,3544.77140220963,6293.73151859018
"264",790,1387.44801734095,4930.34353497796,417.160435931324,2357.73559875059,3551.48214963247,6309.20492032346
"265",793,1388.32453540219,4943.42912179319,415.930014347271,2360.71905645712,3559.86125516863,6326.99698841776
"266",796,1389.40732319844,4955.37624644096,414.473640420802,2364.34100597607,3567.77178185063,6342.98071103128
"267",799,1390.03134573424,4968.36240825122,413.534361068383,2366.52833040009,3578.07640330774,6358.64841319469
"268",802,1390.76482025237,4980.90248883654,412.555635540823,2368.97400496391,3586.43518912845,6375.36978854463
"269",805,1391.43326792285,4993.01358919415,411.654264773856,2371.21227107183,3595.63938916968,6390.38778921863
"270",808,1391.72699848574,5004.94238735917,411.276319211704,2372.17767775977,3603.83731551696,6406.04745920137
"271",811,1392.47038441866,5018.37201311177,410.258226867298,2374.68254197003,3613.15809806,6423.58592816354
"272",814,1393.0069601577,5028.99124554999,409.539727419563,2376.47419289585,3621.49620390597,6436.486287194
"273",817,1393.77813847769,5039.53440549619,408.482306135525,2379.07397081986,3629.95224826043,6449.11656273195
"274",820,1394.52697150783,5051.67516564582,407.414043098823,2381.63989991685,3638.11191323216,6465.23841805948
"275",823,1395.19289648015,5063.45513626747,406.342796187371,2384.04299677293,3646.3041048389,6480.60616769603
"276",826,1395.95046546926,5075.28593680386,405.312177169172,2386.58875376936,3653.79002756115,6496.78184604656
"277",829,1396.5472977954,5087.35972462806,404.536581531237,2388.55801405955,3661.7033065704,6513.01614268572
"278",832,1397.29469520764,5099.84537663825,403.273361036713,2391.31602937856,3669.22212127732,6530.46863199918
"279",835,1397.76383184852,5111.1018188409,402.65111678723,2392.87654690981,3679.21786390776,6542.98577377403
"280",838,1398.57958883592,5122.7607752214,401.396561055502,2395.76261661633,3687.88210520018,6557.63944524262
"281",841,1399.23296442434,5134.91468840566,400.370578457418,2398.09535039126,3696.50313821018,6573.32623860114
"282",844,1399.83526121861,5147.24986887368,399.670456949384,2400.00006548784,3706.76962887584,6587.73010887151
"283",847,1400.47326349657,5158.80968793136,398.769836386567,2402.17669060657,3715.53896380986,6602.08041205285
"284",850,1401.15223085533,5169.68590658407,397.676566888258,2404.62789482241,3724.5336484544,6614.83816471373
"285",853,1401.6202182458,5181.31165655131,396.973152700491,2406.26728379111,3731.42467638292,6631.19863671971
"286",856,1402.00936211142,5191.92833204797,396.430006679762,2407.58871754309,3739.74717367044,6644.10949042549
"287",859,1402.60374220187,5202.99552499753,395.587923702795,2409.61956070095,3747.70813819949,6658.28291179557
"288",862,1403.17484900877,5213.40171248057,394.814463774982,2411.53523424256,3755.25045357037,6671.55297139077
"289",865,1403.69470655894,5225.89782410048,394.007143231558,2413.38226988633,3764.20594525764,6687.58970294331
"290",868,1404.5518576992,5237.31359085172,392.768585353726,2416.33513004467,3772.19253820539,6702.43464349805
"291",871,1405.1251928769,5248.20922172785,391.915578050011,2418.33480770379,3778.92636123602,6717.49208221969
"292",874,1405.6873119454,5259.14050377519,391.095784325728,2420.27883956507,3786.66346878955,6731.61753876084
"293",877,1406.19441892225,5270.45093694336,390.368606725371,2422.02023111914,3794.61782475783,6746.28404912889
"294",880,1407.09517304233,5281.50276191324,388.953525524545,2425.23682056011,3801.70460834075,6761.30091548574
"295",883,1407.52462263081,5292.07130471938,388.494956531927,2426.5542887297,3808.94795286188,6775.19465657687
"296",886,1408.06016279356,5303.48159124632,387.661128018172,2428.45919756895,3817.36030030119,6789.60288219145
"297",889,1408.66028138235,5313.7131145785,386.76503615454,2430.55552661016,3825.91421288651,6801.51201627048
"298",892,1409.03718381335,5325.23484965956,386.184631192313,2431.88973643439,3834.01519354707,6816.45450577205
"299",895,1409.49734345288,5336.65902138722,385.554795439099,2433.43989146666,3843.17131553319,6830.14672724124
"300",898,1409.90779055214,5347.53883779481,384.989809110421,2434.82577199386,3851.79940772293,6843.2782678667
"301",901,1410.51369717937,5358.31989695212,384.149919585363,2436.87747477337,3858.72294026484,6857.91685363939
"302",904,1411.19378644357,5369.78506892793,383.078751569584,2439.30882131756,3865.57449413762,6873.99564371823
"303",907,1411.7019030337,5380.39488712685,382.358594976639,2441.04521109076,3872.17820954503,6888.61156470866
"304",910,1412.37031183714,5390.27007017664,381.335605168272,2443.405018506,3879.2206720049,6901.31946834837
"305",913,1412.89102011963,5400.87686309233,380.529656076083,2445.25238416317,3886.13748621441,6915.61623997026
"306",916,1413.61246882156,5410.54281282624,379.421255031401,2447.80368261171,3893.39753896641,6927.68808668608
"307",919,1414.07200704031,5420.9229818489,378.738433454139,2449.40558062648,3900.28004136499,6941.56592233281
"308",922,1414.67524519556,5431.8338115871,377.81177936824,2451.53871102289,3907.46038553419,6956.20723764001
"309",925,1415.10405032473,5442.14322674688,377.207092539801,2453.00100810967,3915.99260058097,6968.29385291279
"310",928,1415.6313488213,5452.56911713185,376.377136310703,2454.88556133189,3923.35495955421,6981.78327470949
"311",931,1416.1467873874,5462.5945041166,375.579432485325,2456.71414228947,3931.92145173356,6993.26755649964
"312",934,1416.45062565312,5471.8889333897,375.137430287869,2457.76382101836,3939.88109342269,7003.8967733567
"313",937,1416.9213971674,5482.98828588075,374.44301614404,2459.39977819075,3947.84770351056,7018.12886825093
"314",940,1417.55152843107,5492.94686285889,373.45045454683,2461.65260231532,3955.45467289944,7030.43905281835
"315",943,1417.90535707649,5504.55688132109,372.913434246552,2462.89727990642,3961.77871342117,7047.33504922101
"316",946,1418.30077573115,5514.91415241214,372.296101918721,2464.30544954358,3969.17152462648,7060.6567801978
"317",949,1418.78536829583,5525.11555326193,371.576114205145,2465.99462238652,3976.13111986172,7074.09998666214
"318",952,1419.21122614538,5535.53004537444,370.910643146113,2467.51180914466,3983.89108753655,7087.16900321233
"319",955,1419.91944109042,5547.20593698727,369.854751129205,2469.98413105162,3993.65201963086,7100.75985434367
"320",958,1420.19573716871,5557.75894112109,369.441348823016,2470.95012551441,4000.45089294514,7115.06698929705
"321",961,1420.65531382855,5567.7333704073,368.711853954548,2472.59877370255,4007.69094054945,7127.77580026516
"322",964,1421.00527562329,5577.06101604738,368.189640227998,2473.82091101858,4015.69204415229,7138.42998794247
"323",967,1421.55960022972,5587.50477401455,367.377014919863,2475.74218553959,4023.42654837939,7151.58299964971
"324",970,1421.92209984048,5598.0088401332,366.879701754002,2476.96449792697,4030.86037811206,7165.15730215434
"325",973,1422.37311463205,5608.47643783151,366.170612870312,2478.57561639379,4037.64650617716,7179.30636948587
"326",976,1422.78595825778,5618.05210363414,365.635220159841,2479.93669635572,4044.80824215448,7191.2959651138
"327",979,1423.28256055469,5628.88617588854,364.873492541118,2481.69162856827,4051.66290057624,7206.10945120084
"328",982,1423.6377370044,5638.67957796641,364.372378675897,2482.9030953329,4056.80472031641,7220.55443561642
"329",985,1424.0776078774,5648.55681204676,363.789783169806,2484.365432585,4064.2923282911,7232.82129580242
"330",988,1424.50085455208,5659.0962768986,363.108216661297,2485.89349244287,4071.46674050164,7246.72581329557
"331",991,1424.7513598904,5669.68826484026,362.718563431934,2486.78415634887,4078.23633185939,7261.14019782113
"332",994,1425.09859664832,5678.71898212888,362.107388257509,2488.08980503914,4085.71851694608,7271.71944731168
"333",997,1425.51185393926,5688.89910991107,361.454982247864,2489.56872563067,4093.04508182588,7284.75313799627
"334",1000,1425.85427677607,5698.24566953274,360.870027720424,2490.83852583172,4100.30741819262,7296.18392087287
"335",1003,1426.27879429404,5708.02906653802,360.229676229467,2492.32791235861,4105.58700524359,7310.47112783245
"336",1006,1426.62748219015,5718.20656097748,359.72141168242,2493.53355269787,4112.84645034314,7323.56667161182
"337",1009,1426.94818898975,5727.89737268671,359.256861456641,2494.63951652286,4119.32748509961,7336.46726027381
"338",1012,1427.31404162198,5737.64730847878,358.70885422828,2495.91922901568,4125.85120426169,7349.44341269586
"339",1015,1427.52175381641,5746.97309147537,358.436638473378,2496.60686915944,4132.98076411313,7360.96541883762
"340",1018,1427.98346874559,5755.52237677211,357.688863084743,2498.27807440644,4139.47904264831,7371.5657108959
"341",1021,1428.41939112915,5765.07517757981,356.987631207391,2499.85115105092,4146.52942185339,7383.62093330624
"342",1024,1428.62418043914,5773.46968441521,356.772479391428,2500.47588148686,4151.89321642419,7395.04615240623
"343",1027,1429.0484490597,5783.54309567261,356.057656633633,2502.03924148577,4158.74514535055,7408.34104599466
"344",1030,1429.41891101966,5793.26249249301,355.511300907977,2503.32652113134,4164.72544178051,7421.79954320551
"345",1033,1429.73665407515,5802.45815347669,355.098162588417,2504.37514556188,4171.79178058454,7433.12452636883
"346",1036,1430.08059470036,5813.16218919606,354.572629384541,2505.58856001618,4178.59556818344,7447.72881020868
"347",1039,1430.33207034124,5822.57291919437,354.159804657238,2506.50433602524,4185.04820874784,7460.09762964091
"348",1042,1430.67537313362,5831.47275549839,353.61918461771,2507.73156164953,4190.95741238625,7471.98809861054
"349",1045,1431.0892110813,5841.23387498611,353.005500032352,2509.17292213024,4198.18845004864,7484.27929992359
"350",1048,1431.43692604621,5849.79595813728,352.418412164721,2510.4554399277,4203.71516019399,7495.87675608056
"351",1051,1431.71868769412,5857.3308465666,351.958625688757,2511.47874969948,4208.7476815683,7505.91401156489
"352",1054,1431.92019767949,5866.3121369554,351.681621279323,2512.15877407966,4215.94801179884,7516.67626211195
"353",1057,1432.27087049667,5875.43448904224,351.146145954526,2513.39559503882,4221.86600945054,7529.00296863394
"354",1060,1432.47971269687,5883.27308427192,350.797514413273,2514.16191098047,4228.59439943702,7537.95176910682
"355",1063,1432.7157010268,5892.57163602223,350.467079850911,2514.9643222027,4235.30683232801,7549.83643971646
"356",1066,1432.95446340364,5902.81264550609,350.037629139425,2515.87129766786,4242.32390252645,7563.30138848574
"357",1069,1433.15152565723,5910.75532230125,349.715671471928,2516.58737984254,4247.61380214468,7573.89684245782
"358",1072,1433.40940971628,5920.43269182639,349.266347548593,2517.55247188396,4253.54726075156,7587.31812290122
"359",1075,1433.63545441372,5929.05284467453,348.946569451251,2518.32433937619,4258.17634157214,7599.92934777693
"360",1078,1433.76079080803,5938.1689340332,348.749844374225,2518.77173724184,4264.50133355043,7611.83653451598
"361",1081,1433.95700629449,5946.94977804754,348.480830522773,2519.43318206621,4270.13454530133,7623.76501079376
"362",1084,1434.15588403267,5956.08420212767,348.151711062442,2520.16005700289,4276.32601629868,7635.84238795667
"363",1087,1434.41827816701,5964.02513840892,347.768897331686,2521.06765900233,4282.39226044989,7645.65801636795
"364",1090,1434.70563284233,5973.72627760087,347.308352909864,2522.1029127748,4288.07914265185,7659.3734125499
"365",1093,1435.01951659931,5982.22968800052,346.775591204171,2523.26344199445,4294.91146822445,7669.54790777659
"366",1096,1435.21910339686,5991.14795219099,346.526794832977,2523.91141196074,4300.65632039861,7681.63958398338
"367",1099,1435.4783134083,6000.17846989897,346.081857517266,2524.87476929934,4305.90341055172,7694.45352924621
"368",1102,1435.69710466268,6009.23800190704,345.708731562195,2525.68547776316,4311.498732713,7706.97727110107
"369",1105,1435.96705420387,6017.91200743924,345.270770402728,2526.66333800501,4317.29351728805,7718.53049759042
"370",1108,1436.14316486575,6026.60305342318,345.040219359564,2527.24611037194,4323.43508353813,7729.77102330823
"371",1111,1436.30312485225,6034.62633033768,344.837043104953,2527.76920659955,4329.35620223451,7739.89645844084
"372",1114,1436.44079892426,6042.67793527906,344.655230145567,2528.22636770296,4334.87433438071,7750.48153617742
"373",1117,1436.66920173721,6051.25007956766,344.262642898419,2529.075760576,4341.54026361804,7760.95989551728
"374",1120,1436.8527210064,6060.74004590868,344.003365977436,2529.70207603536,4349.01467075241,7772.46542106495
"375",1123,1437.09009855485,6069.29725884978,343.638789271504,2530.5414078382,4355.75568173852,7782.83883596104
"376",1126,1437.30989042837,6077.59881392878,343.26854113815,2531.35123971859,4361.62346366619,7793.57416419137
"377",1129,1437.49203405244,6085.48799741063,343.004251020351,2531.97981708453,4367.1488138125,7803.82718100876
"378",1132,1437.66022412992,6093.46399085291,342.786433954372,2532.53401430547,4373.13294521607,7813.79503648975
"379",1135,1437.76972480155,6100.90274374325,342.623400172006,2532.9160494311,4378.37917850404,7823.42630898246
"380",1138,1437.81215234059,6108.61423252666,342.583857863912,2533.04044681727,4384.65170152996,7832.57676352336
"381",1141,1438.00618491392,6116.18903510253,342.261481275194,2533.75088855265,4390.57865790597,7841.79941229909
"382",1144,1438.15674090079,6123.60104193131,342.058443834613,2534.25503796697,4395.64846829652,7851.5536155661
"383",1147,1438.25508883332,6131.36768939897,341.934383823502,2534.57579384313,4401.32271938133,7861.41265941662
"384",1150,1438.44454845366,6139.51175802838,341.629975640872,2535.25912126645,4407.28921793995,7871.73429811681
"385",1153,1438.63789043119,6148.76015297338,341.368520225232,2535.90726063714,4413.09154289692,7884.42876304984
"386",1156,1438.79266669836,6156.98824254359,341.10820123103,2536.4771321657,4418.93628421487,7895.04020087231
"387",1159,1438.95435131654,6165.27824679804,340.827179407837,2537.08152322525,4423.95837753706,7906.59811605902
"388",1162,1439.12109524034,6174.29939666191,340.602183689958,2537.64000679072,4430.46460956135,7918.13418376247
"389",1165,1439.28648891839,6182.13936592623,340.359797961417,2538.21317987536,4436.61413408444,7927.66459776802
"390",1168,1439.45501151308,6191.12093135539,340.104642110525,2538.80538091564,4442.70195882356,7939.53990388722
"391",1171,1439.53279017408,6199.52279219624,340.008548254465,2539.05703209369,4447.99210432669,7951.05348006579
"392",1174,1439.61276395131,6206.85616928549,339.900210142853,2539.32531775976,4453.46881774587,7960.24352082512
"393",1177,1439.7399475812,6214.2384808994,339.741939438201,2539.73795572419,4459.06783188176,7969.40912991705
"394",1180,1439.86017490391,6222.18055853167,339.564100573498,2540.15624923432,4465.06723902734,7979.293878036
"395",1183,1439.98088394746,6229.90427939866,339.40099653759,2540.56077135732,4469.73375952845,7990.07479926886
"396",1186,1440.15485722385,6238.07249178934,339.152076244073,2541.15763820363,4475.60448665455,8000.54049692414
"397",1189,1440.22530695184,6245.50517694082,339.072589127742,2541.37802477593,4481.15651500901,8009.85383887263
"398",1192,1440.36099712781,6252.26588106714,338.843552781149,2541.87844147448,4486.08313588953,8018.44862624475
"399",1195,1440.43753492964,6261.95601945678,338.748896335348,2542.12617352393,4492.7468815775,8031.16515733605
"400",1198,1440.50491019564,6269.24591187727,338.62851836131,2542.38130202998,4499.04255450569,8039.44926924885
"401",1201,1440.57154041175,6276.35843199347,338.527063300431,2542.61601752308,4504.16604790274,8048.5508160842
"402",1204,1440.71588036101,6284.2752288947,338.297433302208,2543.13432741981,4509.23119779778,8059.31925999161
"403",1207,1440.84149924433,6291.89742030254,338.139943645423,2543.54305484325,4515.2555656791,8068.53927492598
"404",1210,1440.91132057392,6299.91259702199,338.05079179173,2543.77184935612,4521.31069342634,8078.51450061764
"405",1213,1440.97063485019,6307.67344569988,337.970536823096,2543.97073287729,4526.64345192302,8088.70343947675
"406",1216,1441.02879614303,6315.04124595832,337.912129975361,2544.14546231071,4531.87253488972,8098.20995702693
"407",1219,1441.11035736783,6323.22135212942,337.822435347688,2544.39827938798,4537.58858826015,8108.85411599868
"408",1222,1441.19427874654,6331.14508527881,337.714454181084,2544.67410331199,4542.34634122562,8119.943829332
"409",1225,1441.29869554832,6338.48084901654,337.552011711,2545.04537938564,4547.49113361499,8129.4705644181
"410",1228,1441.32590669714,6345.67407393871,337.519603585749,2545.13220980852,4552.88936635713,8138.45878152029
"411",1231,1441.41407112014,6353.48640752587,337.383652970921,2545.44448926936,4558.03262796782,8148.94018708393
"412",1234,1441.49264154992,6361.03856521768,337.290695403409,2545.69458769644,4563.99209931321,8158.08503112215
"413",1237,1441.54908270989,6368.13289667732,337.245047937769,2545.85311748201,4569.4722408572,8166.79355249744
"414",1240,1441.60350011371,6375.15861181233,337.195302118547,2546.01169810888,4575.08466815749,8175.23255546716
"415",1243,1441.66034102759,6382.00576933887,337.112396294292,2546.20828576088,4580.09754679501,8183.91399188273
"416",1246,1441.71376933804,6389.09667000748,337.052064929885,2546.37547374619,4584.60498268393,8193.58835733102
"417",1249,1441.75643229366,6396.16643207944,336.988188432703,2546.52467615462,4588.95571376868,8203.37715039021
"418",1252,1441.80571092899,6402.8052153972,336.927277535248,2546.68414432274,4593.48231649315,8212.12811430126
"419",1255,1441.84499195747,6409.42023750775,336.896552739688,2546.79343117526,4598.5675651412,8220.27290987431
"420",1258,1441.90270551053,6416.73273672899,336.841923587945,2546.96348743311,4604.69829408642,8228.76717937156
"421",1261,1441.98826130802,6424.0036188968,336.73910881548,2547.23741380056,4610.65235049203,8237.35488730157
"422",1264,1442.03320091236,6430.80496111895,336.678042289144,2547.38835953557,4616.72224494308,8244.88767729483
"423",1267,1442.05681216629,6437.28982517594,336.686081671742,2547.42754266083,4620.92467185215,8253.65497849974
"424",1270,1442.10282219936,6444.26815977855,336.634849455945,2547.57079494278,4626.26761215751,8262.26870739959
"425",1273,1442.18358392303,6451.06525111732,336.52737946757,2547.83978837849,4630.61317923453,8271.5173230001
"426",1276,1442.2238989619,6457.44462192163,336.489693583253,2547.95810434054,4634.83962076703,8280.04962307624
"427",1279,1442.29264547039,6465.25702424998,336.409920753738,2548.17537018704,4640.34045552606,8290.1735929739
"428",1282,1442.3132038726,6471.98780336734,336.391806705617,2548.23460103958,4645.44429757626,8298.53130915843
"429",1285,1442.36491985619,6478.08500915394,336.32066506372,2548.40917464865,4650.26483506992,8305.90518323795
"430",1288,1442.39514889446,6485.69966521166,336.279406207498,2548.51089158143,4655.92415714465,8315.47517327866
"431",1291,1442.42903474169,6491.79204581249,336.258050940637,2548.60001854274,4661.85903986387,8321.72505176112
"432",1294,1442.48200861343,6498.513844962,336.209991279339,2548.75402594751,4666.65951731353,8330.36817261047
"433",1297,1442.53150730206,6505.90399183704,336.163843583992,2548.89917102014,4671.93708810229,8339.87089557178
"434",1300,1442.56551148571,6512.87208617189,336.12427503744,2549.00674793398,4676.53044990747,8349.21372243632
"435",1303,1442.61002669176,6519.68376786806,336.079466568071,2549.14058681544,4682.02368397556,8357.34385176056
"436",1306,1442.63514185752,6526.4900513039,336.060888986229,2549.20939472881,4687.40556724972,8365.57453535809
"437",1309,1442.67591571347,6533.5675406601,336.020088452413,2549.33174297453,4692.00998601211,8375.12509530809
"438",1312,1442.71479717941,6539.3208167713,335.952109083333,2549.47748527549,4696.69361930778,8381.94801423483
"439",1315,1442.76094288462,6545.50614018728,335.901244437782,2549.62064133146,4701.17656762763,8389.83571274692
"440",1318,1442.79503587538,6551.87104798971,335.86629617988,2549.72377557087,4706.60896872382,8397.1331272556
"441",1321,1442.83909287822,6558.46797173973,335.819282941251,2549.8589028152,4711.64655748025,8405.28938599921
"442",1324,1442.86909749324,6564.7424708741,335.815170628451,2549.92302435804,4717.19494654211,8412.28999520609
"443",1327,1442.90080458706,6571.5651140476,335.785644016919,2550.0159651572,4722.47056432556,8420.65966376963
"444",1330,1442.93202388879,6577.88966153932,335.774473755841,2550.08957402175,4727.54235155153,8428.23697152711
"445",1333,1442.95747033749,6583.45352417416,335.760169893038,2550.15477078193,4732.04079280373,8434.86625554458
"446",1336,1442.98206634089,6589.78140613963,335.752816583389,2550.21131609839,4736.43348953082,8443.12932274843
"447",1339,1443.01093222434,6595.85530129042,335.723280694961,2550.29858375372,4741.39101481959,8450.31958776126
"448",1342,1443.03907071397,6602.92655551741,335.706528508686,2550.37161291925,4746.99626321436,8458.85684782046
"449",1345,1443.06490805364,6609.26563887476,335.687897312369,2550.44191879491,4751.57674199926,8466.95453575026
"450",1348,1443.0936823118,6615.15247972114,335.680495232972,2550.50686939063,4756.0881631495,8474.21679629278
"451",1351,1443.12447660093,6621.16518566251,335.640379852647,2550.60857334922,4760.29289511609,8482.03747620893
"452",1354,1443.16378828374,6627.23105445377,335.613344680836,2550.71423188664,4763.87215329537,8490.58995561217
"453",1357,1443.19159285706,6632.93571797107,335.607046774593,2550.77613893953,4767.56110692914,8498.31032901301
"454",1360,1443.21248001893,6639.24660659801,335.60007241604,2550.82488762182,4771.98132669122,8506.5118865048
"455",1363,1443.24718560505,6645.85588412348,335.597813678187,2550.89655753192,4776.08703088157,8515.62473736539
"456",1366,1443.27501172098,6652.67254862817,335.586064094555,2550.96395934741,4781.39891237279,8523.94618488356
"457",1369,1443.29921106394,6657.92240468227,335.566555013435,2551.03186711444,4785.70412907002,8530.14068029452
"458",1372,1443.32236730043,6663.98986435244,335.570605951048,2551.07412864981,4789.95723786479,8538.0224908401
"459",1375,1443.34355515424,6670.34348088817,335.560656378339,2551.12645393015,4793.76962895149,8546.91733282485
"460",1378,1443.35174484469,6676.36419336221,335.569947418569,2551.13354227081,4798.18506973814,8554.54331698628
"461",1381,1443.37029550806,6682.21195865725,335.553356303588,2551.18723471252,4803.07926485038,8561.34465246411
"462",1384,1443.38915724883,6688.73998073994,335.565699950865,2551.2126145468,4808.25755001134,8569.22241146854
"463",1387,1443.41620084002,6695.313074475,335.551865076725,2551.28053660332,4812.31280247342,8578.31334647659
"464",1390,1443.43415896671,6701.609725104,335.564100070013,2551.30421786341,4816.97832842967,8586.24112177834
"465",1393,1443.45233375644,6707.61200794845,335.557461763035,2551.34720574985,4821.67925202913,8593.54476386778
"466",1396,1443.46733303653,6712.76392082242,335.569015290097,2551.36565078296,4825.81977454372,8599.70806710113
"467",1399,1443.48574922758,6717.71794542955,335.558400462844,2551.41309799232,4829.78317645686,8605.65271440224
"468",1402,1443.51206747388,6723.4166511508,335.563649010494,2551.46048593726,4834.24697839932,8612.58632390227
"469",1405,1443.52697700026,6728.77687715313,335.570599355215,2551.48335464531,4838.96433862999,8618.58941567627
"470",1408,1443.54724826185,6735.37192417536,335.595890823378,2551.49860570032,4843.34529791541,8627.3985504353
"471",1411,1443.55523775939,6741.53963049552,335.595065177622,2551.51541034116,4847.54913684741,8635.53012414362
"472",1414,1443.57160960858,6747.83920848767,335.607736940639,2551.53548227651,4852.44901965263,8643.22939732271
"473",1417,1443.59517569393,6753.99457398728,335.608813842461,2551.58153754539,4857.19184483987,8650.79730313469
"474",1420,1443.61023960563,6760.42189030549,335.617676672898,2551.60280253837,4861.92976647003,8658.91401414095
"475",1423,1443.61811786566,6765.93318559099,335.621456534347,2551.61477919698,4866.01979432294,8665.84657685904
"476",1426,1443.62610527605,6771.49252831381,335.626315426949,2551.62589512514,4871.02666184159,8671.95839478603
"477",1429,1443.64196601379,6778.46276205441,335.623262956935,2551.66066907065,4876.13145576217,8680.79406834665
"478",1432,1443.65136540778,6784.73113190615,335.636233411761,2551.6664974038,4880.4895611185,8688.9727026938
"479",1435,1443.66152101179,6790.17643713561,335.654998826254,2551.66804319732,4884.28351378269,8696.06936048852
"480",1438,1443.67660241185,6796.06089890021,335.661301769529,2551.69190305417,4889.07134637006,8703.05045143036
"481",1441,1443.69358058266,6801.05597530437,335.656327434402,2551.73083373091,4893.46075019829,8708.65120041045
"482",1444,1443.70568155537,6806.24202571478,335.664852689214,2551.74651042153,4897.71331461993,8714.77073680962
"483",1447,1443.71816438582,6812.27386221371,335.666533685052,2551.76979508659,4901.8413890918,8722.70633533562
"484",1450,1443.7321788707,6817.16626295367,335.67302664237,2551.79133109903,4905.57954776816,8728.75297813919
"485",1453,1443.74162592674,6821.87760469872,335.677586464914,2551.80566538857,4909.7443496912,8734.01085970623
"486",1456,1443.74778560627,6828.0101287908,335.683883391762,2551.81168782079,4914.05085357761,8741.969404004
"487",1459,1443.75825704958,6833.22589738335,335.692392227,2551.82412187215,4917.61172188946,8748.84007287724
"488",1462,1443.7666762666,6838.59558902372,335.69711491301,2551.83623762019,4922.67969135257,8754.51148669486
"489",1465,1443.77864872472,6843.85083582968,335.706519458905,2551.85077799054,4926.52263233618,8761.17903932318
"490",1468,1443.79120379448,6849.66143306741,335.704054546074,2551.87835304289,4930.29937632748,8769.02348980735
"491",1471,1443.79768158678,6855.19795241893,335.705101317692,2551.89026185588,4934.89589288819,8775.50001194966
"492",1474,1443.80805118244,6860.8787202364,335.720331138268,2551.89577122661,4938.73864628432,8783.01879418848
"493",1477,1443.81907564545,6867.18754710049,335.720243997792,2551.91790729311,4943.07861434354,8791.29647985744
"494",1480,1443.83042966636,6872.46791543725,335.732726411629,2551.92813292109,4947.08563653114,8797.85019434337
"495",1483,1443.83929477064,6877.62959506747,335.739972298467,2551.93861724281,4951.08874076211,8804.17044937284
"496",1486,1443.85127467679,6882.26410014284,335.759140480186,2551.9434088734,4955.24462873318,8809.2835715525
"497",1489,1443.86208349049,6887.69964801569,335.760520471339,2551.96364650964,4959.47155130972,8815.92774472166
"498",1492,1443.87679465616,6892.07595102615,335.780108453319,2551.97348085899,4963.45069150817,8820.70121054414
"499",1495,1443.8925262121,6898.27096698512,335.801019256102,2551.9840331681,4967.73133871363,8828.81059525661
"500",1498,1443.89722339629,6903.38635978452,335.809421479185,2551.98502531339,4971.317890292,8835.45482927705
"501",1501,1443.91554592692,6908.39269077304,335.84351749426,2551.98757435957,4975.21884730782,8841.56653423826
"502",1504,1443.92014720539,6913.38502197114,335.849346009584,2551.99094840119,4978.95674662868,8847.8132973136
"503",1507,1443.93116830934,6917.93906334316,335.848207939106,2552.01412867958,4982.29788861883,8853.58023806748
"504",1510,1443.94096220287,6923.80984322422,335.849916725073,2552.03200768066,4986.20638904046,8861.41329740799
"505",1513,1443.94899869038,6928.70658845536,335.860217836298,2552.03777954447,4989.81158373382,8867.60159317689
"506",1516,1443.96302213746,6933.624080901,335.878217361478,2552.04782691344,4993.51934340818,8873.72881839382
"507",1519,1443.97268158295,6938.39366222905,335.892433451485,2552.05292971441,4997.48811450992,8879.29920994817
"508",1522,1443.97890011184,6943.66661733429,335.901788461903,2552.05601176177,5001.2858347915,8886.04739987708
"509",1525,1443.99446611687,6949.12616406446,335.927270825372,2552.06166140837,5004.68032697785,8893.57200115107
"510",1528,1444.01122332463,6954.25319414721,335.951469774863,2552.07097687439,5008.160171822,8900.34621647243
"511",1531,1444.0278487901,6958.96620780975,335.981220938205,2552.07447664199,5011.41831532928,8906.51410029021
"512",1534,1444.03536064071,6963.73006960096,335.988935323592,2552.08178595783,5014.52148983238,8912.93864936954
"513",1537,1444.04471205541,6968.60848191861,336.000379140885,2552.08904496993,5018.11606526817,8919.10089856905
"514",1540,1444.05309331923,6973.46441110674,336.009811965465,2552.096374673,5022.23898795653,8924.68983425695
"515",1543,1444.07002225065,6978.23801939276,336.030152961431,2552.10989153987,5025.93089901296,8930.54513977256
"516",1546,1444.07931334759,6982.96004784713,336.047962561774,2552.11066413341,5029.20955085125,8936.710544843
"517",1549,1444.08807336163,6988.22368465205,336.060379379924,2552.11576734333,5033.28248417462,8943.16488512948
"518",1552,1444.09803584197,6993.21761676893,336.074014817931,2552.12205686601,5036.20504961265,8950.2301839252
"519",1555,1444.10399621071,6998.60150241777,336.082142374126,2552.1258500473,5039.04414304368,8958.15886179186
"520",1558,1444.11918256222,7003.31656163197,336.1004976668,2552.13786745764,5042.68020666307,8963.95291660087
"521",1561,1444.12637763237,7007.85702029242,336.109177302335,2552.1435779624,5046.6793902423,8969.03465034253
"522",1564,1444.13874629897,7013.03423614907,336.126257783722,2552.15123481422,5050.44642689569,8975.62204540246
"523",1567,1444.1462884279,7018.6993448744,336.13885563605,2552.15372121975,5054.41296238642,8982.98572736238
"524",1570,1444.16493388141,7023.82007186864,336.168992176843,2552.16087558597,5058.19329926112,8989.44684447616
"525",1573,1444.17579569895,7028.89899198013,336.183430302767,2552.16816109513,5062.06874125503,8995.72924270524
"526",1576,1444.18520464111,7033.3034259902,336.197016149254,2552.17339313297,5065.26198883071,9001.34486314969
"527",1579,1444.19649264167,7038.28300726618,336.214334258037,2552.17865102531,5068.94718916697,9007.61882536538
"528",1582,1444.20738459626,7043.35383908924,336.231568915513,2552.183200277,5072.56539744148,9014.14228073699
"529",1585,1444.22279193847,7047.26672778097,336.255177795505,2552.19040608144,5075.8627310425,9018.67072451943
"530",1588,1444.23541367336,7051.86278592825,336.271327342737,2552.19950000398,5078.69277351723,9025.03279833926
"531",1591,1444.2484311465,7056.09372929617,336.289866874328,2552.20699541867,5081.90907646511,9030.27838212723
"532",1594,1444.25838612331,7060.91227476477,336.304491070385,2552.21228117623,5085.33152280358,9036.49302672595
"533",1597,1444.26803016811,7064.84824508624,336.316876777271,2552.21918355895,5088.35600899947,9041.34048117301
"534",1600,1444.28081267477,7069.41740629733,336.337349324094,2552.22427602544,5091.3354911322,9047.49932146245
"535",1603,1444.28964911299,7073.72090865593,336.350371158962,2552.22892706701,5094.24505544808,9053.19676186378
"536",1606,1444.29740222917,7078.75602188296,336.35970294079,2552.23510151755,5098.43319923817,9059.07884452774
"537",1609,1444.30921917815,7082.69904617885,336.376296553237,2552.24214180306,5100.93731891415,9064.46077344356
"538",1612,1444.32357411801,7087.34908836323,336.396436199651,2552.25071203638,5104.52046678328,9070.17770994317
"539",1615,1444.33271318448,7092.25991807269,336.410205130795,2552.25522123816,5108.1826603343,9076.33717581109
"540",1618,1444.34325183361,7096.43797943691,336.428991593529,2552.2575120737,5110.99509352457,9081.88086534926
"541",1621,1444.35261734428,7101.23809070304,336.445141278265,2552.2600934103,5114.69541815632,9087.78076324975
"542",1624,1444.3616471339,7105.86474420707,336.457532970811,2552.26576129699,5117.19162256098,9094.53786585317
"543",1627,1444.38174072186,7110.24179612221,336.491930497564,2552.27155094615,5120.29144046628,9100.19215177814
"544",1630,1444.39339817373,7114.49655980034,336.506659273302,2552.28013707416,5123.67479001692,9105.31832958377
"545",1633,1444.39538575725,7119.31838738079,336.50958524225,2552.28118627225,5127.2932110389,9111.34356372268
"546",1636,1444.40218341751,7123.98474632001,336.518339395143,2552.28602743988,5131.05526432398,9116.91422831604
"547",1639,1444.42011972566,7128.16822627528,336.549265810538,2552.29097364077,5134.23502691274,9122.10142563782
"548",1642,1444.42611377857,7132.68223543751,336.556584891301,2552.29564266584,5137.75868989603,9127.60578097899
"549",1645,1444.431968844,7137.20234946563,336.563677683392,2552.30026000461,5141.05487023154,9133.34982869971
"550",1648,1444.43933422217,7141.66725541226,336.576557283916,2552.30211116043,5144.89405075544,9138.44046006908
"551",1651,1444.44568221468,7145.77137783201,336.586051348039,2552.30531308132,5147.78199445823,9143.76076120579
"552",1654,1444.45401620955,7150.20833611782,336.597033490786,2552.31099892832,5151.23098792611,9149.18568430952
"553",1657,1444.46541311954,7154.93238616535,336.613844145416,2552.31698209367,5154.39560324892,9155.46916908178
"554",1660,1444.47419874512,7159.26028716278,336.623506271033,2552.32489121922,5157.61680391208,9160.90377041347
"555",1663,1444.47899249676,7163.44919360863,336.628608199227,2552.3293767943,5161.00687800031,9165.89150921695
"556",1666,1444.48815474149,7167.25682228508,336.642122673462,2552.33418680952,5163.91637099054,9170.59727357961
"557",1669,1444.49497045185,7172.02785329713,336.653516078823,2552.33642482488,5167.69165234293,9176.36405425133
"558",1672,1444.50460226289,7176.30782182358,336.666015815286,2552.3431887105,5170.85908658011,9181.75655706705
"559",1675,1444.51759660368,7180.68324842102,336.68538564454,2552.34980756283,5174.25465308248,9187.11184375956
"560",1678,1444.52850928448,7185.14093425423,336.703410287213,2552.35360828175,5176.65037011176,9193.6314983967
"561",1681,1444.53971796703,7189.17718602209,336.721457415082,2552.35797851897,5179.82029804484,9198.53407399935
"562",1684,1444.54999859041,7193.29999263957,336.733539912248,2552.36645726857,5183.36786977418,9203.23211550495
"563",1687,1444.55862143357,7197.06697694856,336.747314217072,2552.36992865007,5186.29368878053,9207.84026511658
"564",1690,1444.56143641217,7201.4372552612,336.752019345403,2552.37085347894,5188.90502930148,9213.96948122091
"565",1693,1444.57213161487,7205.75317508111,336.768636823348,2552.37562640639,5192.3020214582,9219.20432870402
"566",1696,1444.58437117823,7210.10234947309,336.786640846313,2552.38210151014,5195.46642132122,9224.73827762496
"567",1699,1444.60385249001,7213.92495637368,336.811829632352,2552.39587534766,5198.38859779939,9229.46131494798
"568",1702,1444.61636983184,7218.15397895747,336.827673702443,2552.40506596124,5201.64595755775,9234.66200035718
"569",1705,1444.62135880114,7221.76801403784,336.831087958263,2552.41162964402,5204.39729919345,9239.13872888223
"570",1708,1444.62955097259,7225.74511154904,336.843598514137,2552.41550343104,5207.4843652519,9244.00585784618
"571",1711,1444.64845878776,7229.60659349106,336.873170603433,2552.42374697208,5210.68420991811,9248.528977064
"572",1714,1444.66163123065,7233.60567265366,336.895691195132,2552.42757126616,5214.15330892675,9253.05803638057
"573",1717,1444.67587513713,7237.61399094488,336.918916749528,2552.43283352474,5216.88864697558,9258.33933491418
"574",1720,1444.6841197397,7241.72660782498,336.928076912973,2552.44016256642,5220.28011114622,9263.17310450375
"575",1723,1444.68738303571,7245.55666103405,336.932753757127,2552.4420123143,5223.63427361802,9267.47904845009
"576",1726,1444.69636837295,7248.95115497961,336.945702627532,2552.44703411836,5226.0299554837,9271.87235447551
"577",1729,1444.71894190577,7252.72778395079,336.981089772333,2552.45679403921,5228.87090691565,9276.58466098592
"578",1732,1444.73167868194,7256.456968284,336.998657017871,2552.46470034602,5232.4666399991,9280.44729656889
"579",1735,1444.73559995752,7260.08241936622,337.004400263288,2552.46679965175,5235.09849390467,9285.06634482776
"580",1738,1444.73978782155,7264.01128905227,337.008369470159,2552.47120617294,5238.50907814211,9289.51349996244
"581",1741,1444.74646230092,7267.02484296546,337.017201380023,2552.47572322182,5241.1380794076,9292.91160652332
"582",1744,1444.75925412553,7270.70182303514,337.033814960291,2552.48469329077,5243.91858364538,9297.4850624249
"583",1747,1444.77284748913,7274.44648427395,337.055510401345,2552.49018457691,5246.95389558249,9301.93907296541
"584",1750,1444.78386638825,7278.23287471745,337.071367691225,2552.49636508527,5249.93651225395,9306.52923718095
"585",1753,1444.80250432805,7282.03228256945,337.103056159647,2552.50195249646,5252.66917193214,9311.39539320676
"586",1756,1444.82073262198,7285.965907997,337.13203235575,2552.50943288822,5256.34549631389,9315.5863196801
"587",1759,1444.83644578974,7289.48795488229,337.156985070167,2552.51590650932,5258.98694951523,9319.98896024935
"588",1762,1444.85451705348,7292.88920811329,337.18297049508,2552.52606361188,5261.881747748,9323.89666847857
"589",1765,1444.8647148936,7296.321889367,337.199155701456,2552.53027408575,5263.99686904169,9328.64690969231
"590",1768,1444.87277665154,7299.8604792614,337.210736260878,2552.53481704219,5266.46333124318,9333.25762727961
"591",1771,1444.88509318683,7303.49380305048,337.230963595686,2552.53922277798,5269.25048043785,9337.73712566311
"592",1774,1444.89000715868,7307.35623176605,337.236808066052,2552.5432062513,5271.95088662911,9342.761576903
"593",1777,1444.89690643959,7311.0111571329,337.247148484353,2552.54666439482,5274.66432877859,9347.35798548722
"594",1780,1444.91637830095,7314.66105887744,337.275765438727,2552.55699116316,5277.44698489219,9351.87513286269
"595",1783,1444.92508876535,7318.5578156858,337.288563398557,2552.56161413214,5280.68590908311,9356.42972228849
"596",1786,1444.93967666058,7322.127667057,337.314241955688,2552.56511136548,5283.53922876061,9360.71610535339
"597",1789,1444.95415283273,7325.76871556137,337.335686887312,2552.57261877814,5286.55623763724,9364.9811934855
"598",1792,1444.9646744005,7329.40259786961,337.351178602276,2552.57817019873,5289.6669597591,9369.13823598012
"599",1795,1444.98651580955,7333.0306883709,337.385369783558,2552.58766183555,5292.27906727322,9373.78230946858
"600",1798,1444.992966672,7336.19586918129,337.394509075796,2552.5914242682,5294.66822833771,9377.72351002488
"601",1801,1445.00308660678,7339.65400085394,337.408329464344,2552.59784374921,5297.6360672612,9381.67193444668
"602",1804,1445.02493701479,7342.49690448378,337.447898584053,2552.60197544553,5299.93677977641,9385.05702919114
"603",1807,1445.03482138363,7346.13932079218,337.462460488784,2552.60718227847,5302.62664154792,9389.65200003645
"604",1810,1445.04906939341,7349.6499565673,337.481067680941,2552.61707110588,5305.345228674,9393.95468446061
"605",1813,1445.06019721465,7353.23803317354,337.492948697508,2552.62744573179,5308.28381487745,9398.19225146963
"606",1816,1445.06993425882,7356.85067184112,337.504903433731,2552.63496508391,5311.4123095953,9402.28903408695
"607",1819,1445.08287394434,7360.30706819287,337.523969202319,2552.64177868635,5314.64411012219,9405.97002626354
"608",1822,1445.08763501248,7363.59417680123,337.531116355329,2552.64415366963,5317.32834830852,9409.86000529393
"609",1825,1445.09891925142,7366.78356024647,337.549494504666,2552.64834399818,5319.96901643901,9413.59810405393
"610",1828,1445.10296975906,7370.22480288055,337.55398985939,2552.65194965872,5323.06683780964,9417.38276795147
"611",1831,1445.11178468812,7373.64168066385,337.569301140922,2552.65426823532,5325.59919108586,9421.68417024184
"612",1834,1445.12368485289,7376.92238631194,337.587264793433,2552.66010491234,5328.07417214431,9425.77060047957
"613",1837,1445.13380194149,7380.03309038351,337.605649064153,2552.66195481883,5330.0152741817,9430.05090658532
"614",1840,1445.1422938003,7383.47388343104,337.620499365798,2552.66408823479,5332.6748962528,9434.27287060928
"615",1843,1445.14977196108,7386.87854283477,337.633028759501,2552.66651516266,5335.42228649828,9438.33479917126
"616",1846,1445.16107748023,7390.55482005495,337.650395136968,2552.6717598235,5338.97265660485,9442.13698350505
"617",1849,1445.18104323159,7393.6779990987,337.67661734515,2552.68546911802,5341.5320262803,9445.82397191711
"618",1852,1445.18910869794,7397.19892882003,337.689287192435,2552.68893020345,5344.60468188723,9449.79317575283
"619",1855,1445.19632327169,7400.19023285541,337.697117299344,2552.69552924404,5346.78630672958,9453.59415898124
"620",1858,1445.21064861384,7403.51501301982,337.721946741285,2552.6993504864,5349.51274461591,9457.51728142373
"621",1861,1445.23106279744,7406.77528748963,337.75504552406,2552.70708007082,5352.09332446873,9461.45725051052
"622",1864,1445.23865985168,7409.53463650152,337.764455394188,2552.71286430917,5354.03881806342,9465.03045493962
"623",1867,1445.25664537571,7412.82247902749,337.796031693536,2552.71725905789,5356.58352308098,9469.06143497401
"624",1870,1445.2674408261,7415.76333057477,337.812460214889,2552.72242143732,5358.63085172893,9472.8958094206
"625",1873,1445.28288536467,7418.53971685037,337.831322323571,2552.73444840578,5360.74892046813,9476.33051323261
"626",1876,1445.29188221924,7421.9221336749,337.845200467441,2552.73856397104,5362.59667092948,9481.24759642031
"627",1879,1445.30202907249,7424.96206906159,337.858850919279,2552.74520722571,5364.97543062185,9484.94870750133
"628",1882,1445.31417355803,7428.41540957939,337.876426134721,2552.75192098134,5367.79334589826,9489.03747326052
"629",1885,1445.33622049021,7431.63465392037,337.905177333304,2552.76726364711,5370.32893787188,9492.94036996886
"630",1888,1445.34475874856,7434.88822121614,337.920888646979,2552.76862885013,5373.26022537236,9496.51621705992
"631",1891,1445.35357713712,7437.85171541485,337.936195535354,2552.77095873889,5375.93343857757,9499.76999225213
"632",1894,1445.36147975323,7440.78581927277,337.945776393248,2552.77718311322,5378.35362328772,9503.21801525783
"633",1897,1445.37639337498,7443.84909916145,337.967143129741,2552.78564362022,5380.93478561869,9506.7634127042
"634",1900,1445.38402246513,7447.18049623076,337.975760528767,2552.7922844015,5383.7757188831,9510.58527357842
"635",1903,1445.39106859677,7449.94565104354,337.987579468253,2552.79455772528,5385.93042059926,9513.96088148783
"636",1906,1445.40152144533,7452.91988420528,338.003115328107,2552.79992756255,5387.7671308173,9518.07263759326
"637",1909,1445.41554699543,7455.79466765783,338.017694454353,2552.81339953651,5389.92484778038,9521.66448753528
"638",1912,1445.4289392404,7458.77363297758,338.038089245656,2552.81978923514,5392.11684816899,9525.43041778616
"639",1915,1445.4488971659,7461.4581060186,338.067406552953,2552.83038777885,5394.17358428693,9528.74262775028
"640",1918,1445.45729009148,7464.69904903708,338.077054265013,2552.83752591795,5397.05576906952,9532.34232900465
"641",1921,1445.46766687648,7467.7350799839,338.092199959999,2552.84313379295,5399.53542527745,9535.93473469035
"642",1924,1445.47803937164,7470.84243555361,338.104357036462,2552.85172170682,5401.83186208,9539.85300902723
"643",1927,1445.48677559338,7473.90109601608,338.118948097861,2552.85460308889,5404.20029322245,9543.6018988097
"644",1930,1445.49695858432,7476.26538802102,338.135911457522,2552.85800571111,5406.37061053962,9546.16016550242
"645",1933,1445.50388004314,7479.47618422973,338.143247364865,2552.86451272142,5408.66530423927,9550.2870642202
"646",1936,1445.51179167746,7482.23523407807,338.157608281942,2552.86597507298,5410.54005926285,9553.9304088933
"647",1939,1445.52685259968,7484.92904025582,338.179927920354,2552.87377727901,5412.77794022202,9557.08014028962
"648",1942,1445.53583378246,7487.82292075299,338.194675415442,2552.87699214948,5414.737304995,9560.90853651099
"649",1945,1445.54728266665,7490.45094934244,338.210749078899,2552.8838162544,5416.50977429343,9564.39212439144
"650",1948,1445.56101561922,7493.67367679483,338.226559767041,2552.89547147139,5418.67881247649,9568.66854111317
"651",1951,1445.5655138964,7496.50245443384,338.234382224121,2552.89664556867,5420.65065690237,9572.35425196531
"652",1954,1445.57086821846,7498.70720548934,338.238302717719,2552.9034337192,5422.62787495132,9574.78653602736
"653",1957,1445.58583545033,7501.6509569949,338.258441301791,2552.91322959886,5424.69445322381,9578.607460766
"654",1960,1445.60852841549,7503.96200741224,338.295612504939,2552.92144432605,5426.72787709305,9581.19613773144
"655",1963,1445.61614646902,7506.97057049623,338.308459945902,2552.92383299213,5428.85479511949,9585.08634587297
"656",1966,1445.64145180253,7510.22597435763,338.349766012069,2552.93313759298,5430.80956227773,9589.64238643753
"657",1969,1445.64856950204,7513.32847579988,338.358987436956,2552.93815156712,5432.83505088869,9593.82190071106
"658",1972,1445.66659245763,7515.63472091456,338.381536105095,2552.95164881016,5434.96105492422,9596.3083869049
"659",1975,1445.67381237055,7518.35830900167,338.392125960226,2552.95549878087,5437.26124585985,9599.45537214349
"660",1978,1445.68979928113,7520.43578305966,338.421290717741,2552.95830784452,5438.8270499225,9602.04451619681
"661",1981,1445.70315172855,7523.16114312925,338.440738027462,2552.96556542965,5441.20923297482,9605.11305328369
"662",1984,1445.71468864242,7526.28830779841,338.456938476633,2552.9724388082,5442.94890771719,9609.62770787963
"663",1987,1445.72461360413,7528.77565227261,338.472483801083,2552.97674340717,5445.09819049738,9612.45311404784
"664",1990,1445.73278897231,7531.42072136306,338.483969510463,2552.98160843416,5447.3371632306,9615.50427949552
"665",1993,1445.74441501247,7534.64306625652,338.498054602501,2552.99077542244,5450.1523106298,9619.13382188324
"666",1996,1445.75615470291,7537.39278322997,338.513838273743,2552.99847113208,5452.51330858183,9622.27225787811
"667",1999,1445.77434372201,7540.25639983104,338.540141343149,2553.00854610087,5454.65102894084,9625.86177072124
"668",2002,1445.78408547852,7542.93713215883,338.555382244894,2553.01278871214,5456.66400898756,9629.21025533009
"669",2005,1445.79172958768,7545.53084467818,338.566982343334,2553.01647683203,5458.87869264625,9632.1829967101
"670",2008,1445.80093907898,7548.05068235987,338.578506402328,2553.02337175562,5461.09368498954,9635.0076797302
"671",2011,1445.81992111694,7550.45603808415,338.604972428237,2553.03486980564,5463.07995102093,9637.83212514737
"672",2014,1445.82853758412,7552.68459107599,338.617219121896,2553.03985604634,5465.01217973653,9640.35700241544
"673",2017,1445.8330965244,7555.22537764358,338.623183490414,2553.04300955839,5467.65916709475,9642.79158819241
"674",2020,1445.84063975367,7557.87695793947,338.632554321905,2553.04872518543,5469.48859062031,9646.26532525864
"675",2023,1445.86347728173,7560.37817316287,338.666788989519,2553.06016557395,5471.69609598498,9649.06025034075
"676",2026,1445.89189787064,7563.09870266415,338.713291454846,2553.07050428643,5473.99227895989,9652.20512636841
"677",2029,1445.90371566616,7565.83141344722,338.734914070497,2553.07251726182,5475.85295128169,9655.80987561275
"678",2032,1445.92208639126,7568.26464108519,338.761635348599,2553.08253743392,5477.95917820766,9658.57010396272
"679",2035,1445.93748481648,7570.76923173015,338.786314664116,2553.08865496885,5479.52343507283,9662.01502838746
"680",2038,1445.94876593849,7573.4992656424,338.798218568918,2553.09931330805,5481.65861136024,9665.33991992455
"681",2041,1445.95571231459,7575.78058364059,338.809648797543,2553.10177583165,5483.41720827715,9668.14395900404
"682",2044,1445.96278377352,7578.37527659404,338.819448452392,2553.10611909464,5485.03690240343,9671.71365078464
"683",2047,1445.97274191829,7581.23943631071,338.834263368703,2553.11122046788,5487.39302450239,9675.08584811903
"684",2050,1445.98460449617,7583.79090336076,338.854153199513,2553.11505579284,5489.40683093747,9678.17497578406
"685",2053,1445.99513785124,7586.27813094396,338.870991384268,2553.11928431822,5491.70652102802,9680.84974085991
"686",2056,1446.01558922178,7588.81381716268,338.905882199238,2553.12529624432,5493.53001203778,9684.09762228758
"687",2059,1446.02711796021,7591.07039026482,338.921609584481,2553.13262633595,5494.92231536356,9687.21846516609
"688",2062,1446.04329704992,7593.37315016957,338.946529946323,2553.14006415351,5496.97701292311,9689.76928741603
"689",2065,1446.06168175515,7595.82811505254,338.978958085162,2553.14440542513,5499.18503849761,9692.47119160748
"690",2068,1446.07628268221,7598.04882589103,339.000953824755,2553.15161153966,5501.05243272332,9695.04521905873
"691",2071,1446.08686172402,7600.48205229166,339.015247118227,2553.15847632982,5502.99899141982,9697.96511316351
"692",2074,1446.09752016481,7603.04532963725,339.032480069583,2553.16256026004,5505.15059540135,9700.94006387316
"693",2077,1446.11603676498,7605.08038505841,339.062390768657,2553.16968276131,5506.81107637163,9703.34969374519
"694",2080,1446.12574881071,7607.37635980518,339.075021601761,2553.17647601966,5508.75790700573,9705.99481260463
"695",2083,1446.13679377871,7609.56984092817,339.090290554148,2553.18329700328,5510.89186683957,9708.24781501677
"696",2086,1446.14462486262,7612.01805773903,339.098901618115,2553.19034810713,5512.91345775666,9711.1226577214
"697",2089,1446.16313125811,7614.16803467335,339.124727546632,2553.20153496958,5514.47829599613,9713.85777335057
"698",2092,1446.17028775012,7616.57381813993,339.135401858326,2553.20517364192,5516.50453504861,9716.64310123125
"699",2095,1446.18065802219,7618.86811713189,339.150339123922,2553.21097692046,5518.50994284915,9719.22629141462
"700",2098,1446.19523980122,7620.90158701409,339.171714869556,2553.21876473289,5520.36348187034,9721.43969215784
"701",2101,1446.21266731214,7623.42164991164,339.198409302006,2553.22692532227,5522.45056511615,9724.39273470713
"702",2104,1446.23069851291,7625.49001953017,339.227157380918,2553.2342396449,5524.36194664079,9726.61809241955
"703",2107,1446.2409689816,7627.48506193289,339.244370705406,2553.23756725779,5525.7259686894,9729.24415517639
"704",2110,1446.24896752772,7629.73422074701,339.256548690521,2553.24138636493,5527.59794545634,9731.87049603769
"705",2113,1446.26356611791,7631.77246579329,339.276680695439,2553.25045154037,5528.7045792907,9734.84035229588
"706",2116,1446.27589492679,7633.9293597037,339.293735610155,2553.25805424342,5530.53285091959,9737.32586848782
"707",2119,1446.28920445859,7636.12754799829,339.316349470361,2553.26205944682,5532.33631851676,9739.91877747982
"708",2122,1446.29957622411,7638.02279444792,339.33220786139,2553.26694458684,5534.03566000952,9742.00992888633
"709",2125,1446.31416236309,7639.94553739969,339.350775921096,2553.27754880508,5535.31642292402,9744.57465187537
"710",2128,1446.32470913499,7642.06666688506,339.3678094638,2553.28160880618,5537.12094978239,9747.01238398773
"711",2131,1446.33661609539,7644.23441990066,339.382617155142,2553.29061503564,5539.55198917366,9748.91685062766
"712",2134,1446.35126461613,7646.69561603712,339.408122638494,2553.29440659376,5541.4642245728,9751.92700750143
"713",2137,1446.36211795241,7648.77904942243,339.423158627795,2553.30107727702,5543.19958914955,9754.35850969531
"714",2140,1446.38667675591,7651.24732616032,339.46282299602,2553.31053051579,5545.46983893356,9757.02481338708
"715",2143,1446.39706991914,7653.36485232226,339.478775626476,2553.3153642118,5547.49056943725,9759.23913520728
"716",2146,1446.41146422907,7655.82667549186,339.503006805721,2553.31992165242,5549.28086243853,9762.37248854518
"717",2149,1446.41928186789,7658.30316086766,339.516309414534,2553.32225432125,5551.2054608944,9765.40086084093
"718",2152,1446.43716009116,7660.29105703334,339.547062374746,2553.32725780757,5552.44659618772,9768.13551787897
"719",2155,1446.45391798459,7662.22138980445,339.570305954888,2553.33753001428,5554.38185864024,9770.06092096867
"720",2158,1446.46510995886,7664.41943897123,339.586860180704,2553.34335973702,5556.50165930436,9772.33721863811
"721",2161,1446.47810180914,7666.48698933676,339.602649481416,2553.35355413685,5558.13495129388,9774.83902737963
"722",2164,1446.48415745955,7668.68768668562,339.611574888123,2553.35674003097,5559.87229277105,9777.50308060019
"723",2167,1446.4900923181,7670.95675066531,339.618941000243,2553.36124363596,5562.01803565492,9779.89546567571
"724",2170,1446.50698545878,7673.3309552281,339.643170849457,2553.3708000681,5563.95578062372,9782.70612983248
"725",2173,1446.52088369212,7675.4489764402,339.662996101941,2553.3787712823,5565.72532302351,9785.17262985689
"726",2176,1446.54168803917,7677.65430240478,339.697171729502,2553.38620434885,5567.5496371217,9787.75896768785
"727",2179,1446.55614452862,7679.08993430472,339.721623043529,2553.39066601371,5569.13843625419,9789.04143235525
"728",2182,1446.57142108267,7681.5669680961,339.74225917087,2553.40058299447,5571.33925728503,9791.79467890718
"729",2185,1446.58333232399,7683.76872135953,339.759021477581,2553.40764317039,5573.77449516208,9793.76294755699
"730",2188,1446.60281785636,7685.45152577435,339.787026706678,2553.41860900605,5574.99272550623,9795.91032604246
"731",2191,1446.62029251901,7687.20438563298,339.819790813541,2553.42079422449,5576.61038546032,9797.79838580565
"732",2194,1446.63220112561,7688.91871882689,339.835447115172,2553.42895513605,5578.03418556945,9799.80325208434
"733",2197,1446.64333068201,7690.73450103839,339.854593504773,2553.43206785925,5579.49633858338,9801.97266349339
"734",2200,1446.65374662181,7692.71558458437,339.867436275174,2553.44005696845,5581.17210906211,9804.25906010663
"735",2203,1446.66638979982,7695.03495211273,339.882006251211,2553.45077334843,5583.27152901823,9806.79837520723
"736",2206,1446.67797907094,7697.02878360912,339.902212261999,2553.45374587989,5584.77996121848,9809.27760599976
"737",2209,1446.68498012103,7699.31732975618,339.910629800799,2553.45933044127,5586.79295210597,9811.84170740638
"738",2212,1446.69648102946,7701.33566465551,339.928669244365,2553.46429281455,5588.4727562256,9814.19857308542
"739",2215,1446.71321618045,7703.32671505084,339.954211519575,2553.47222084132,5590.24382541797,9816.40960468371
"740",2218,1446.72825751857,7704.87557391756,339.976408632928,2553.48010640422,5591.42931986904,9818.32182796607
"741",2221,1446.73597547735,7707.00068285188,339.988605571424,2553.48334538328,5593.26808551124,9820.73328019251
"742",2224,1446.7525032574,7708.81998634796,340.012030752264,2553.49297576253,5595.36502338847,9822.27494930745
"743",2227,1446.76175157964,7710.8255036159,340.02605897017,2553.49744418911,5597.32154102523,9824.32946620658
"744",2230,1446.77252141303,7712.59894267909,340.043022692845,2553.50202013322,5598.79661330388,9826.40127205431
"745",2233,1446.7888967302,7714.3212829459,340.059079691212,2553.51871376919,5600.11385525035,9828.52871064144
"746",2236,1446.80701555085,7716.42027449937,340.084539957196,2553.5294911445,5602.02498358447,9830.81556541427
"747",2239,1446.82303038306,7718.19489465164,340.109040091581,2553.53702067454,5603.58058401349,9832.8092052898
"748",2242,1446.83590664741,7720.00346461274,340.125080561587,2553.54673273323,5604.9612694788,9835.04565974668
"749",2245,1446.84727088604,7721.98453657311,340.14151371236,2553.55302805971,5606.63531875695,9837.33375438926
"750",2248,1446.85692925651,7723.68255215865,340.155571957652,2553.55828655537,5607.95669347776,9839.40841083954
"751",2251,1446.86623158641,7725.52100683311,340.170030494326,2553.56243267849,5609.52524749734,9841.51676616888
"752",2254,1446.87841553963,7727.29354856677,340.192056414356,2553.5647746649,5610.8536308052,9843.73346632833
"753",2257,1446.88411821587,7729.27253615286,340.199501586261,2553.56873484548,5612.66110409393,9845.88396821179
"754",2260,1446.89807603774,7731.13009417293,340.219461785787,2553.57669028969,5613.92310143699,9848.33708690888
"755",2263,1446.9189851486,7732.69405658685,340.247072795921,2553.59089750128,5615.17411526217,9850.21399791153
"756",2266,1446.93448654343,7734.53854082008,340.269935262821,2553.59903782404,5616.76869845947,9852.30838318068
"757",2269,1446.95218224712,7736.38437727286,340.290081136364,2553.61428335788,5618.22627543555,9854.54247911016
"758",2272,1446.97151630904,7738.21446646368,340.322335385546,2553.62069723254,5619.88265986005,9856.5462730673
"759",2275,1446.9860027069,7739.66424487583,340.345422907789,2553.62658250601,5620.96618635834,9858.36230339333
"760",2278,1446.99872886604,7741.68980018121,340.360981292117,2553.63647643997,5622.50009673105,9860.87950363138
"761",2281,1447.01166577483,7743.51116585914,340.382782674596,2553.64054887506,5624.0609133057,9862.96141841258
"762",2284,1447.01946808952,7745.05601273431,340.396266009157,2553.64267016988,5625.28225465415,9864.82977081446
"763",2287,1447.02751214547,7747.15467159122,340.408519918701,2553.64650437225,5626.97801884885,9867.33132433358
"764",2290,1447.04258832176,7748.89443846979,340.434082542872,2553.65109410065,5628.52375212631,9869.26512481327
"765",2293,1447.07394744672,7750.82820739448,340.480139183806,2553.66775570963,5630.30914601559,9871.34726877337
"766",2296,1447.09140840061,7752.58721065924,340.503534649371,2553.67928215185,5631.89381200451,9873.28060931397
"767",2299,1447.10706589031,7754.47507496964,340.531442821388,2553.68268895922,5633.90893634461,9875.04121359468
"768",2302,1447.11936657242,7756.19009522846,340.549035784105,2553.68969736074,5635.14158313443,9877.2386073225
"769",2305,1447.13481362925,7757.98206407753,340.571883791182,2553.69774346732,5636.62277562214,9879.34135253292
"770",2308,1447.14338970304,7759.68531833898,340.581733631148,2553.70504577492,5638.04566505107,9881.3249716269
"771",2311,1447.15433119419,7761.44978025413,340.594447406164,2553.71421498221,5639.60578204328,9883.29377846498
"772",2314,1447.16252018914,7763.02971668303,340.607334911387,2553.71770546689,5641.06320985797,9884.99622350809
"773",2317,1447.18445820988,7764.68904743965,340.631120039806,2553.73779637995,5642.40598334568,9886.97211153362
"774",2320,1447.18747088119,7766.02813741199,340.635852302296,2553.73908946008,5643.53610476757,9888.5201700564
"775",2323,1447.20364851535,7767.88741405025,340.662731769742,2553.74456526095,5644.93676983056,9890.83805826994
"776",2326,1447.22447309666,7769.72193864417,340.694644127236,2553.75430206608,5646.57164026686,9892.87223702147
"777",2329,1447.24107925109,7771.45579103137,340.72310634071,2553.75905216146,5648.55109187714,9894.3604901856
"778",2332,1447.24903072918,7773.0347549665,340.732030741237,2553.76603071712,5650.30009370477,9895.76941622824
"779",2335,1447.2623768341,7774.5702741605,340.749828599654,2553.77492506855,5651.31412077566,9897.82642754533
"780",2338,1447.2775509154,7776.12897890413,340.774208722079,2553.78089310873,5652.74615783002,9899.51179997824
"781",2341,1447.29608539378,7777.94361686941,340.804841416239,2553.78732937132,5654.50553924004,9901.38169449879
"782",2344,1447.30336781922,7779.48899049822,340.814888635071,2553.79184700337,5655.99212887517,9902.98585212127
"783",2347,1447.31965616084,7780.79672742798,340.841074102794,2553.79823821888,5657.24127613863,9904.35217871733
"784",2350,1447.32908738307,7782.20749315877,340.852277712927,2553.80589705322,5658.3013233317,9906.11366298585
"785",2353,1447.34463624491,7783.91656070201,340.875010832449,2553.81426165737,5659.65445874998,9908.17866265404
"786",2356,1447.35783943438,7785.46770427482,340.892679690698,2553.82299917805,5660.84675061542,9910.08865793422
"787",2359,1447.3656286834,7787.01130818445,340.902821962831,2553.82843540397,5662.39657520868,9911.62604116022
"788",2362,1447.38289826357,7788.53943542961,340.923040304303,2553.84275622283,5663.36512950019,9913.71374135904
"789",2365,1447.39458785683,7789.9266165966,340.941600222874,2553.8475754908,5664.83832127819,9915.01491191501
"790",2368,1447.40744621538,7791.55469772074,340.963686011527,2553.85120641923,5666.10618054222,9917.00321489925
"791",2371,1447.42179904552,7793.02794991585,340.981833802553,2553.86176428848,5667.37879929648,9918.67710053522
"792",2374,1447.42891182857,7794.8997089389,340.992565636022,2553.86525802112,5669.00459192139,9920.7948259564
"793",2377,1447.43591098484,7796.27278138676,341.002520864283,2553.8693011054,5670.12910425851,9922.41645851501
"794",2380,1447.44762876111,7797.7210754752,341.019923882382,2553.87533363984,5670.95512807467,9924.48702287573
"795",2383,1447.45530421015,7799.38789356874,341.030644682787,2553.87996373751,5672.32221503019,9926.45357210729
"796",2386,1447.4868065128,7800.76180543932,341.080166610327,2553.89344641526,5673.49654986652,9928.02706101213
"797",2389,1447.5053841249,7802.27328797838,341.106348378057,2553.90441987175,5674.87237334368,9929.67420261308
"798",2392,1447.53120067895,7804.21771102062,341.149442203637,2553.91295915426,5676.07483545549,9932.36058658575
"799",2395,1447.55221095156,7805.75184658817,341.182222570589,2553.92219933252,5677.3829952109,9934.12069796544
"800",2398,1447.56564297588,7807.31207591009,341.199894362833,2553.93139158893,5678.61872835626,9936.00542346392
"801",2401,1447.57546539157,7808.78464904971,341.213137510998,2553.93779327214,5679.85395787406,9937.71534022536
"802",2404,1447.58213675596,7810.35846294564,341.223114039853,2553.94115947207,5681.21412749378,9939.50279839751
"803",2407,1447.59885031672,7811.91770180235,341.250714239523,2553.94698639391,5682.48469390395,9941.35070970075
"804",2410,1447.61904453615,7813.49588603247,341.282747515181,2553.95534155712,5683.68974877334,9943.30202329161
"805",2413,1447.63161055433,7814.87164248668,341.302440124756,2553.96078098391,5684.74873831412,9944.99454665924
"806",2416,1447.64320371284,7816.01054696882,341.319651046843,2553.96675637885,5685.71512533178,9946.30596860586
"807",2419,1447.65133381859,7817.74138359982,341.331412319612,2553.97125531757,5687.50335382295,9947.97941337668
"808",2422,1447.66597438396,7819.2040240466,341.352360234201,2553.97958853373,5688.43640224884,9949.97164584436
"809",2425,1447.68130060398,7820.60448919061,341.375599663882,2553.98700154409,5689.67857035068,9951.53040803054
"810",2428,1447.69969041495,7821.99796207749,341.402104822894,2553.997276007,5690.79165968676,9953.20426446823
"811",2431,1447.71132224303,7823.40175297176,341.420176118258,2554.00246836781,5691.94610688258,9954.85739906095
"812",2434,1447.7314938849,7824.85072395653,341.449816866518,2554.01317090328,5693.24033552866,9956.46111238439
"813",2437,1447.74014960327,7826.49755404034,341.463866204855,2554.01643300168,5694.55311476444,9958.44199331623
"814",2440,1447.74770873253,7827.92584132933,341.473132396226,2554.02228506883,5695.85344127072,9959.99824138794
"815",2443,1447.75572515754,7829.46285712906,341.485492273124,2554.02595804197,5697.56860347383,9961.35711078428
"816",2446,1447.78228403881,7831.08281386358,341.526054795669,2554.03851328196,5698.9286169716,9963.23701075556
"817",2449,1447.79022808375,7832.34641097238,341.536628508335,2554.04382765917,5700.00582769208,9964.68699425268
"818",2452,1447.8042714743,7833.73846535164,341.554012283777,2554.05453066482,5701.24667510233,9966.23025560095
"819",2455,1447.81726345155,7835.12102191815,341.574003338347,2554.06052356475,5702.37158612871,9967.8704577076
"820",2458,1447.82879460108,7836.61109325981,341.591311363624,2554.06627783853,5703.83322817999,9969.38895833964
"821",2461,1447.84718082567,7838.12060475473,341.618711290731,2554.0756503606,5705.16032498094,9971.08088452852
"822",2464,1447.85577134452,7839.50822053971,341.629770119459,2554.08177256959,5706.27828939539,9972.73815168403
"823",2467,1447.86814914598,7840.84767291251,341.650515293403,2554.08578299856,5707.75991364307,9973.93543218194
"824",2470,1447.88471583459,7842.07549178553,341.672270341297,2554.09716132789,5708.88015369501,9975.27082987606
"825",2473,1447.89432331566,7843.38759341669,341.68879900626,2554.09984762507,5710.10244751013,9976.67273932325
"826",2476,1447.90509065543,7844.65820966331,341.706764253696,2554.10341705717,5711.39471272209,9977.92170660452
"827",2479,1447.91913777425,7845.89426459507,341.727546560365,2554.11072898814,5712.62857592628,9979.15995326387
"828",2482,1447.93368944752,7847.21995004677,341.750256053191,2554.11712284185,5713.69164817285,9980.74825192068
"829",2485,1447.94285229463,7848.4300449854,341.763043133655,2554.12266145561,5714.86857997845,9981.99150999236
"830",2488,1447.96043027554,7849.67397256642,341.788448208822,2554.13241234226,5716.07802671242,9983.26991842042
"831",2491,1447.97457162341,7850.80938633401,341.806677585295,2554.14246566153,5716.77904488456,9984.83972778345
"832",2494,1447.99709672321,7852.49743089409,341.846360401424,2554.14783304499,5718.00332095809,9986.9915408301
"833",2497,1448.00794739559,7853.66459104582,341.862610635136,2554.15328415603,5719.0757706259,9988.25341146573
"834",2500,1448.03516341854,7854.75562765422,341.906320664051,2554.16400617304,5720.17392289136,9989.33733241707
"835",2503,1448.0553073426,7856.05457242716,341.935006681294,2554.17560800391,5721.21087501919,9990.89826983512
"836",2506,1448.06830868759,7857.34124048069,341.951181391881,2554.1854359833,5722.16113911568,9992.52134184571
"837",2509,1448.08297929068,7858.62254787865,341.965079895968,2554.20087868539,5723.1419275512,9994.10316820609
"838",2512,1448.0935947258,7860.21438249779,341.981807259456,2554.20538219214,5724.54769529602,9995.88106969956
"839",2515,1448.10276194371,7861.49613418947,341.993595496091,2554.21192839132,5725.3495135074,9997.64275487154
"840",2518,1448.11274157113,7862.98797586816,342.008634111314,2554.21684903095,5726.78351343004,9999.19243830629
"841",2521,1448.12776768789,7864.09228316365,342.027308024942,2554.22822735084,5727.6425904252,10000.5419759021
"842",2524,1448.1457897344,7865.21117821586,342.058226084048,2554.23335338475,5728.54874668577,10001.8736097459
"843",2527,1448.16526199805,7866.44294215351,342.088102906347,2554.24242108974,5729.50025888865,10003.3856254184
"844",2530,1448.18037664026,7867.5772271488,342.107208829002,2554.25354445152,5730.48788705263,10004.666567245
"845",2533,1448.19403626142,7869.24840797047,342.123025849982,2554.26504667286,5731.98620768727,10006.5106082537
"846",2536,1448.20112527306,7870.49782821392,342.133019393882,2554.26923115224,5733.38503969523,10007.6106167326
"847",2539,1448.22411239611,7871.84681165007,342.169574850108,2554.27864994212,5734.64818175638,10009.0454415438
"848",2542,1448.2346052321,7872.98470241571,342.18549015494,2554.28372030927,5735.55261667289,10010.4167881585
"849",2545,1448.24179981121,7874.32780511894,342.196651712018,2554.28694791041,5736.81082651953,10011.8447837184
"850",2548,1448.25636673225,7875.42007802711,342.222705712696,2554.29002775179,5737.63327319268,10013.2068828615
"851",2551,1448.26727655553,7876.59430529087,342.237906996178,2554.29664611488,5738.70505015893,10014.4835604228
"852",2554,1448.28919778878,7877.89253899972,342.263377277191,2554.31501830037,5739.81190786041,10015.973170139
"853",2557,1448.30027098581,7879.36094405734,342.281199614927,2554.31934235669,5741.26511955428,10017.4567685604
"854",2560,1448.30991851778,7880.54978351112,342.291040188333,2554.32879684723,5742.75649906106,10018.3430679612
"855",2563,1448.32560573347,7881.66544968942,342.310214134354,2554.34099733259,5743.88567661832,10019.4452227605
"856",2566,1448.34122409174,7882.66271712695,342.331468873359,2554.35097931013,5744.8565857613,10020.4688484926
"857",2569,1448.35879753948,7883.8440921663,342.3557911605,2554.36180391847,5745.98323117808,10021.7049531545
"858",2572,1448.37208610064,7885.13153362973,342.371223589989,2554.37294861129,5747.03051989278,10023.2325473667
"859",2575,1448.38375777806,7886.15861742422,342.387192758881,2554.38032279723,5747.97286547628,10024.3443693722
"860",2578,1448.40090027854,7887.49617130745,342.412200122828,2554.38960043426,5749.05052736322,10025.9418152517
"861",2581,1448.41370767502,7888.80262678855,342.434019443516,2554.39339590652,5750.22879050836,10027.3764630687
"862",2584,1448.4313472255,7890.06434910877,342.45856586267,2554.40412858832,5751.23795930371,10028.8907389138
"863",2587,1448.44457011625,7891.28582043708,342.479297830019,2554.40984240249,5752.34826444738,10030.2233764268
"864",2590,1448.46048565987,7892.3833972779,342.505745911534,2554.4152254082,5753.19797525555,10031.5688193002
"865",2593,1448.47861790562,7893.80686675684,342.52902558056,2554.42821023069,5754.79852399533,10032.8152095183
"866",2596,1448.48714920981,7894.94445868334,342.538740364674,2554.43555805495,5755.81230998775,10034.0766073789
"867",2599,1448.50020870771,7896.0579422224,342.55636070413,2554.44405671129,5756.7714332637,10035.3444511811
"868",2602,1448.51587101659,7897.23127932569,342.583093325376,2554.4486487078,5757.86065761907,10036.6019010323
"869",2605,1448.52629638499,7898.30129381192,342.598720508934,2554.45387226104,5759.13491979899,10037.4676678249
"870",2608,1448.53552534389,7899.33987114066,342.608172056331,2554.46287863146,5760.10306447079,10038.5766778105
"871",2611,1448.54843065921,7900.41804861066,342.628427191099,2554.46843412731,5760.94577828846,10039.8903189329
"872",2614,1448.55806407284,7901.58072103635,342.642531403055,2554.47359674263,5761.9178130576,10041.2436290151
"873",2617,1448.56950226458,7902.80663873258,342.660015092026,2554.47898943713,5762.76809147843,10042.8451859867
"874",2620,1448.58489651566,7904.11201281595,342.680542991424,2554.48925003989,5763.90551607066,10044.3185095612
"875",2623,1448.60317456776,7905.12575180628,342.705279619762,2554.50106951577,5764.8173870703,10045.4341165423
"876",2626,1448.62613544759,7906.20242161105,342.739170815195,2554.51310007999,5765.74408104181,10046.6607621803
"877",2629,1448.64018657634,7907.28004992693,342.761835736745,2554.51853741593,5766.70259529912,10047.8575045547
"878",2632,1448.65399566475,7908.50276598069,342.785990928072,2554.52200040142,5767.75164993642,10049.253882025
"879",2635,1448.66662477475,7909.72143906978,342.806493033635,2554.52675651586,5768.86266315177,10050.5802149878
"880",2638,1448.69351952238,7910.85488941871,342.849309298125,2554.53772974663,5769.70944207453,10052.0003367629
"881",2641,1448.71651022179,7911.94601552429,342.885438895999,2554.54758154757,5770.57127655525,10053.3207544933
"882",2644,1448.74104856775,7913.11608957527,342.925606944213,2554.55649019128,5771.56384266917,10054.6683364814
"883",2647,1448.75506981489,7913.89643421479,342.94197150945,2554.56816812033,5772.11153048168,10055.6813379479
"884",2650,1448.77115896605,7914.95159964403,342.965556400237,2554.57676153186,5773.04568073233,10056.8575185557
"885",2653,1448.78233454365,7915.96178099534,342.983160578602,2554.5815085087,5774.09640544401,10057.8271565467
"886",2656,1448.80330877237,7916.89888298615,343.017145034061,2554.58947251067,5775.0580124088,10058.7397535635
"887",2659,1448.81906343531,7917.89580936321,343.041600241039,2554.59652662959,5775.77464125104,10060.0169774754
"888",2662,1448.83001263518,7918.83551632048,343.059718468879,2554.60030680149,5776.6198576729,10061.0511749681
"889",2665,1448.84566333007,7919.80343558567,343.082843317715,2554.60848334243,5777.41645565401,10062.1904155173
"890",2668,1448.85827661807,7920.86469977988,343.102060677378,2554.61449255876,5778.39363752312,10063.3357620366
"891",2671,1448.87436594251,7922.19770666516,343.120243937904,2554.62848794711,5779.78667749014,10064.6087358402
"892",2674,1448.89150085817,7923.35230372896,343.144953871341,2554.638047845,5780.86440030474,10065.8402071532
"893",2677,1448.90415125854,7924.36259346883,343.162941744231,2554.64536077284,5781.72450650392,10067.0006804337
"894",2680,1448.91845355725,7925.53582559621,343.186065213995,2554.6508419005,5782.76954641103,10068.3021047814
"895",2683,1448.93467735539,7926.57464198854,343.211357204547,2554.65799750623,5783.74220900771,10069.4070749694
"896",2686,1448.94543130057,7927.50612376923,343.228694359684,2554.66216824145,5784.6128703386,10070.3993771999
"897",2689,1448.96858258851,7928.7331176195,343.262053498756,2554.67511167827,5785.71016255768,10071.7560726813
"898",2692,1448.98055423118,7929.67011723466,343.278434040271,2554.68267442209,5786.61097993651,10072.7292545328
"899",2695,1448.99486551476,7930.64045280322,343.29699279775,2554.69273823178,5787.66419109429,10073.6167145121
"900",2698,1449.00460730066,7931.65459414792,343.310319391916,2554.6988952094,5788.4731581315,10074.8360301643
"901",2701,1449.02040612815,7932.63245575631,343.334606061569,2554.70620619473,5789.34349731003,10075.9214142026
"902",2704,1449.03423422203,7933.61922857957,343.350454870708,2554.71801357335,5790.25950978199,10076.9789473772
"903",2707,1449.04494395282,7934.52417824679,343.364833615668,2554.72505428998,5791.0819185585,10077.9664379351
"904",2710,1449.06290459635,7935.31924647268,343.391554963698,2554.73425422901,5791.92041266447,10078.7180802809
"905",2713,1449.07257944001,7936.54831119335,343.404540536658,2554.74061834336,5792.86947143872,10080.227150948
"906",2716,1449.08891680005,7937.49592796224,343.430322192576,2554.74751140752,5793.95852355832,10081.0333323662
"907",2719,1449.1065281703,7938.25148940852,343.455240657589,2554.757815683,5794.53276870804,10081.970210109
"908",2722,1449.11764579105,7939.13287066427,343.468892808074,2554.76639877403,5795.23715439444,10083.0285869341
"909",2725,1449.13913136889,7940.07059637712,343.50171771959,2554.77654501819,5796.11941414561,10084.0217786086
"910",2728,1449.15296616354,7941.01558363474,343.522203438476,2554.78372888861,5796.78775772013,10085.2434095493
"911",2731,1449.16007265758,7941.74657109242,343.53246550467,2554.78767981048,5797.56359976872,10085.9295424161
"912",2734,1449.17758611781,7942.55749465657,343.563713027746,2554.79145920787,5798.46407237457,10086.6509169386
"913",2737,1449.18847584786,7943.63038929069,343.579760197103,2554.79719149862,5799.56569425455,10087.6950843268
"914",2740,1449.21070875878,7944.73836000037,343.603858267756,2554.81755924981,5800.56726378734,10088.9094562134
"915",2743,1449.22054948595,7945.66238472184,343.618673811372,2554.82242516053,5801.5758641105,10089.7489053332
"916",2746,1449.23481799862,7946.53757657132,343.643032226149,2554.8266037711,5802.51368188521,10090.5614712574
"917",2749,1449.24744637512,7947.48579009523,343.665037151835,2554.82985559841,5803.28846951607,10091.6831106744
"918",2752,1449.25697225669,7948.29446298331,343.676460773349,2554.83748374003,5804.11058331575,10092.4783426509
"919",2755,1449.27939839641,7949.19650360353,343.708135389674,2554.85066140315,5804.91072798335,10093.4822792237
"920",2758,1449.2953426012,7949.9663708237,343.73160446374,2554.85908073867,5805.65481715379,10094.2779244936
"921",2761,1449.31184011506,7951.05422269474,343.750178925803,2554.87350130431,5806.55157410724,10095.5568712822
"922",2764,1449.3215442779,7952.07205416516,343.761968515156,2554.88112004064,5807.46795087007,10096.6761574603
"923",2767,1449.33780875176,7952.84935987456,343.787636292101,2554.88798121142,5808.16279159013,10097.535928159
"924",2770,1449.34861508524,7953.75493516496,343.805049469331,2554.89218070114,5808.96068841351,10098.5491819164
"925",2773,1449.37430892865,7954.63031097712,343.839798908929,2554.90881894837,5809.67338073353,10099.5872412207
"926",2776,1449.38780335949,7955.44306759329,343.855790033277,2554.91981668571,5810.44436292204,10100.4417722645
"927",2779,1449.40796194536,7956.40180275861,343.884668011859,2554.93125587886,5811.50223844343,10101.3013670738
"928",2782,1449.42930197903,7957.31500426402,343.910741269508,2554.94786268854,5812.54737398802,10102.08263454
"929",2785,1449.43860764245,7958.10232715967,343.923660896907,2554.95355438799,5813.20188545169,10103.0027688676
"930",2788,1449.45595731014,7958.91167187261,343.948884639028,2554.96302998125,5813.77790453455,10104.0454392107
"931",2791,1449.46712559549,7959.56233881767,343.966115058378,2554.9681361326,5814.42347362919,10104.7012040061
"932",2794,1449.48407718479,7960.45361873427,343.987240950092,2554.98091341948,5815.29475346385,10105.6124840047
"933",2797,1449.49736173755,7961.30061647713,344.005635550635,2554.98908792446,5816.00738741799,10106.5938455363
"934",2800,1449.51197405611,7962.13513907797,344.028884405602,2554.99506370662,5816.68130696788,10107.5889711881
"935",2803,1449.53413430788,7962.96901488382,344.066104243554,2555.0021643722,5817.46090234716,10108.4771274205
"936",2806,1449.55816862244,7963.76051948177,344.099986248791,2555.0163509961,5818.40277402446,10109.1182649391
"937",2809,1449.56745099226,7964.62606368616,344.11275871138,2555.02214327313,5819.3129119087,10109.9392154636
"938",2812,1449.58310604099,7965.37860464915,344.133645109012,2555.03256697298,5820.06300087731,10110.694208421
"939",2815,1449.59355711433,7966.27063495716,344.14591648501,2555.04119774365,5820.82442283572,10111.7168470786
"940",2818,1449.61844319054,7966.90282421826,344.182207389145,2555.05467899193,5821.41936907146,10112.3862793651
"941",2821,1449.63669556208,7967.80763254808,344.20428869266,2555.06910243149,5822.16077001862,10113.4544950775
"942",2824,1449.65058726299,7968.6419991301,344.222684677838,2555.07848984815,5822.91074168174,10114.3732565785
"943",2827,1449.66206630126,7969.51233763876,344.239406365058,2555.08472623747,5823.63967112727,10115.3850041503
"944",2830,1449.68663574769,7970.41499822545,344.279961412229,2555.09331008315,5824.54654683936,10116.2834496115
"945",2833,1449.70779365078,7971.19054885157,344.308157009076,2555.10743029248,5825.40085887907,10116.9802388241
"946",2836,1449.72454665199,7972.0782556049,344.335483685168,2555.11360961882,5826.29999819806,10117.8565130117
"947",2839,1449.74234811915,7972.81215706655,344.353863942804,2555.13083229549,5826.95642163844,10118.6678924947
"948",2842,1449.76373642097,7973.56393403716,344.386005299326,2555.14146754261,5827.61396850289,10119.5138995714
"949",2845,1449.77996616927,7974.33519681485,344.4102374043,2555.14969493423,5828.3385328637,10120.331860766
"950",2848,1449.80183612861,7975.12815162549,344.444832080855,2555.15884017637,5829.00832772403,10121.2479755269
"951",2851,1449.80796965567,7975.91008797681,344.455117126338,2555.16082218501,5829.6097570986,10122.210418855
"952",2854,1449.83181587307,7976.78144880206,344.49244531676,2555.17118642938,5830.43861931004,10123.1242782941
"953",2857,1449.84258921865,7977.69169136304,344.509132833256,2555.17604560404,5831.40167682062,10123.9817059055
"954",2860,1449.85554321028,7978.38938493097,344.526468107333,2555.18461831324,5832.04907007779,10124.7296997841
"955",2863,1449.86642276834,7979.1617385532,344.541569435792,2555.19127610089,5832.75368383705,10125.5697932693
"956",2866,1449.87414832719,7979.89466903578,344.549934250068,2555.19836240432,5833.51841779591,10126.2709202756
"957",2869,1449.8897091267,7980.72931601769,344.569098672883,2555.21031958051,5834.27338171038,10127.185250325
"958",2872,1449.90857439414,7981.47176902552,344.596888253273,2555.22026053501,5834.88178002469,10128.0617580264
"959",2875,1449.9204156207,7982.25212063995,344.612547264936,2555.22828397647,5835.54066090592,10128.963580374
"960",2878,1449.93642382446,7982.90122228197,344.637552549339,2555.23529509959,5836.07131888849,10129.7311256754
"961",2881,1449.94327466806,7983.58999078842,344.645308786961,2555.24124054917,5836.75584438685,10130.42413719
"962",2884,1449.96892279582,7984.23865168251,344.681909266035,2555.2559363256,5837.43316904676,10131.0441343183
"963",2887,1449.98166461018,7984.97490168562,344.696979085844,2555.26635013452,5838.09778003279,10131.8520233385
"964",2890,1449.99153128326,7985.66785380629,344.707680709318,2555.2753818572,5838.69246945501,10132.6432381576
"965",2893,1450.01142259024,7986.50937609324,344.732241442084,2555.29060373839,5839.43596549998,10133.5827866865
"966",2896,1450.03070784399,7987.19101706617,344.760118634021,2555.30129705396,5840.07524030632,10134.306793826
"967",2899,1450.04699888983,7987.9341791772,344.776183311704,2555.31781446795,5841.00743924256,10134.8609191118
"968",2902,1450.07291033522,7988.85473382043,344.816473773553,2555.32934689688,5841.70376879066,10136.0056988502
"969",2905,1450.09908632147,7989.62816283309,344.86137939968,2555.33679324327,5842.38274010769,10136.8735855585
"970",2908,1450.11203604542,7990.48893298591,344.877084609521,2555.34698748131,5843.17537275505,10137.8024932168
"971",2911,1450.12308090948,7991.15450170462,344.896922513718,2555.34923930524,5843.85948846271,10138.4495149465
"972",2914,1450.14347539346,7991.91866041158,344.916245333492,2555.37070545343,5844.70224974463,10139.1350710785
"973",2917,1450.16001589098,7992.53913334431,344.943967334511,2555.37606444744,5845.23931435371,10139.8389523349
"974",2920,1450.17256644985,7993.19287384083,344.957724622378,2555.38740827731,5845.82980450958,10140.5559431721
"975",2923,1450.1840016558,7993.85312516467,344.974791180982,2555.39321213062,5846.63504240387,10141.0712079255
"976",2926,1450.19569553866,7994.52474336679,344.995011617304,2555.39637946002,5847.22658417663,10141.8229025569
"977",2929,1450.2132977494,7995.24695711592,345.020216408635,2555.40637909017,5848.00813745748,10142.4857767744
"978",2932,1450.22570131295,7995.99203759852,345.03965670956,2555.41174591634,5848.62712585169,10143.3569493453
"979",2935,1450.24354664321,7996.66666751047,345.061767332006,2555.42532595442,5849.303160175,10144.0301748459
"980",2938,1450.26054646988,7997.30353313155,345.08942689491,2555.43166604486,5849.94212400148,10144.6649422616
"981",2941,1450.27546162929,7998.06290847821,345.111952101636,2555.43897115695,5850.80578901369,10145.3200279427
"982",2944,1450.28701525694,7998.75942428179,345.128901553923,2555.44512895995,5851.53648239222,10145.9823661714
"983",2947,1450.305791068,7999.35617767035,345.156342530958,2555.45523960505,5852.12476623189,10146.5875891088
"984",2950,1450.33449515015,7999.85864025154,345.197203574541,2555.47178672575,5852.55408177663,10147.1631987265
"985",2953,1450.35042334383,8000.65680266975,345.220862375311,2555.47998431235,5853.30779427454,10148.005811065
"986",2956,1450.37420481658,8001.36567733297,345.255392567423,2555.49301706574,5853.96235811562,10148.7689965503
"987",2959,1450.3903314607,8002.00290097613,345.277473582185,2555.50318933923,5854.6066191368,10149.3991828155
"988",2962,1450.41138907592,8002.67967287848,345.308616471759,2555.51416168008,5855.25591427244,10150.1034314845
"989",2965,1450.4248389186,8003.36938157328,345.329734367902,2555.5199434693,5856.02447263429,10150.7142905123
"990",2968,1450.43308980553,8003.95345785437,345.337683923264,2555.5284956878,5856.54115451779,10151.3657611909
"991",2971,1450.44839810649,8004.62729532784,345.358548852032,2555.53824736095,5857.19112780909,10152.0634628466
"992",2974,1450.46287616029,8005.32721008295,345.375334183275,2555.5504181373,5857.74360827034,10152.9108118956
"993",2977,1450.48550040818,8005.93141896093,345.404544796115,2555.56645602024,5858.31450205044,10153.5483358714
"994",2980,1450.50681675288,8006.64977383965,345.430974572317,2555.58265893344,5859.14129840941,10154.1582492699
"995",2983,1450.53096595568,8007.43175764015,345.462737863782,2555.59919404757,5859.92562707572,10154.9378882046
"996",2986,1450.53951823426,8008.08689638764,345.475290390489,2555.60374607803,5860.57995859062,10155.5938341847
"997",2989,1450.55115571648,8008.73943446924,345.493074269774,2555.60923716319,5861.1483074314,10156.3305615071
"998",2992,1450.56386064273,8009.41287043091,345.511194996296,2555.61652628915,5861.76330196173,10157.0624389001
"999",2995,1450.58028276006,8009.8858227419,345.533787155344,2555.62677836479,5862.26711693012,10157.5045285537
"1000",2998,1450.60171391847,8010.54395935337,345.561804897291,2555.64162293965,5862.98363492802,10158.1042837787
"1001",3001,1450.61873117536,8011.21676716615,345.584050103017,2555.6534122477,5863.60411455636,10158.8294197759
"1002",3004,1450.63408661336,8011.8340871413,345.609029035503,2555.65914419121,5864.2144776398,10159.4536966428
"1003",3007,1450.64720429856,8012.48584337071,345.623913529786,2555.67049506734,5864.90401054843,10160.067676193
"1004",3010,1450.66043122834,8013.02992787461,345.640391657934,2555.68047079875,5865.50130731218,10160.558548437
"1005",3013,1450.67584675858,8013.86143364477,345.664510030956,2555.68718348621,5866.30494655187,10161.4179207377
"1006",3016,1450.69117194833,8014.57634714893,345.685732263134,2555.69661163353,5866.87529547667,10162.2773988212
"1007",3019,1450.70492219614,8015.27422702423,345.703262770446,2555.70658162184,5867.51172815218,10163.0367258963
"1008",3022,1450.71957877554,8015.76996010626,345.719767790516,2555.71938976056,5868.00639008211,10163.5335301304
"1009",3025,1450.72892428266,8016.37070927252,345.732612828703,2555.72523573662,5868.57098948068,10164.1704290644
"1010",3028,1450.74668815564,8016.96351547356,345.757094232195,2555.73628207908,5869.13142707303,10164.7956038741
"1011",3031,1450.7628742733,8017.60618709175,345.778958776829,2555.74678976977,5869.87044185211,10165.3419323314
"1012",3034,1450.77438665809,8018.37142648514,345.793659625832,2555.75511369034,5870.69610290789,10166.0467500624
"1013",3037,1450.80552489744,8019.02572519219,345.836592183678,2555.77445761119,5871.26762390489,10166.7838264795
"1014",3040,1450.82215524527,8019.67846876855,345.8583733496,2555.78593714093,5871.8598800518,10167.4970574853
"1015",3043,1450.83428025337,8020.2319728575,345.875819242726,2555.79274126402,5872.51081426295,10167.953131452
"1016",3046,1450.85302984488,8020.83955409583,345.90335700481,2555.80270268494,5873.00171813509,10168.6773900566
"1017",3049,1450.8743308355,8021.45748810889,345.93884815511,2555.8098135159,5873.60688694848,10169.3080892693
"1018",3052,1450.89662935249,8021.94021215596,345.962910613538,2555.83034809144,5874.10141384042,10169.7790104715
"1019",3055,1450.90887806495,8022.47917371253,345.979069931109,2555.83868619879,5874.63287869022,10170.3254687348
"1020",3058,1450.9232006798,8023.13113839678,345.998049228406,2555.8483521312,5875.15567161716,10171.1066051764
"1021",3061,1450.94723064725,8023.6749048018,346.036895352827,2555.85756594167,5875.62095410522,10171.7288554984
"1022",3064,1450.96080943292,8024.31554631108,346.05370149457,2555.86791737127,5876.22980805227,10172.4012845699
"1023",3067,1450.98542791618,8024.91306442086,346.081721417205,2555.88913441515,5876.80421384438,10173.0219149973
"1024",3070,1451.00281292177,8025.50939959376,346.104477942685,2555.90114790085,5877.39423787618,10173.6245613113
"1025",3073,1451.02639133589,8026.07356831906,346.140017918779,2555.912764753,5877.85200996703,10174.2951266711
"1026",3076,1451.04755823339,8026.69111326502,346.168082888058,2555.92703357872,5878.45587558542,10174.9263509446
"1027",3079,1451.06458830383,8027.23382115463,346.1884701942,2555.94070641346,5879.06951732385,10175.3981249854
"1028",3082,1451.0871866182,8027.89721688853,346.22282136922,2555.95155186718,5879.67003484807,10176.124398929
"1029",3085,1451.1075516343,8028.47904387412,346.256130529324,2555.95897273928,5880.2703244266,10176.6877633216
"1030",3088,1451.12418563811,8028.88919127718,346.278196203478,2555.97017507274,5880.65164986605,10177.1267326883
"1031",3091,1451.14458561144,8029.52987250297,346.308056083574,2555.98111513931,5881.22528678752,10177.8344582184
"1032",3094,1451.1668854623,8030.05740053639,346.335791283658,2555.99797964095,5881.68331517144,10178.4314859013
"1033",3097,1451.17957727937,8030.59940558034,346.356168635874,2556.00298592287,5882.25154901934,10178.9472621414
"1034",3100,1451.2032502908,8031.12187637527,346.389448173178,2556.01705240843,5882.7704321724,10179.4733205781
"1035",3103,1451.21467383132,8031.66634587039,346.407872940245,2556.02147472239,5883.35832154055,10179.9743702002
"1036",3106,1451.23546219447,8032.23696238508,346.437850447323,2556.03307394162,5883.84401350846,10180.6299112617
"1037",3109,1451.25881994893,8032.8690604609,346.466289103318,2556.05135079453,5884.58160868556,10181.1565122362
"1038",3112,1451.26525248344,8033.39932977945,346.476638257806,2556.05386670907,5885.00874916803,10181.7899103909
"1039",3115,1451.28568279584,8033.95934642528,346.503050466012,2556.06831512567,5885.47957207439,10182.4391207762
"1040",3118,1451.30467862704,8034.47451659737,346.527209474997,2556.08214777908,5886.03322205698,10182.9158111378
"1041",3121,1451.33866968291,8034.97190116516,346.576001348475,2556.10133801735,5886.57805762797,10183.3657447023
"1042",3124,1451.35115375434,8035.4393219384,346.597491852375,2556.10481565631,5887.05160276763,10183.8270411092
"1043",3127,1451.37375966887,8036.00254520414,346.627033204233,2556.1204861335,5887.62804716435,10184.3770432439
"1044",3130,1451.38992103133,8036.5022851093,346.646549571893,2556.13329249076,5888.21714994354,10184.7874202751
"1045",3133,1451.40876143978,8037.09118619228,346.671087016613,2556.14643586295,5888.78112201912,10185.4012503654
"1046",3136,1451.41611480034,8037.60703331804,346.683583088316,2556.14864651237,5889.34840896022,10185.8656576759
"1047",3139,1451.43437739051,8038.09198168754,346.70704132634,2556.16171345469,5889.84162234315,10186.3423410319
"1048",3142,1451.44576908276,8038.74067801486,346.721923195654,2556.16961496987,5890.58441919432,10186.8969368354
"1049",3145,1451.4574365948,8039.25691464267,346.739204974171,2556.17566821544,5891.09033645155,10187.4234928338
"1050",3148,1451.47879467483,8039.85983797043,346.772720744314,2556.18486860535,5891.69623429946,10188.0234416414
"1051",3151,1451.49205788901,8040.3947814769,346.791051183834,2556.19306459419,5892.28487177526,10188.5046911785
"1052",3154,1451.50616047556,8040.94383466007,346.805745558751,2556.20657539238,5892.86156392533,10189.0261053948
"1053",3157,1451.52371199151,8041.41917341004,346.827145131902,2556.22027885112,5893.34423782119,10189.4941089989
"1054",3160,1451.5472874683,8041.83211511311,346.860942558671,2556.23363237793,5893.76644106977,10189.8977891565
"1055",3163,1451.56585849975,8042.32268318315,346.887313672026,2556.24440332747,5894.37547013847,10190.2698962278
"1056",3166,1451.58645446991,8042.69170144637,346.917860878672,2556.25504806115,5894.78778953966,10190.5956133531
"1057",3169,1451.61132264021,8043.19739883445,346.948616641419,2556.274028639,5895.27064122993,10191.124156439
"1058",3172,1451.63062045857,8043.64519111836,346.977770853665,2556.28347006347,5895.70711748812,10191.5832647486
"1059",3175,1451.65147872888,8044.00730428724,347.009052849616,2556.29390460815,5896.08640810092,10191.9282004736
"1060",3178,1451.66572788413,8044.53083957536,347.029000088886,2556.30245567938,5896.55213165982,10192.5095474909
"1061",3181,1451.69190607171,8045.02678554944,347.068363334331,2556.31544880909,5897.0673920525,10192.9861790464
"1062",3184,1451.70416920035,8045.55909785188,347.07917969242,2556.32915870828,5897.74493184205,10193.3732638617
"1063",3187,1451.72235672312,8046.18911289884,347.105370407353,2556.33934303888,5898.33278358959,10194.0454422081
"1064",3190,1451.73599601107,8046.67615127673,347.125962328666,2556.34602969348,5898.84663683623,10194.5056657172
"1065",3193,1451.75489823417,8047.09786010771,347.149341453507,2556.36045501484,5899.22752019997,10194.9682000154
"1066",3196,1451.76906318306,8047.50469454353,347.166944668083,2556.37118169804,5899.55571427783,10195.4536748092
"1067",3199,1451.78670101197,8047.89801922928,347.190785998699,2556.38261602523,5899.80417792589,10195.9918605327
"1068",3202,1451.80194372628,8048.33417623583,347.21216638022,2556.39172107233,5900.31538077903,10196.3529716926
"1069",3205,1451.81641923709,8048.82316074635,347.231829759812,2556.40100871437,5900.78523622448,10196.8610852682
"1070",3208,1451.83770799782,8049.2456808735,347.260699168904,2556.41471682674,5901.25201904971,10197.2393426973
"1071",3211,1451.84979924867,8049.75157551809,347.277714331689,2556.42188416564,5901.80372810275,10197.6994229334
"1072",3214,1451.8786954921,8050.22220086447,347.311950837517,2556.44544014668,5902.32279637227,10198.1216053567
"1073",3217,1451.90567771782,8050.79515303657,347.349420220645,2556.461935215,5902.96616413869,10198.6241419345
"1074",3220,1451.92442412737,8051.28408268582,347.380266648085,2556.46858160665,5903.35222289789,10199.2159424737
"1075",3223,1451.94616571855,8051.79666914712,347.413825334227,2556.47850610287,5903.83415050896,10199.7591877853
"1076",3226,1451.96797260563,8052.1671318983,347.445398297977,2556.49054691328,5904.18374986756,10200.150513929
"1077",3229,1451.98257937019,8052.70584289581,347.463600826966,2556.50155791341,5904.66219370558,10200.749492086
"1078",3232,1451.99657820703,8053.16942622688,347.481872485052,2556.51128392901,5905.21091590238,10201.1279365514
"1079",3235,1452.01096845216,8053.77663287002,347.507166270708,2556.5147706336,5905.92332714278,10201.6299385973
"1080",3238,1452.01514013626,8054.16602530994,347.510304733004,2556.51997553951,5906.25279386696,10202.0792567529
"1081",3241,1452.03106288628,8054.62131363249,347.528306882052,2556.53381889051,5906.72596448772,10202.5166627773
"1082",3244,1452.0451014472,8055.17605524902,347.551761962555,2556.53844093184,5907.27011744012,10203.0819930579
"1083",3247,1452.0613224352,8055.62414282697,347.574204197473,2556.54844067293,5907.7268819283,10203.5214037257
"1084",3250,1452.06814182492,8056.11728943336,347.58222988776,2556.55405376209,5908.1605595457,10204.074019321
"1085",3253,1452.07883811125,8056.49253768706,347.596440297291,2556.5612359252,5908.50066469344,10204.4844106807
"1086",3256,1452.09071353251,8056.99307952114,347.611391499149,2556.57003556587,5909.0494242045,10204.9367348378
"1087",3259,1452.11449354812,8057.43846681281,347.643661975741,2556.58532512051,5909.46901567485,10205.4079179508
"1088",3262,1452.13109166743,8057.90017398369,347.670619540787,2556.59156379408,5910.02015828368,10205.7801896837
"1089",3265,1452.15132421464,8058.51557476858,347.700594097593,2556.60205433169,5910.65001490854,10206.3811346286
"1090",3268,1452.16875814296,8058.92861648489,347.724666512307,2556.61284977362,5911.05063373279,10206.806599237
"1091",3271,1452.18830203099,8059.43388457128,347.749814886673,2556.6267891753,5911.5069992441,10207.3607698984
"1092",3274,1452.21265272442,8059.86778598967,347.779246322357,2556.64605912649,5911.86898114732,10207.866590832
"1093",3277,1452.23011842485,8060.28739730478,347.802020091626,2556.65821675807,5912.26547419383,10208.3093204157
"1094",3280,1452.25347346519,8060.72651194791,347.842799675411,2556.66414725497,5912.78412074735,10208.6689031485
"1095",3283,1452.27427766264,8061.08495151886,347.870082215094,2556.67847311019,5913.11762150314,10209.0522815346
"1096",3286,1452.29142135248,8061.41757499397,347.893668981586,2556.68917372338,5913.47871846884,10209.3564315191
"1097",3289,1452.29613285195,8061.82268101509,347.899304700141,2556.69296100375,5913.91484625497,10209.7305157752
"1098",3292,1452.3268305292,8062.20943528717,347.939167374763,2556.71449368363,5914.33670345636,10210.082167118
"1099",3295,1452.34325003416,8062.66003763175,347.958396955697,2556.72810311262,5914.80078007284,10210.5192951907
"1100",3298,1452.3600062504,8063.0578721672,347.983774260315,2556.73623824048,5915.25894644548,10210.8567978889
"1101",3301,1452.37248676918,8063.55860276813,347.998571066602,2556.74640247175,5915.70851042281,10211.4086951135
"1102",3304,1452.3855418565,8064.03260283266,348.013968447284,2556.75711526571,5916.22633761375,10211.8388680516
"1103",3307,1452.40596429275,8064.42606152468,348.044449842184,2556.76747874332,5916.72020468247,10212.1319183669
"1104",3310,1452.42781058474,8064.86793268651,348.076611800876,2556.7790093686,5917.21696443186,10212.5189009412
"1105",3313,1452.44843786316,8065.40340780101,348.111911102516,2556.78496462379,5917.85254580486,10212.9542697972
"1106",3316,1452.4623038632,8065.81714919785,348.132081319874,2556.79252640653,5918.28124729591,10213.3530510998
"1107",3319,1452.47698235216,8066.19591901699,348.150411371942,2556.80355333238,5918.5944288,10213.797409234
"1108",3322,1452.49957900931,8066.56981821339,348.185476019104,2556.81368199951,5919.0469597299,10214.0926766969
"1109",3325,1452.52298571036,8067.00272271979,348.212762303615,2556.8332091171,5919.50237746453,10214.503067975
"1110",3328,1452.55234585484,8067.44696824614,348.252637334009,2556.85205437568,5920.05247740787,10214.8414590844
"1111",3331,1452.56477155681,8067.8789363575,348.268232011688,2556.86131110192,5920.44441919339,10215.3134535216
"1112",3334,1452.58359001353,8068.35464403082,348.293711945092,2556.87346808197,5920.95534504174,10215.7539430199
"1113",3337,1452.60195709781,8068.7432850606,348.318779661278,2556.88513453433,5921.22139678586,10216.2651733353
"1114",3340,1452.61435197025,8069.1101475992,348.337680555749,2556.89102338475,5921.60799577524,10216.6122994232
"1115",3343,1452.63417583667,8069.52963773566,348.357318119205,2556.91103355413,5922.01795484036,10217.041320631
"1116",3346,1452.65610754799,8069.94031338336,348.387833322831,2556.92438177314,5922.51015371308,10217.3704730537
"1117",3349,1452.66390012692,8070.39036067542,348.399865633955,2556.92793461988,5922.93703477605,10217.8436865748
"1118",3352,1452.68081712675,8070.78925142596,348.421200224998,2556.9404340285,5923.40999232447,10218.1685105275
"1119",3355,1452.69667323642,8071.16002256333,348.445147415358,2556.94819905748,5923.80181098063,10218.518234146
"1120",3358,1452.70229023807,8071.46358501947,348.450534623053,2556.95404585309,5924.17421433278,10218.7529557062
"1121",3361,1452.72310329702,8071.84909283634,348.480404572142,2556.96580202189,5924.44192963314,10219.2562560395
"1122",3364,1452.73981411679,8072.15437837917,348.506845428419,2556.97278280516,5924.792825913,10219.5159308453
"1123",3367,1452.76244549626,8072.51093022808,348.53784446629,2556.98704652623,5925.1433908411,10219.8784696151
"1124",3370,1452.78410549783,8073.00773973402,348.567595833943,2557.00061516172,5925.55973735887,10220.4557421092
"1125",3373,1452.79853754794,8073.28536785457,348.58559525376,2557.01147984212,5925.86604246805,10220.7046932411
"1126",3376,1452.82296282083,8073.69392499545,348.613793668061,2557.0321319736,5926.30388565916,10221.0839643317
"1127",3379,1452.84250308457,8074.07357725829,348.643069130796,2557.04193703835,5926.6799565154,10221.4671980012
"1128",3382,1452.86361666308,8074.53460374659,348.668389791741,2557.05884353442,5927.19526223383,10221.8739452594
"1129",3385,1452.88452592018,8074.86825018385,348.692118610904,2557.07693322945,5927.51603015603,10222.2204702117
"1130",3388,1452.89695480542,8075.13119513021,348.707232639096,2557.08667697174,5927.86379477232,10222.3985954881
"1131",3391,1452.91409225662,8075.44634551783,348.730101674782,2557.09808283846,5928.21858680713,10222.6741042285
"1132",3394,1452.92990091952,8075.86309442699,348.75070707786,2557.10909476118,5928.68252205733,10223.0436667967
"1133",3397,1452.95419350254,8076.25286450426,348.784780760272,2557.12360624481,5929.01882809747,10223.4869009111
"1134",3400,1452.97819917424,8076.58060416242,348.820007992349,2557.13639035614,5929.38265913012,10223.7785491947
"1135",3403,1452.99414875942,8076.89976945456,348.84031658764,2557.1479809312,5929.64915528844,10224.1503836207
"1136",3406,1453.01446305214,8077.31615461448,348.86298971054,2557.16593639375,5930.07455898402,10224.5577502449
"1137",3409,1453.03844528438,8077.67964264496,348.889450097145,2557.18744047162,5930.52255660494,10224.836728685
"1138",3412,1453.04999202662,8077.99566239669,348.903046810709,2557.19693724254,5930.84772042358,10225.1436043698
"1139",3415,1453.06943126336,8078.35766329838,348.928146932565,2557.21071559415,5931.19301790472,10225.522308692
"1140",3418,1453.07901878724,8078.66586386469,348.940491946183,2557.2175456283,5931.51991932617,10225.8118084032
"1141",3421,1453.09803753016,8079.04102888704,348.964162697156,2557.23191236317,5931.90628490269,10226.1757728714
"1142",3424,1453.11422711564,8079.36764057072,348.97828699444,2557.25016723683,5932.22230363888,10226.5129775026
"1143",3427,1453.13381314527,8079.82562034918,349.005482257093,2557.26214403344,5932.61169484293,10227.0395458554
"1144",3430,1453.14458141269,8080.15334732444,349.01802491811,2557.27113790727,5932.85070488753,10227.4559897613
"1145",3433,1453.16965362352,8080.55086589322,349.04227598867,2557.29703125837,5933.21439454273,10227.8873372437
"1146",3436,1453.18270589299,8080.90161284968,349.059898647324,2557.30551313865,5933.49490718579,10228.3083185136
"1147",3439,1453.19560249105,8081.26088153867,349.079123562512,2557.3120814196,5933.83967880791,10228.6820842694
"1148",3442,1453.2307509621,8081.67593996085,349.129452645828,2557.33204927838,5934.25675298986,10229.0951269318
"1149",3445,1453.26053829087,8082.03837210594,349.168944405478,2557.35213217627,5934.61155341647,10229.4651907954
"1150",3448,1453.28137101537,8082.39983724382,349.193743508707,2557.36899852202,5934.95117645284,10229.8484980348
"1151",3451,1453.30582002286,8082.76241282535,349.22236690613,2557.3892731396,5935.35988540872,10230.164940242
"1152",3454,1453.32413324966,8083.03695704669,349.24504141801,2557.4032250813,5935.67933671832,10230.3945773751
"1153",3457,1453.34157911138,8083.3174045306,349.265930003788,2557.41722821898,5935.97763147012,10230.6571775911
"1154",3460,1453.36295691377,8083.59798714106,349.299252397066,2557.42666143048,5936.2383334344,10230.9576408477
"1155",3463,1453.38650185998,8083.90532678865,349.327785124147,2557.44521859582,5936.52493562618,10231.2857179511
"1156",3466,1453.40058807451,8084.28588726815,349.344565545908,2557.45661060312,5936.82096325818,10231.7508112781
"1157",3469,1453.4160017853,8084.65046295307,349.362795917532,2557.46920765306,5937.23915969237,10232.0617662138
"1158",3472,1453.4310399851,8085.01905392742,349.381034616445,2557.48104535375,5937.50753718001,10232.5305706748
"1159",3475,1453.44874250396,8085.29929936667,349.399787540612,2557.4976974673,5937.79549259122,10232.8031061421
"1160",3478,1453.46311576465,8085.6629986889,349.420822929952,2557.50540859934,5938.10652005151,10233.2194773263
"1161",3481,1453.48385685861,8086.00149339174,349.449338164068,2557.51837555315,5938.45162319816,10233.5513635853
"1162",3484,1453.49774735618,8086.34986757944,349.467424309356,2557.52807040301,5938.845288251,10233.8544469079
"1163",3487,1453.51746363286,8086.65722488755,349.49898566727,2557.53594159846,5939.11792987255,10234.1965199025
"1164",3490,1453.54165387333,8086.95708037518,349.530659782534,2557.55264796412,5939.44579387154,10234.4683668788
"1165",3493,1453.54958837862,8087.28036298174,349.538005771725,2557.56117098552,5939.81397611474,10234.7467498487
"1166",3496,1453.5653422629,8087.56042259249,349.558763177519,2557.57192134829,5940.0632956289,10235.0575495561
"1167",3499,1453.57798454262,8087.84771679683,349.574390282309,2557.58157880292,5940.34877349746,10235.3466600962
"1168",3502,1453.60147507355,8088.19947481042,349.596626510863,2557.60632363624,5940.72752261647,10235.6714270044
"1169",3505,1453.63168689087,8088.53276632397,349.634162790808,2557.62921099092,5941.04604047981,10236.0194921681
"1170",3508,1453.64932054202,8088.85170035258,349.652986111599,2557.64565497243,5941.39305094698,10236.3103497582
"1171",3511,1453.67415466399,8089.06149319219,349.682469074036,2557.66584025394,5941.61964888311,10236.5033375013
"1172",3514,1453.69676582196,8089.37543623789,349.715503369854,2557.67802827406,5941.92414081139,10236.8267316644
"1173",3517,1453.71822991587,8089.67811795993,349.741810271744,2557.69464955999,5942.25726620563,10237.0989697142
"1174",3520,1453.74061231022,8090.0004958435,349.769612306061,2557.71161231438,5942.62517812762,10237.3758135594
"1175",3523,1453.76317295422,8090.31524663648,349.791897398203,2557.73444851023,5942.97459910524,10237.6558941677
"1176",3526,1453.78813061637,8090.65379441396,349.826123479187,2557.75013775356,5943.28299258072,10238.0245962472
"1177",3529,1453.8031590126,8090.98424854629,349.851618646222,2557.75469937898,5943.60359497718,10238.3649021154
"1178",3532,1453.82539871525,8091.32639028203,349.879555383664,2557.77124204684,5944.02489509497,10238.6278854691
"1179",3535,1453.84194350303,8091.56519910293,349.905603576228,2557.77828342983,5944.22507293792,10238.9053252679
"1180",3538,1453.86623798791,8091.88280929587,349.939591827326,2557.7928841485,5944.6265662165,10239.1390523752
"1181",3541,1453.88695272538,8092.11963124312,349.965971125493,2557.80793432526,5944.88971448116,10239.3495480051
"1182",3544,1453.90656915987,8092.45558790303,349.985260171244,2557.8278781485,5945.16711109327,10239.7440647128
"1183",3547,1453.92922370347,8092.71168498618,350.015250847929,2557.84319655902,5945.47689407712,10239.9464758952
"1184",3550,1453.94017066863,8093.01250285899,350.029110833214,2557.85123050405,5945.79806476106,10240.2269409569
"1185",3553,1453.96938338695,8093.28701326473,350.062374122913,2557.87639265099,5946.08732210729,10240.4867044222
"1186",3556,1453.98414802569,8093.59853960292,350.078078751049,2557.89021730033,5946.41440894924,10240.7826702566
"1187",3559,1453.9927524129,8093.87504077959,350.087538740169,2557.89796608562,5946.65124783209,10241.0988337271
"1188",3562,1454.01278594405,8094.1422280159,350.113626117975,2557.91194577013,5946.88773707988,10241.3967189519
"1189",3565,1454.0509761008,8094.43250724885,350.160505185718,2557.94144701589,5947.17172433498,10241.6932901627
"1190",3568,1454.07279151022,8094.73498847818,350.189097424213,2557.95648559622,5947.50908530616,10241.9608916502
"1191",3571,1454.08485156838,8095.06471061884,350.203759626034,2557.96594351073,5947.7953875512,10242.3340336865
"1192",3574,1454.09601604111,8095.31582370862,350.216136740262,2557.97589534195,5947.9658040155,10242.6658434017
"1193",3577,1454.11167234849,8095.63141317837,350.230847393938,2557.99249730303,5948.30636196362,10242.9564643931
"1194",3580,1454.12897318779,8095.96150508323,350.253270596137,2558.00467577945,5948.67401674496,10243.2489934215
"1195",3583,1454.15995608464,8096.21938524361,350.299789276407,2558.02012289287,5948.98540075462,10243.4533697326
"1196",3586,1454.17027852813,8096.47526109041,350.311200091031,2558.02935696522,5949.27244510909,10243.6780770717
"1197",3589,1454.17872774637,8096.72801195105,350.324635966536,2558.0328195262,5949.52049272313,10243.935531179
"1198",3592,1454.1967218971,8097.02568189884,350.350278449187,2558.043165345,5949.83490668898,10244.2164571087
"1199",3595,1454.21416538657,8097.27214435425,350.3765728004,2558.05175797274,5950.06445078857,10244.4798379199
"1200",3598,1454.22971233867,8097.52344279195,350.399773575518,2558.05965110182,5950.32971317344,10244.7171724105
"1201",3601,1454.24596682263,8097.83775166826,350.426138043927,2558.06579560133,5950.6389507212,10245.0365526153
"1202",3604,1454.26075964406,8098.06021840009,350.449958303816,2558.07156098431,5950.85624129723,10245.2641955029
"1203",3607,1454.28702597348,8098.31554881475,350.478052681688,2558.09599926526,5951.11930903455,10245.5117885949
"1204",3610,1454.30694682552,8098.57270609918,350.503866611264,2558.11002703978,5951.3725811176,10245.7728310808
"1205",3613,1454.32429477525,8098.83691776932,350.526840040357,2558.12174951014,5951.64307617836,10246.0307593603
"1206",3616,1454.34871394065,8099.06223400947,350.559919636512,2558.13750824478,5951.82317634755,10246.3012916714
"1207",3619,1454.37050552002,8099.37971843526,350.586514776277,2558.15449626377,5952.14720224893,10246.6122346216
"1208",3622,1454.38431228262,8099.58321660008,350.599831389153,2558.16879317609,5952.42819418274,10246.7382390174
"1209",3625,1454.39784843988,8099.80818188981,350.619660501105,2558.17603637866,5952.71888922271,10246.8974745569
"1210",3628,1454.42801841887,8100.0769692576,350.664029472108,2558.19200736563,5953.05739287327,10247.0965456419
"1211",3631,1454.45417892188,8100.30526648291,350.69613645022,2558.21222139354,5953.30734827073,10247.3031846951
"1212",3634,1454.46995807761,8100.59047069542,350.716656099012,2558.2232600562,5953.67149189349,10247.5094494974
"1213",3637,1454.49196986958,8100.93708403719,350.740006373232,2558.24393336593,5954.06642202716,10247.8077460472
"1214",3640,1454.52501350976,8101.16423223115,350.785435381141,2558.26459163837,5954.34907994996,10247.9793845123
"1215",3643,1454.54431901071,8101.44099295016,350.812085076936,2558.27655294449,5954.66388544314,10248.2181004572
"1216",3646,1454.56771381365,8101.66732444054,350.837427877959,2558.29799974933,5954.91239464428,10248.4222542368
"1217",3649,1454.59378655085,8101.91409116476,350.875384864523,2558.31218823718,5955.25100436486,10248.5771779647
"1218",3652,1454.60885455929,8102.18190448217,350.896666653099,2558.32104246549,5955.47063729272,10248.8931716716
"1219",3655,1454.62489801465,8102.42374767955,350.920079884152,2558.32971614515,5955.73881165962,10249.1086836995
"1220",3658,1454.64057375595,8102.67249174056,350.937264144148,2558.34388336774,5956.0181469412,10249.3268365399
"1221",3661,1454.66934236674,8102.96951334924,350.962191617608,2558.37649311587,5956.35518022969,10249.5838464688
"1222",3664,1454.70865829752,8103.24125278086,351.027589179368,2558.38972741567,5956.65075932766,10249.8317462341
"1223",3667,1454.72244354124,8103.50378032913,351.043020841273,2558.4018662412,5956.92351458619,10250.0840460721
"1224",3670,1454.74310855942,8103.80834884036,351.071234547251,2558.4149825716,5957.24226278572,10250.374434895
"1225",3673,1454.76373235286,8104.06795856825,351.099832687372,2558.42763201835,5957.5964106975,10250.539506439
"1226",3676,1454.78951973175,8104.31576448387,351.133251090879,2558.44578837263,5957.87630887927,10250.7552200885
"1227",3679,1454.81850477895,8104.58463131625,351.177152517192,2558.45985704072,5958.13966158781,10251.0296010447
"1228",3682,1454.84128828469,8104.79268796109,351.203000335836,2558.47957623354,5958.31758649282,10251.2677894294
"1229",3685,1454.8591121624,8105.05284101832,351.224026332668,2558.49419799214,5958.65187989399,10251.4538021427
"1230",3688,1454.87779691635,8105.28776547857,351.251686052694,2558.50390778,5958.93540417774,10251.6401267794
"1231",3691,1454.9028729064,8105.45496653351,351.28942111128,2558.51632470152,5959.0979975323,10251.8119355347
"1232",3694,1454.92868084047,8105.73547690296,351.319321330936,2558.53804035,5959.38805497967,10252.0828988263
"1233",3697,1454.94172530528,8105.9538134097,351.336183165525,2558.54726744503,5959.61184107824,10252.2957857412
"1234",3700,1454.95928781562,8106.2579530108,351.357740058111,2558.56083557314,5959.9174804347,10252.5984255869
"1235",3703,1454.97179343821,8106.50705959836,351.374871017196,2558.56871585922,5960.18711662146,10252.8270025753
"1236",3706,1454.98768566465,8106.74277623941,351.390712621654,2558.58465870765,5960.44455199773,10253.0410004811
"1237",3709,1455.00202793107,8106.98475414756,351.40356514179,2558.60049072036,5960.71478184988,10253.2547264452
"1238",3712,1455.02131582625,8107.25195344812,351.428340452032,2558.61429120047,5960.99916857759,10253.5047383187
"1239",3715,1455.03673187889,8107.45276947138,351.449507690782,2558.62395606699,5961.21211439846,10253.6934245443
"1240",3718,1455.04950250367,8107.665026362,351.466146445696,2558.63285856164,5961.44327477759,10253.8867779464
"1241",3721,1455.06641310736,8107.85498328035,351.487946298033,2558.64487991669,5961.63191294525,10254.0780536155
"1242",3724,1455.07596974621,8108.0775058483,351.498838809428,2558.65310068299,5961.85966493755,10254.295346759
"1243",3727,1455.10318559582,8108.26316723174,351.532154315777,2558.67421687586,5962.03840033156,10254.4879341319
"1244",3730,1455.12411354536,8108.48091524091,351.554956774034,2558.69327031668,5962.23419519004,10254.7276352918
"1245",3733,1455.13617240206,8108.67181540735,351.57245014454,2558.69989465959,5962.43276562974,10254.910865185
"1246",3736,1455.14806505283,8108.89148425162,351.587692610628,2558.70843749504,5962.7224900718,10255.0604784314
"1247",3739,1455.16577627154,8109.09390442941,351.611755775256,2558.71979676783,5962.93391630187,10255.253892557
"1248",3742,1455.18698715286,8109.33534236264,351.631760051545,2558.74221425417,5963.15775457864,10255.5129301466
"1249",3745,1455.20729265543,8109.5582985889,351.654317623648,2558.76026768721,5963.36866718745,10255.7479299903
"1250",3748,1455.23142425781,8109.79172099346,351.688027015222,2558.7748215004,5963.60076552157,10255.9826764653
"1251",3751,1455.2502615224,8109.99553124431,351.712478527032,2558.78804451777,5963.84546156101,10256.1456009276
"1252",3754,1455.27211353777,8110.24592649678,351.740601500039,2558.8036255755,5964.15793193891,10256.3339210547
"1253",3757,1455.28959102179,8110.47130447778,351.762826749632,2558.81635529394,5964.40248812124,10256.5401208343
"1254",3760,1455.30855242239,8110.69132480716,351.788272119112,2558.82883272566,5964.66441742925,10256.7182321851
"1255",3763,1455.3305259345,8110.97110242268,351.816069846732,2558.84498202226,5964.89742669232,10257.044778153
"1256",3766,1455.35755802755,8111.19194337412,351.851151441173,2558.86396461393,5965.14771081779,10257.2361759304
"1257",3769,1455.38122349057,8111.4566127552,351.882214052338,2558.88023292881,5965.46910777094,10257.4441177395
"1258",3772,1455.41239518057,8111.68958054114,351.919589211329,2558.90520114981,5965.73628478513,10257.6428762971
"1259",3775,1455.43794565762,8111.89175402918,351.950690913939,2558.9252004013,5965.91969374213,10257.8638143162
"1260",3778,1455.47759389549,8112.09827608451,352.006657473839,2558.94853031714,5966.19969926607,10257.9968529029
"1261",3781,1455.48331981553,8112.27724031155,352.015468324307,2558.95117130676,5966.4340437676,10258.1204368555
"1262",3784,1455.49863318622,8112.45442230876,352.027065480931,2558.9702008915,5966.63405524712,10258.2747893704
"1263",3787,1455.52398897297,8112.720720551,352.059063462778,2558.98891448316,5966.90758734668,10258.5338537553
"1264",3790,1455.53941717525,8112.9390676344,352.079532425533,2558.99930192497,5967.18227052212,10258.6958647467
"1265",3793,1455.56788886303,8113.16939360915,352.112829015806,2559.02294871025,5967.48148248751,10258.8573047308
"1266",3796,1455.59734229203,8113.38681076754,352.147573668758,2559.0471109153,5967.73110613516,10259.0425153999
"1267",3799,1455.61459849544,8113.66447877497,352.167958699644,2559.06123829123,5968.03450551229,10259.2944520377
"1268",3802,1455.63142797061,8113.85269274527,352.193386490953,2559.06946945027,5968.24729484963,10259.4580906409
"1269",3805,1455.65923901008,8114.00550591839,352.229343012994,2559.08913500717,5968.40851487372,10259.6024969631
"1270",3808,1455.68291779413,8114.18608560137,352.264720717955,2559.1011148703,5968.59131053213,10259.7808606706
"1271",3811,1455.70500410205,8114.34754043897,352.290077947377,2559.11993025672,5968.78888811809,10259.9061927599
"1272",3814,1455.72320783545,8114.5400538636,352.315717260578,2559.13069841031,5968.94265666797,10260.1374510592
"1273",3817,1455.73724174916,8114.72913532322,352.330303898162,2559.14417960017,5969.09080672976,10260.3674639167
"1274",3820,1455.76538870983,8114.90458680233,352.359171557019,2559.17160586264,5969.30137290128,10260.5078007034
"1275",3823,1455.79444742079,8115.09918045364,352.399482339276,2559.1894125023,5969.48141580261,10260.7169451047
"1276",3826,1455.80946846534,8115.32540258422,352.41653812865,2559.20239880204,5969.77676916005,10260.8740360084
"1277",3829,1455.83277348312,8115.51725320155,352.44773916595,2559.21780780029,5969.98707951985,10261.0474268833
"1278",3832,1455.8458062563,8115.71994527395,352.462192827055,2559.22941968555,5970.21203409156,10261.2278564563
"1279",3835,1455.86174605014,8115.94189324083,352.481841608494,2559.24165049178,5970.422544234,10261.4612422477
"1280",3838,1455.88430713476,8116.15954181664,352.510839788597,2559.25777448092,5970.66313608065,10261.6559475526
"1281",3841,1455.91050965141,8116.35157962723,352.545726964418,2559.27529233841,5970.8633750652,10261.8397841893
"1282",3844,1455.93339921551,8116.51319638221,352.570142412374,2559.29665601865,5970.99734438233,10262.0290483821
"1283",3847,1455.96054866884,8116.72271022792,352.59769199942,2559.32340533825,5971.21147567154,10262.2339447843
"1284",3850,1455.98972303991,8116.89123254758,352.635017599696,2559.34442848013,5971.35343426054,10262.4290308346
"1285",3853,1456.02110568509,8117.02111651719,352.682292729591,2559.35991864059,5971.48504885953,10262.5571841748
"1286",3856,1456.04287434342,8117.20614887161,352.710732653085,2559.37501603375,5971.7066158398,10262.7056819034
"1287",3859,1456.0616734748,8117.41463964445,352.732303391258,2559.39104355834,5971.99048589812,10262.8387933908
"1288",3862,1456.08530557326,8117.59108811078,352.765340194741,2559.40527095178,5972.16342221186,10263.0187540097
"1289",3865,1456.0949394705,8117.77335971279,352.773587127857,2559.41629181315,5972.36060406998,10263.1861153556
"1290",3868,1456.11515542204,8117.93855283562,352.799609653343,2559.43070119073,5972.51419175262,10263.3629139186
"1291",3871,1456.14117686148,8118.14426868519,352.830834278697,2559.45151944426,5972.74846722863,10263.5400701417
"1292",3874,1456.15778672968,8118.31393101807,352.859096819891,2559.45647663947,5972.88709857954,10263.7407634566
"1293",3877,1456.17549212761,8118.50502680189,352.875507601891,2559.47547665332,5973.11330055915,10263.8967530446
"1294",3880,1456.19130108614,8118.65991322011,352.897038992361,2559.48556317991,5973.28442976336,10264.0353966769
"1295",3883,1456.213615134,8118.84451589767,352.924653880656,2559.50257638734,5973.52057758367,10264.1684542117
"1296",3886,1456.23559046532,8119.02956106418,352.962300881675,2559.50888004897,5973.72726312706,10264.3318590013
"1297",3889,1456.25337604739,8119.20441102703,352.983582781371,2559.5231693134,5973.90150996459,10264.5073120895
"1298",3892,1456.26472760107,8119.37665572542,352.99735100778,2559.53210419435,5974.07872187771,10264.6745895731
"1299",3895,1456.30465502469,8119.54416235129,353.051183071217,2559.55812697817,5974.26268414279,10264.8256405598
"1300",3898,1456.32293554737,8119.68831384204,353.069867628432,2559.57600346631,5974.38531377781,10264.9913139063
"1301",3901,1456.3543792733,8119.89050024604,353.10822064329,2559.6005379033,5974.61328327278,10265.1677172193
"1302",3904,1456.37994865321,8120.07700725548,353.141357148574,2559.61854015785,5974.79858267253,10265.3554318384
"1303",3907,1456.39254375877,8120.27060646092,353.161544663262,2559.62354285428,5975.00127752478,10265.5399353971
"1304",3910,1456.4079835347,8120.46841981952,353.180740228548,2559.63522684086,5975.18214465551,10265.7546949835
"1305",3913,1456.42854500788,8120.63427579604,353.212777234079,2559.64431278168,5975.347069146,10265.9214824461
"1306",3916,1456.46347022227,8120.86065002015,353.256681525934,2559.6702589186,5975.51548775618,10266.2058122841
"1307",3919,1456.48626030904,8121.03874369949,353.283655690797,2559.68886492728,5975.69596494596,10266.381522453
"1308",3922,1456.50376504407,8121.19993781001,353.299794959169,2559.70773512896,5975.88545835842,10266.5144172616
"1309",3925,1456.52133178372,8121.3566910884,353.32390900506,2559.71875456237,5976.01477343784,10266.698608739
"1310",3928,1456.53959851541,8121.55942596137,353.347141908548,2559.73205512228,5976.26130640652,10266.8575455162
"1311",3931,1456.56713080383,8121.72901006767,353.378386667167,2559.7558749405,5976.44608370672,10267.0119364286
"1312",3934,1456.58398437016,8121.89829549652,353.394553502224,2559.77341523809,5976.62998948428,10267.1666015088
"1313",3937,1456.5967265601,8122.06352463959,353.406811159388,2559.78664196081,5976.81910698485,10267.3079422943
"1314",3940,1456.60753350567,8122.20432478887,353.42005963211,2559.79500737924,5976.94819535125,10267.4604542265
"1315",3943,1456.62520340233,8122.3669914705,353.441597953569,2559.8088088511,5977.15862181331,10267.5753611277
"1316",3946,1456.64705204587,8122.54511502212,353.474459540893,2559.81964455084,5977.34106496238,10267.7491650819
"1317",3949,1456.66828830808,8122.70392058034,353.503271250688,2559.83330536548,5977.52468403069,10267.88315713
"1318",3952,1456.69145084189,8122.85011114033,353.52678450902,2559.85611717477,5977.68654016336,10268.0136821173
"1319",3955,1456.71527236725,8122.99884772624,353.559754966375,2559.87078976813,5977.84145725803,10268.1562381945
"1320",3958,1456.74247850896,8123.16737365502,353.597748808114,2559.8872082098,5978.01138876308,10268.323358547
"1321",3961,1456.7590581975,8123.32989968885,353.621175199524,2559.89694119547,5978.18596971401,10268.4738296637
"1322",3964,1456.78115675604,8123.48910015111,353.65287505594,2559.90943845614,5978.35223458933,10268.6259657129
"1323",3967,1456.79699536148,8123.65629033337,353.665904652881,2559.92808607007,5978.48971454876,10268.822866118
"1324",3970,1456.80867551077,8123.81647093068,353.679110776062,2559.93824024548,5978.6350338601,10268.9979080013
"1325",3973,1456.83885926201,8123.97146035714,353.719445294988,2559.95827322903,5978.7756320418,10269.1672886725
"1326",3976,1456.85550047955,8124.11961515867,353.741957373308,2559.96904358578,5978.91225202872,10269.3269782886
"1327",3979,1456.87978837294,8124.28140026189,353.772588669654,2559.98698807622,5979.06190223131,10269.5008982925
"1328",3982,1456.89634875587,8124.47590710222,353.796078140286,2559.99661937145,5979.27144070478,10269.6803734997
"1329",3985,1456.90771891096,8124.61306094763,353.807508842113,2560.00792897981,5979.44752532541,10269.7785965699
"1330",3988,1456.92945919739,8124.76794519753,353.828147330785,2560.030771064,5979.62110200258,10269.9147883925
"1331",3991,1456.94067235467,8124.90406837178,353.841179969901,2560.04016473945,5979.77088906536,10270.0372476782
"1332",3994,1456.95837747754,8125.10859324313,353.862495656819,2560.05425929826,5980.0430947074,10270.1740917789
"1333",3997,1456.99206318259,8125.27227807105,353.90769006621,2560.07643629897,5980.19465650472,10270.3498996374
"1334",4000,1457.00997964486,8125.4352916651,353.932279603694,2560.08767968603,5980.37697292565,10270.4936104045
"1335",4003,1457.02485610975,8125.54237779046,353.950015193413,2560.09969702609,5980.47536864173,10270.6093869392
"1336",4006,1457.03687035941,8125.64611485504,353.962529107751,2560.11121161106,5980.57896226691,10270.7132674432
"1337",4009,1457.05347188159,8125.80993743442,353.978049427779,2560.1288943354,5980.75185353216,10270.8680213367
"1338",4012,1457.06694323067,8125.91827977831,353.991972008001,2560.14191445335,5980.85654081399,10270.9800187426
"1339",4015,1457.0774568397,8126.06655358854,354.008201086555,2560.14671259285,5981.01349702473,10271.1196101523
"1340",4018,1457.1010984689,8126.23688718253,354.042193508316,2560.16000342948,5981.26204161552,10271.2117327495
"1341",4021,1457.12839226777,8126.38020088163,354.07487635143,2560.18190818411,5981.41805755418,10271.3423442091
"1342",4024,1457.15790636195,8126.51000681402,354.110933350997,2560.2048793729,5981.57182276123,10271.4481908668
"1343",4027,1457.16987523032,8126.62409311564,354.128905222737,2560.21084523791,5981.69512894996,10271.5530572813
"1344",4030,1457.1896964053,8126.77553580228,354.15463396632,2560.22475884429,5981.85751258873,10271.6935590158
"1345",4033,1457.20238962606,8126.93121416768,354.169114576749,2560.23566467537,5982.0456755331,10271.8167528023
"1346",4036,1457.22121540052,8127.09417941514,354.191149164843,2560.2512816362,5982.22913095808,10271.9592278722
"1347",4039,1457.24384258137,8127.22269471314,354.215858614765,2560.27182654797,5982.33934865455,10272.1060407717
"1348",4042,1457.27111791391,8127.35033640619,354.247290013984,2560.29494581383,5982.48705749282,10272.2136153196
"1349",4045,1457.30542548494,8127.5158979148,354.278629327812,2560.33222164207,5982.66081238528,10272.3709834443
"1350",4048,1457.3159540853,8127.65317601533,354.289803422806,2560.34210474779,5982.8086759963,10272.4976760344
"1351",4051,1457.33646303969,8127.81403782779,354.315175981549,2560.35775009783,5982.96706030818,10272.6610153474
"1352",4054,1457.36310195906,8127.94834989896,354.349448596211,2560.37675532191,5983.14730847334,10272.7493913246
"1353",4057,1457.39087266479,8128.0756822164,354.386440883756,2560.39530444582,5983.26821947165,10272.8831449612
"1354",4060,1457.41907083164,8128.1873634541,354.419638836377,2560.41850282691,5983.31934929495,10273.0553776132
"1355",4063,1457.43813424042,8128.29364505861,354.453188635877,2560.42307984497,5983.4634162897,10273.1238738275
"1356",4066,1457.46358833846,8128.40717446802,354.488721676878,2560.43845500004,5983.56223397655,10273.2521149595
"1357",4069,1457.47773445913,8128.5540147031,354.509423273342,2560.44604564492,5983.75145401892,10273.3565753873
"1358",4072,1457.50129789723,8128.73928393311,354.541769682984,2560.46082611148,5983.95507346688,10273.5234943993
"1359",4075,1457.52197956901,8128.82788013952,354.566596340298,2560.47736279772,5984.06661572649,10273.5891445525
"1360",4078,1457.53697806682,8128.91990302853,354.588143684007,2560.48581244964,5984.14683279445,10273.6929732626
"1361",4081,1457.55752616858,8129.05422272926,354.608074062757,2560.50697827441,5984.32095072215,10273.7874947364
"1362",4084,1457.58113396512,8129.18627657803,354.644379598212,2560.51788833202,5984.42541610729,10273.9471370488
"1363",4087,1457.59703614914,8129.31016284416,354.659699788968,2560.53437250931,5984.55314821732,10274.067177471
"1364",4090,1457.61392619837,8129.42073801183,354.683146379802,2560.54470601693,5984.66978797403,10274.1716880496
"1365",4093,1457.63167522889,8129.57971468319,354.704820819721,2560.55852963805,5984.85816280352,10274.3012665629
"1366",4096,1457.65047367937,8129.72740484936,354.727101859426,2560.57384549932,5985.02877048795,10274.4260392108
"1367",4099,1457.68331379249,8129.85170349254,354.758617565705,2560.60801001928,5985.1853672034,10274.5180397817
"1368",4102,1457.70207448112,8130.00180034729,354.779026253062,2560.62512270917,5985.35939053526,10274.6442101593
"1369",4105,1457.71577346723,8130.10973769436,354.795479687727,2560.63606724672,5985.47779932212,10274.7416760666
"1370",4108,1457.74633463392,8130.20205766449,354.819949978394,2560.67271928945,5985.54434086062,10274.8597744684
"1371",4111,1457.76732580228,8130.37503163495,354.841427604535,2560.69322400003,5985.72293043939,10275.0271328305
"1372",4114,1457.7925381147,8130.49087411449,354.870143791376,2560.71493243803,5985.84173033245,10275.1400178965
"1373",4117,1457.80896621824,8130.62809624785,354.896736260109,2560.72119617638,5986.00497910012,10275.2512133956
"1374",4120,1457.82138975826,8130.75123966302,354.914757393974,2560.72802212254,5986.12018348928,10275.3822958368
"1375",4123,1457.84187664715,8130.90935097782,354.940849287641,2560.74290400667,5986.32165948673,10275.4970424689
"1376",4126,1457.86946366719,8131.04216806063,354.974110707942,2560.76481662644,5986.51671437985,10275.5676217414
"1377",4129,1457.89878671833,8131.19164764754,355.017218058777,2560.78035537788,5986.68726769013,10275.6960276049
"1378",4132,1457.92792302914,8131.32552114439,355.054295289781,2560.80155076851,5986.8037646249,10275.8472776639
"1379",4135,1457.94352829814,8131.44946859424,355.070197102442,2560.81685949383,5986.96033241007,10275.9386047784
"1380",4138,1457.96067551016,8131.57156457818,355.090891961845,2560.83045905847,5987.07502711345,10276.0681020429
"1381",4141,1457.98806403185,8131.69200367874,355.131717219241,2560.84441084446,5987.20607987044,10276.177927487
"1382",4144,1458.0024176254,8131.80802221641,355.14652266787,2560.85831258292,5987.33264880907,10276.2833956238
"1383",4147,1458.02010244224,8131.93439202216,355.169813868821,2560.87039101567,5987.46848445315,10276.4002995912
"1384",4150,1458.05129933957,8132.02345338557,355.210982638458,2560.89161604068,5987.56508318847,10276.4818235827
"1385",4153,1458.08436185138,8132.1701614873,355.251469028347,2560.91725467442,5987.73941383614,10276.6009091385
"1386",4156,1458.11029747254,8132.25579768288,355.281161856583,2560.93943308851,5987.8053909065,10276.7062044593
"1387",4159,1458.12658814194,8132.4035682657,355.298501502544,2560.95467478134,5987.96213674112,10276.8449997903
"1388",4162,1458.14706604662,8132.52213156355,355.326956366136,2560.9671757271,5988.08522152445,10276.9590416026
"1389",4165,1458.16716070164,8132.61514140073,355.351435032679,2560.9828863706,5988.17753493532,10277.0527478661
"1390",4168,1458.18610574482,8132.74327997505,355.374404093784,2560.99780739586,5988.33518697696,10277.1513729731
"1391",4171,1458.21057451666,8132.90964506213,355.405374403604,2561.01577462971,5988.53501015692,10277.2842799673
"1392",4174,1458.2311147416,8133.03487055562,355.426997028792,2561.03523245441,5988.69636662333,10277.3733744879
"1393",4177,1458.24404311624,8133.14670488443,355.441527856716,2561.04655837577,5988.83171068678,10277.4616990821
"1394",4180,1458.26264180949,8133.30519430484,355.465009173115,2561.06027444587,5989.04031881467,10277.570069795
"1395",4183,1458.28614060186,8133.42221581299,355.488659497969,2561.08362170576,5989.17748520472,10277.6669464213
"1396",4186,1458.31912511935,8133.53981118138,355.518783981526,2561.11946625718,5989.27640922939,10277.8032131334
"1397",4189,1458.35346658686,8133.6749047156,355.557221658277,2561.14971151545,5989.41924346152,10277.9305659697
"1398",4192,1458.37798139817,8133.79444973798,355.584023637616,2561.17193915873,5989.53070711987,10278.0581923561
"1399",4195,1458.39241034033,8133.88910800263,355.605321109812,2561.17949957084,5989.63314587725,10278.145070128
"1400",4198,1458.41142836826,8133.98430595623,355.628862009473,2561.19399472705,5989.69293347719,10278.2756784353
"1401",4201,1458.44649195583,8134.10222308403,355.670788475976,2561.22219543568,5989.82110401778,10278.3833421503
"1402",4204,1458.47242101993,8134.23319365433,355.704344964781,2561.24049707508,5989.93447069432,10278.5319166143
"1403",4207,1458.49173771323,8134.32123492791,355.722556696385,2561.26091873007,5990.03634759871,10278.6061222571
"1404",4210,1458.50807621348,8134.44769346236,355.739660409844,2561.27649201711,5990.17298098413,10278.7224059406
"1405",4213,1458.52684636228,8134.56006324019,355.762991803537,2561.29070092103,5990.32371211381,10278.7964143666
"1406",4216,1458.54595379061,8134.68848625488,355.781698559147,2561.31020902207,5990.47460190108,10278.9023706087
"1407",4219,1458.56599750813,8134.8069519252,355.806320622014,2561.32567439424,5990.62212366258,10278.9917801878
"1408",4222,1458.58636510707,8134.89675840603,355.836066828729,2561.33666338541,5990.73112715862,10279.0623896534
"1409",4225,1458.60799508103,8134.98280200164,355.866712457335,2561.34927770472,5990.83571578089,10279.1298882224
"1410",4228,1458.62798210611,8135.10091077346,355.895293180271,2561.36067103195,5990.9538645283,10279.2479570186
"1411",4231,1458.65411769923,8135.20832852162,355.927291592719,2561.38094380573,5991.08743368105,10279.3292233622
"1412",4234,1458.67809228557,8135.34890637327,355.964276291813,2561.39190827934,5991.25635147298,10279.4414612736
"1413",4237,1458.69796423385,8135.47369336125,355.991149241144,2561.40477922656,5991.41955812531,10279.5278285972
"1414",4240,1458.72292494269,8135.60976991002,356.022448846124,2561.42340103926,5991.59063232869,10279.6289074914
"1415",4243,1458.74529705812,8135.715155053,356.046253110901,2561.44434100534,5991.72295466015,10279.7073554458
"1416",4246,1458.76067909523,8135.82287753879,356.06715046797,2561.45420772248,5991.82433385678,10279.8214212208
"1417",4249,1458.77808666464,8135.96036967313,356.089407531355,2561.46676579792,5991.98702285576,10279.9337164905
"1418",4252,1458.80324275718,8136.05171878921,356.11340222867,2561.49308328569,5992.0825684844,10280.020869094
"1419",4255,1458.81872727842,8136.18219998293,356.133897029823,2561.50355752701,5992.20421633646,10280.1601836294
"1420",4258,1458.83761208214,8136.33341283937,356.158017106244,2561.51720705805,5992.3817638828,10280.2850617959
"1421",4261,1458.85578278165,8136.44545466881,356.183497701172,2561.52806786212,5992.50334771404,10280.3875616236
"1422",4264,1458.87401537612,8136.55881364497,356.203482331308,2561.54454842093,5992.65281537429,10280.4648119156
"1423",4267,1458.88474433167,8136.69394530819,356.215441095664,2561.55404756767,5992.80551268956,10280.5823779268
"1424",4270,1458.91173674416,8136.78172794465,356.247031538592,2561.57644194973,5992.91976738476,10280.6436885045
"1425",4273,1458.93429336625,8136.89059776479,356.271944414967,2561.59664231754,5993.05124194923,10280.7299535803
"1426",4276,1458.95592724336,8136.99904458954,356.300336528621,2561.61151795809,5993.20141567586,10280.7966735032
"1427",4279,1458.9781276408,8137.09726427105,356.323040796481,2561.63321448512,5993.3106847025,10280.8838438396
"1428",4282,1458.99820990809,8137.1930966256,356.34147652506,2561.65494329112,5993.42812220244,10280.9580710488
"1429",4285,1459.03357135968,8137.32571973574,356.388510673503,2561.67863204586,5993.60038599749,10281.051053474
"1430",4288,1459.06604734938,8137.44470289807,356.433059774271,2561.69903492449,5993.73104500068,10281.1583607955
"1431",4291,1459.07835116712,8137.54945208448,356.447985382632,2561.7087169516,5993.81222986023,10281.2866743087
"1432",4294,1459.10365228992,8137.67903453139,356.473261267637,2561.7340433122,5993.93108316643,10281.4269858963
"1433",4297,1459.12538490738,8137.74729966909,356.505468422568,2561.7453013922,5994.01037116195,10281.4842281762
"1434",4300,1459.13670398814,8137.8401258841,356.519780724498,2561.75362725178,5994.12582853544,10281.5544232328
"1435",4303,1459.15351941784,8137.95399922589,356.539527170339,2561.76751166533,5994.2517431921,10281.6562552597
"1436",4306,1459.16925127261,8138.03958281991,356.556517447453,2561.78198509777,5994.3581735251,10281.7209921147
"1437",4309,1459.19114122321,8138.13032135122,356.580277976377,2561.80200447004,5994.45029136933,10281.8103513331
"1438",4312,1459.20990297197,8138.25125674437,356.600825152429,2561.81898079151,5994.6151654589,10281.8873480298
"1439",4315,1459.23894833257,8138.35427253954,356.640588989455,2561.83730767568,5994.73575140046,10281.9727936786
"1440",4318,1459.26280327992,8138.46356401798,356.661221169193,2561.86438539065,5994.8541279726,10282.0730000634
"1441",4321,1459.28535359032,8138.58023202987,356.688852240279,2561.88185494036,5995.0102159958,10282.1502480639
"1442",4324,1459.2999198423,8138.65733214704,356.706942637719,2561.89289704687,5995.10538397759,10282.2092803165
"1443",4327,1459.32547645749,8138.74490703841,356.731000977811,2561.91995193718,5995.22581960807,10282.2639944688
"1444",4330,1459.34071125053,8138.8206847721,356.740828296456,2561.94059420461,5995.30664976168,10282.3347197825
"1445",4333,1459.36497475668,8138.92647083733,356.771428982915,2561.95852053045,5995.40426591872,10282.4486757559
"1446",4336,1459.39087919993,8139.03728932697,356.804151755742,2561.97760664412,5995.52989202836,10282.5446866256
"1447",4339,1459.41286100246,8139.11300601534,356.830840563593,2561.99488144133,5995.62268608901,10282.6033259417
"1448",4342,1459.43860702731,8139.26051472175,356.862854136965,2562.01435991765,5995.78569478168,10282.7353346618
"1449",4345,1459.47845950494,8139.33668035869,356.914251355479,2562.04266765439,5995.87637711922,10282.7969835982
"1450",4348,1459.49698465328,8139.42049881434,356.939393964348,2562.0545753422,5995.9700037364,10282.8709938923
"1451",4351,1459.51873328093,8139.51443139898,356.958862990889,2562.07860357097,5996.07609602827,10282.9527667697
"1452",4354,1459.54982388194,8139.60327183984,356.996510406933,2562.10313735695,5996.1689819005,10283.0375617792
"1453",4357,1459.57568409005,8139.70313898701,357.028280548909,2562.12308763118,5996.25731658968,10283.1489613843
"1454",4360,1459.58917388398,8139.79519867562,357.042989727855,2562.13535804011,5996.34780812849,10283.2425892227
"1455",4363,1459.61108959265,8139.87133641948,357.068137119114,2562.15404206619,5996.40229044545,10283.3403823935
"1456",4366,1459.63267258894,8139.98543666394,357.087113271306,2562.17823190658,5996.48423651491,10283.486636813
"1457",4369,1459.65975234391,8140.07083290279,357.115254912299,2562.20424977552,5996.58504261253,10283.556623193
"1458",4372,1459.66424556493,8140.19101024085,357.122519011383,2562.20597211847,5996.73328042599,10283.6487400557
"1459",4375,1459.68670478629,8140.28120005626,357.144581233592,2562.22882833899,5996.85627871203,10283.7061214005
"1460",4378,1459.7037172179,8140.38430870053,357.167070787833,2562.24036364796,5996.96651322086,10283.8021041802
"1461",4381,1459.72672510459,8140.45980392995,357.190588322082,2562.26286188711,5997.06175951102,10283.8578483489
"1462",4384,1459.73867220566,8140.53921492585,357.202644275977,2562.27470013534,5997.1276256175,10283.9508042342
"1463",4387,1459.75458430482,8140.65649229119,357.22714729766,2562.28202131197,5997.27943507682,10284.0335495056
"1464",4390,1459.77697564826,8140.76369587089,357.241837293491,2562.31211400303,5997.42140316401,10284.1059885778
"1465",4393,1459.79537905654,8140.86880540471,357.266039695202,2562.32471841787,5997.55264971448,10284.1849610949
"1466",4396,1459.82260538355,8140.96272836587,357.30218391526,2562.34302685185,5997.67568527532,10284.2497714564
"1467",4399,1459.84379205931,8141.04057251573,357.331132056193,2562.35645206243,5997.76640965485,10284.3147353766
"1468",4402,1459.86095430242,8141.16563394112,357.351316381288,2562.37059222354,5997.93154908009,10284.3997188021
"1469",4405,1459.89763550841,8141.22606204795,357.390168716668,2562.40510230014,5998.00275216199,10284.4493719339
"1470",4408,1459.91339025624,8141.31863116539,357.410968643996,2562.41581186847,5998.13326489445,10284.5039974363
"1471",4411,1459.93479721944,8141.40505071065,357.437965320864,2562.43162911802,5998.25894790831,10284.551153513
"1472",4414,1459.95569959444,8141.4703470481,357.463005210484,2562.4483939784,5998.33023361907,10284.6104604771
"1473",4417,1459.98038955991,8141.56704942957,357.487855863908,2562.47292325592,5998.4307627531,10284.703336106
"1474",4420,1460.00455764402,8141.6500163956,357.518873800519,2562.49024148751,5998.52003838088,10284.7799944103
"1475",4423,1460.03814570753,8141.737312374,357.560449693254,2562.51584172181,5998.60974895086,10284.8648757971
"1476",4426,1460.05570649441,8141.82330149307,357.581743457713,2562.52966953111,5998.70630865873,10284.9402943274
"1477",4429,1460.07761617024,8141.94013535187,357.600938689489,2562.55429365099,5998.86606986467,10285.0142008391
"1478",4432,1460.09565575536,8142.00628223402,357.624090487485,2562.56722102323,5998.93659196072,10285.0759725073
"1479",4435,1460.11789124683,8142.08392385322,357.652392119265,2562.5833903744,5999.01256382673,10285.1552838797
"1480",4438,1460.14441145562,8142.17789374114,357.679575625726,2562.60924728551,5999.12993847536,10285.2258490069
"1481",4441,1460.16682793709,8142.26418494611,357.703721556493,2562.62993431769,5999.20843617584,10285.3199337164
"1482",4444,1460.18501649228,8142.36217691942,357.728185587189,2562.64184739737,5999.34580194956,10285.3785518893
"1483",4447,1460.19594386329,8142.43037411027,357.743349367284,2562.64853835929,5999.40004966954,10285.460698551
"1484",4450,1460.20966298751,8142.51169690881,357.756879850825,2562.6624461242,5999.50283710864,10285.520556709
"1485",4453,1460.24104194362,8142.59388476822,357.793380421714,2562.68870346553,5999.60676552206,10285.5810040144
"1486",4456,1460.27831926844,8142.65600541183,357.848658270996,2562.70798026589,5999.67569276436,10285.6363180593
"1487",4459,1460.29693869579,8142.74117951328,357.871209089802,2562.72266830177,5999.76402431965,10285.7183347069
"1488",4462,1460.3132256767,8142.8524422207,357.889820390655,2562.73663096274,5999.89599985597,10285.8088845854
"1489",4465,1460.33122332918,8142.93501138508,357.91082941774,2562.75161724063,5999.98501137383,10285.8850113963
"1490",4468,1460.35764212008,8143.02719208524,357.942065097923,2562.77321914224,6000.09989656436,10285.9544876061
"1491",4471,1460.38293566251,8143.1056872695,357.964192813067,2562.80167851196,6000.20512065685,10286.0062538822
"1492",4474,1460.40642081162,8143.18490104675,357.989569190118,2562.82327243313,6000.26310299599,10286.1066990975
"1493",4477,1460.4205163325,8143.26384675547,358.006353433402,2562.83467923159,6000.34925722542,10286.1784362855
"1494",4480,1460.43079512722,8143.32345914172,358.016838699148,2562.8447515553,6000.40392306179,10286.2429952217
"1495",4483,1460.4514365457,8143.39938201992,358.036895621053,2562.86597747034,6000.4847927869,10286.3139712529
"1496",4486,1460.46982924336,8143.47355442716,358.054315762757,2562.88534272395,6000.57343697238,10286.3736718819
"1497",4489,1460.48883159555,8143.53217944328,358.077487374259,2562.90017581685,6000.64142145697,10286.4229374296
"1498",4492,1460.52359220151,8143.62101437176,358.115851732508,2562.93133267051,6000.72593597316,10286.5160927704
"1499",4495,1460.54032456024,8143.68322998236,358.130900686836,2562.94974843365,6000.78187451097,10286.5845854538
"1500",4498,1460.56635097273,8143.75109084719,358.16738076767,2562.9653211778,6000.86001795352,10286.6421637409
"1501",4501,1460.60472489463,8143.84488402619,358.213767982486,2562.99568180677,6000.95723128339,10286.732536769
"1502",4504,1460.62013301413,8143.93471953077,358.23305238136,2563.00721364689,6001.07806045924,10286.7913786023
"1503",4507,1460.63808170679,8143.99841336129,358.254056085676,2563.02210732791,6001.15037815706,10286.8464485655
"1504",4510,1460.66050665439,8144.06927130207,358.276596531911,2563.04441677686,6001.22455229583,10286.9139903083
"1505",4513,1460.68339300739,8144.14984739129,358.304602298877,2563.0621837159,6001.33123845491,10286.9684563277
"1506",4516,1460.70343692991,8144.22400697938,358.326667450013,2563.0802064098,6001.42052832635,10287.0274856324
"1507",4519,1460.72444255305,8144.31430518919,358.352898049191,2563.09598705691,6001.52261034042,10287.106000038
"1508",4522,1460.75233777274,8144.37153219362,358.383774761625,2563.12090078385,6001.58402195076,10287.1590424365
"1509",4525,1460.78016423502,8144.45084237721,358.413182490862,2563.14714597918,6001.66878023914,10287.2329045153
"1510",4528,1460.79422526906,8144.56409902861,358.433160246216,2563.1552902919,6001.79749786011,10287.3307001971
"1511",4531,1460.81268069479,8144.62686749718,358.456270870602,2563.16909051899,6001.86705791289,10287.3866770815
"1512",4534,1460.83945557936,8144.71752963324,358.487452839984,2563.19145831873,6001.98792936753,10287.4471298989
"1513",4537,1460.85137547015,8144.7827863344,358.496367437175,2563.20638350313,6002.06133668514,10287.5042359837
"1514",4540,1460.87356064593,8144.86852912575,358.521240589736,2563.22588070213,6002.18254458132,10287.5545136702
"1515",4543,1460.89221986231,8144.95052718665,358.544901517854,2563.23953820677,6002.2947578624,10287.6062965109
"1516",4546,1460.90709222828,8145.02517972379,358.562606215761,2563.25157824081,6002.37557890567,10287.6747805419
"1517",4549,1460.92853538752,8145.10679115352,358.587181920978,2563.26988885405,6002.4659323603,10287.7476499467
"1518",4552,1460.95661772472,8145.20106829195,358.622214794858,2563.29102065458,6002.57255925353,10287.8295773304
"1519",4555,1460.97977401305,8145.26720637689,358.64803516253,2563.31151286356,6002.66314791674,10287.871264837
"1520",4558,1461.01462051232,8145.34224591881,358.695204890038,2563.33403613461,6002.74692556563,10287.937566272
"1521",4561,1461.03253866953,8145.39940397318,358.718124182314,2563.34695315675,6002.80900541179,10287.9898025346
"1522",4564,1461.05027145031,8145.46155335681,358.736223694092,2563.36431920653,6002.90252538495,10288.0205813287
"1523",4567,1461.07672176521,8145.55070811462,358.765208538773,2563.38823499165,6002.96244159017,10288.1389746391
"1524",4570,1461.1004110591,8145.64745159699,358.794170245619,2563.40665187258,6003.09283502966,10288.2020681643
"1525",4573,1461.1257696859,8145.70913546909,358.82040829718,2563.43113107462,6003.17298412422,10288.245286814
"1526",4576,1461.13433028575,8145.76891889455,358.833161968615,2563.43549860289,6003.24507147518,10288.2927663139
"1527",4579,1461.16145984061,8145.82301314733,358.863058079539,2563.45986160169,6003.31057243356,10288.3354538611
"1528",4582,1461.18194540842,8145.92871095432,358.886117798776,2563.47777301807,6003.42705163996,10288.4303702687
"1529",4585,1461.19569960067,8146.02129359773,358.903430086048,2563.48796911528,6003.53467940817,10288.5079077873
"1530",4588,1461.235858754,8146.0978606332,358.9451280098,2563.52658949819,6003.62909948314,10288.5666217833
"1531",4591,1461.25347165801,8146.1602017479,358.965916637524,2563.5410266785,6003.69209567694,10288.6283078189
"1532",4594,1461.29436980653,8146.24989447241,359.018176038022,2563.57056357504,6003.80610223177,10288.693686713
"1533",4597,1461.31978008721,8146.32787224108,359.050738399237,2563.58882177518,6003.89447879982,10288.7612656823
"1534",4600,1461.33134418743,8146.41304048127,359.061509811879,2563.60117856297,6003.98197634986,10288.8441046127
"1535",4603,1461.35374740989,8146.48929850524,359.092471491424,2563.61502332836,6004.06918658836,10288.9094104221
"1536",4606,1461.37642985615,8146.5546565761,359.117793443785,2563.63506626851,6004.15126584892,10288.9580473033
"1537",4609,1461.39965946495,8146.60607863552,359.139325926419,2563.65999300349,6004.18315360791,10289.0290036631
"1538",4612,1461.4201580483,8146.66929301737,359.164096768818,2563.67621932777,6004.27277897881,10289.0658070559
"1539",4615,1461.43456542329,8146.71888170758,359.173577784317,2563.69555306227,6004.34238306297,10289.0953803522
"1540",4618,1461.45686308732,8146.78650150217,359.202674719881,2563.71105145475,6004.43053019457,10289.1424728098
"1541",4621,1461.473977231,8146.85640249832,359.2293229917,2563.71863147031,6004.54042628179,10289.1723787148
"1542",4624,1461.49499575222,8146.92710237131,359.251889394967,2563.73810210948,6004.6126967766,10289.241507966
"1543",4627,1461.52343379147,8146.98640008972,359.268520449986,2563.77834713295,6004.67535030656,10289.2974498729
"1544",4630,1461.55368248022,8147.04388712799,359.308095457597,2563.79926950283,6004.73072618124,10289.3570480747
"1545",4633,1461.5756875096,8147.10236880693,359.327651351347,2563.82372366786,6004.79393993485,10289.410797679
"1546",4636,1461.59477056504,8147.18060822139,359.339688492146,2563.84985263793,6004.90340750938,10289.4578089334
"1547",4639,1461.6142600265,8147.23712669444,359.363275098856,2563.86524495414,6004.95016916307,10289.5240842258
"1548",4642,1461.63505618895,8147.30242694532,359.38349381137,2563.88661856653,6005.03092782298,10289.5739260677
"1549",4645,1461.66512945478,8147.38863184648,359.40322288896,2563.9270360206,6005.14099010455,10289.6362735884
"1550",4648,1461.69729195444,8147.44660513458,359.439906476116,2563.95467743277,6005.20716794387,10289.6860423253
"1551",4651,1461.71267061999,8147.49683590712,359.461638782868,2563.96370245711,6005.24343164128,10289.750240173
"1552",4654,1461.74140025577,8147.55766557428,359.483848271616,2563.99895223992,6005.31291185854,10289.80241929
"1553",4657,1461.75335246985,8147.61431279845,359.499259263554,2564.00744567614,6005.38910382816,10289.8395217687
"1554",4660,1461.77901147457,8147.67802008227,359.535106400971,2564.02291654818,6005.45159122991,10289.9044489346
"1555",4663,1461.80571493814,8147.73905235543,359.569173669908,2564.04225620637,6005.53808408918,10289.9400206217
"1556",4666,1461.82308592801,8147.81876022602,359.584392186663,2564.06177966935,6005.618626089,10290.018894363
"1557",4669,1461.84391449856,8147.86837554287,359.610169262697,2564.07765973442,6005.67303006594,10290.0637210198
"1558",4672,1461.86495245665,8147.91227041863,359.630960922019,2564.09894399129,6005.72039316618,10290.1041476711
"1559",4675,1461.87634330091,8147.96486523889,359.645706459923,2564.10698014189,6005.78127481359,10290.1484556642
"1560",4678,1461.90640669052,8148.03483052995,359.679934002281,2564.13287937876,6005.88533052876,10290.1843305311
"1561",4681,1461.92880358558,8148.10938474048,359.71156805502,2564.14603911614,6005.9759468774,10290.2428226036
"1562",4684,1461.96115400858,8148.17490448982,359.743872986675,2564.17843503048,6006.04549862075,10290.3043103589
"1563",4687,1461.97752597467,8148.22071897454,359.757015720253,2564.1980362291,6006.11197683207,10290.329461117
"1564",4690,1461.99968656299,8148.28008958203,359.768157331564,2564.23121579441,6006.18339333384,10290.3767858302
"1565",4693,1462.02364892828,8148.32487030867,359.800007327128,2564.24729052943,6006.23324740795,10290.4164932094
"1566",4696,1462.04194706113,8148.37892273354,359.821040098325,2564.26285402394,6006.28546913749,10290.4723763296
"1567",4699,1462.06849824957,8148.42013665216,359.8537378409,2564.28325865824,6006.33496006332,10290.505313241
"1568",4702,1462.08459865183,8148.46524751668,359.873173021654,2564.29602428201,6006.40158775396,10290.5289072794
"1569",4705,1462.10782574738,8148.51164213407,359.896105790798,2564.31954570396,6006.45188344647,10290.5714008217
"1570",4708,1462.12997588246,8148.57588669182,359.924773140491,2564.33517862442,6006.5278743675,10290.6238990161
"1571",4711,1462.153534497,8148.62124572265,359.948151498981,2564.35891749502,6006.58299575366,10290.6594956916
"1572",4714,1462.19149634239,8148.67952320073,359.985003184925,2564.39798949986,6006.65244213465,10290.7066042668
"1573",4717,1462.23330211771,8148.74836879581,360.028198249164,2564.43840598625,6006.73106921274,10290.7656683789
"1574",4720,1462.24542971835,8148.80227381791,360.040236093697,2564.450623343,6006.79644616794,10290.8081014679
"1575",4723,1462.27589778925,8148.85941848258,360.080179499843,2564.47161607866,6006.84310073393,10290.8757362312
"1576",4726,1462.3106822001,8148.93167817927,360.118981578608,2564.50238282159,6006.93218064761,10290.9311757109
"1577",4729,1462.33696692256,8148.97718384732,360.147544698217,2564.52638914691,6006.97568954669,10290.9786781479
"1578",4732,1462.34962363969,8149.02552892112,360.165293785116,2564.53395349427,6007.03876707693,10291.0122907653
"1579",4735,1462.38418309248,8149.10446969123,360.19592288871,2564.57244329624,6007.14899327046,10291.059946112
"1580",4738,1462.40021124579,8149.13971538181,360.215128680369,2564.58529381121,6007.17613437776,10291.1032963859
"1581",4741,1462.43010746122,8149.20409121664,360.249895052063,2564.61031987037,6007.27742559626,10291.130756837
"1582",4744,1462.44601399844,8149.2552437977,360.268936900976,2564.6230910959,6007.3521720181,10291.1583155773
"1583",4747,1462.46895718363,8149.31639998774,360.295826456771,2564.64208791049,6007.40742682878,10291.2253731467
"1584",4750,1462.49503263574,8149.36727207369,360.330528552003,2564.65953671948,6007.45294761549,10291.2815965319
"1585",4753,1462.50910265393,8149.40579554833,360.345698374772,2564.67250693308,6007.49807197984,10291.3135191168
"1586",4756,1462.5312197008,8149.4514114094,360.367105957962,2564.69533344363,6007.54572534081,10291.357097478
"1587",4759,1462.54393789724,8149.50165272313,360.37989761688,2564.7079781776,6007.59290592765,10291.4103995186
"1588",4762,1462.56492802013,8149.56886160949,360.40025038527,2564.72960565499,6007.69381588294,10291.443907336
"1589",4765,1462.58115647608,8149.61707489522,360.416449582262,2564.74586336989,6007.76099001418,10291.4731597763
"1590",4768,1462.61233794105,8149.67206260754,360.443528617957,2564.78114726415,6007.82162784804,10291.522497367
"1591",4771,1462.62557457856,8149.72875864001,360.4576955943,2564.79345356283,6007.89833016139,10291.5591871186
"1592",4774,1462.64779896887,8149.77473347614,360.480209418545,2564.81538851919,6007.94557408141,10291.6038928709
"1593",4777,1462.6632911706,8149.80643622655,360.502466819838,2564.82411552136,6007.99181109889,10291.6210613542
"1594",4780,1462.68176173482,8149.85306620982,360.522458760655,2564.84106470899,6008.03785564506,10291.6682767746
"1595",4783,1462.70345089665,8149.90722477753,360.546941071611,2564.85996072169,6008.10888470005,10291.705564855
"1596",4786,1462.72857635041,8149.95267908231,360.586657631028,2564.87049506979,6008.16981565744,10291.7355425072
"1597",4789,1462.74303795072,8150.00910550766,360.597023164064,2564.88905273738,6008.23842643659,10291.7797845787
"1598",4792,1462.7618891875,8150.05917884351,360.623015776616,2564.90076259839,6008.28251448423,10291.8358432028
"1599",4795,1462.78346795104,8150.1147795705,360.647518570554,2564.91941733153,6008.36483917713,10291.8647199639
"1600",4798,1462.82819235078,8150.16189463019,360.706525953955,2564.9498587476,6008.41443448687,10291.9093547735
"1601",4801,1462.85106693412,8150.19407411214,360.73526740119,2564.96686646705,6008.44566243907,10291.9424857852
"1602",4804,1462.86569628737,8150.25014518881,360.750970246788,2564.98042232795,6008.4969816482,10292.0033087294
"1603",4807,1462.88612380815,8150.28824954753,360.775035818524,2564.99721179778,6008.54034237362,10292.0361567214
"1604",4810,1462.90333203887,8150.35002055266,360.795106476489,2565.01155760126,6008.60860229634,10292.091438809
"1605",4813,1462.92830623861,8150.39493357548,360.817591564917,2565.03902091229,6008.6675828097,10292.1222843413
"1606",4816,1462.94526400066,8150.43753886869,360.840231261575,2565.05029673975,6008.72509179948,10292.1499859379
"1607",4819,1462.96660943655,8150.49643778048,360.864182401381,2565.06903647173,6008.76945156626,10292.2234239947
"1608",4822,1462.98659507396,8150.54464135069,360.89190574941,2565.0812843985,6008.81401939749,10292.2752633039
"1609",4825,1463.00373237953,8150.58929209874,360.904558982035,2565.10290577702,6008.8662752986,10292.3123088989
"1610",4828,1463.02877481248,8150.62443138663,360.93325476001,2565.12429486495,6008.90262534202,10292.3462374312
"1611",4831,1463.04169462862,8150.67970108749,360.940378297384,2565.14301095985,6008.96541244788,10292.3939897271
"1612",4834,1463.05963388894,8150.74365562862,360.958337274742,2565.16093050315,6009.03434973853,10292.4529615187
"1613",4837,1463.07879997731,8150.80780163079,360.980905056881,2565.17669489773,6009.1193139591,10292.4962893025
"1614",4840,1463.1026845651,8150.84568659884,361.005916390231,2565.19945273996,6009.15409260931,10292.5372805884
"1615",4843,1463.12839416621,8150.87861960013,361.033729537223,2565.2230587952,6009.19627833684,10292.5609608634
"1616",4846,1463.15971646473,8150.94214521733,361.072309303769,2565.2471236257,6009.27214009331,10292.6121503413
"1617",4849,1463.17722708209,8150.99360026493,361.09518444992,2565.25926971425,6009.31427670047,10292.6729238294
"1618",4852,1463.19608608945,8151.04881880669,361.115154188748,2565.27701799015,6009.35987473679,10292.7377628766
"1619",4855,1463.2218439888,8151.10059107146,361.14423575349,2565.29945222411,6009.42796063112,10292.7732215118
"1620",4858,1463.25479470615,8151.1468748598,361.18015098281,2565.32943842948,6009.47848012764,10292.815269592
"1621",4861,1463.27402286062,8151.1978358047,361.199165292366,2565.34888042887,6009.53525504518,10292.8604165642
"1622",4864,1463.3013506508,8151.24380932102,361.230093524458,2565.37260777715,6009.58809422624,10292.8995244158
"1623",4867,1463.33053899644,8151.29206213847,361.263161693787,2565.39791629909,6009.64328857288,10292.9408357041
"1624",4870,1463.36388213824,8151.34104601058,361.307821014534,2565.41994326194,6009.72495643917,10292.957135582
"1625",4873,1463.38614488345,8151.37012786351,361.332988838149,2565.43930092875,6009.76125565953,10292.9790000675
"1626",4876,1463.4118798287,8151.41648054391,361.353015796755,2565.47074386065,6009.80464955288,10293.0283115349
"1627",4879,1463.44821372477,8151.4858738302,361.392881799839,2565.50354564971,6009.89601115463,10293.0757365058
"1628",4882,1463.46157443705,8151.5403387427,361.404307897576,2565.51884097653,6009.95630050404,10293.1243769814
"1629",4885,1463.49071176971,8151.58689535356,361.436516284332,2565.54490725508,6010.01170766205,10293.1620830451
"1630",4888,1463.51164288132,8151.63998402624,361.460478863139,2565.5628068995,6010.06627339748,10293.213694655
"1631",4891,1463.52670147685,8151.68457090362,361.475524555424,2565.57787839828,6010.13367823923,10293.235463568
"1632",4894,1463.55034342261,8151.7435239473,361.504261232885,2565.59642561234,6010.19851093608,10293.2885369585
"1633",4897,1463.57252609032,8151.77457897298,361.519664315175,2565.62538786547,6010.23128536382,10293.3178725821
"1634",4900,1463.60080467392,8151.82491082619,361.556814479732,2565.64479486811,6010.30383834773,10293.3459833046
"1635",4903,1463.62791198287,8151.86243623245,361.586704622227,2565.66911934351,6010.3588981444,10293.3659743205
"1636",4906,1463.65168221161,8151.91870276317,361.610376083022,2565.6929883402,6010.45856987582,10293.3788356505
"1637",4909,1463.67394267167,8151.95455707443,361.635287785935,2565.7125975574,6010.49694687329,10293.4121672756
"1638",4912,1463.69224190745,8151.99428633821,361.660983597886,2565.72350021701,6010.54873918099,10293.4398334954
"1639",4915,1463.71494868032,8152.03950546526,361.687514640195,2565.74238272045,6010.60357652621,10293.4754344043
"1640",4918,1463.73204375616,8152.07464089112,361.710615116006,2565.75347239632,6010.6459035165,10293.5033782657
"1641",4921,1463.76223283751,8152.11906035274,361.749037078215,2565.77542859681,6010.69277036065,10293.5453503448
"1642",4924,1463.7795597711,8152.16716965239,361.762922731355,2565.79619681084,6010.75150154102,10293.5828377638
"1643",4927,1463.79308000193,8152.20576470252,361.780081985925,2565.80607801794,6010.79340333541,10293.6181260696
"1644",4930,1463.81128106813,8152.25583733057,361.801427659102,2565.82113447716,6010.85199297586,10293.6596816853
"1645",4933,1463.82939447969,8152.30686007728,361.825260831178,2565.8335281282,6010.91871515788,10293.6950049967
"1646",4936,1463.8592778334,8152.34585866038,361.856975602761,2565.86158006404,6010.96584839711,10293.7258689236
"1647",4939,1463.88497061947,8152.38284692436,361.891761997651,2565.87817924129,6011.0157692692,10293.7499245795
"1648",4942,1463.90286193455,8152.42822714307,361.916228264723,2565.88949560438,6011.08496855236,10293.7714857338
"1649",4945,1463.92501545613,8152.48772041431,361.929476514115,2565.92055439815,6011.16560344589,10293.8098373827
"1650",4948,1463.95430339142,8152.53635515049,361.960722871448,2565.9478839114,6011.2181056383,10293.8546046627
"1651",4951,1463.97896295408,8152.58011991942,361.987871007884,2565.97005490028,6011.25629915362,10293.9039406852
"1652",4954,1463.99482857323,8152.60899960806,362.003216862008,2565.98644028446,6011.28628231662,10293.9317168995
"1653",4957,1464.0245225809,8152.6465427349,362.039373516319,2566.00967164547,6011.34157400234,10293.9515114675
"1654",4960,1464.04155568448,8152.69960569763,362.053031935803,2566.03007943315,6011.40328589682,10293.9959254985
"1655",4963,1464.0637157595,8152.73900107307,362.075814165106,2566.0516173539,6011.45461807909,10294.023384067
"1656",4966,1464.08096160186,8152.77368632874,362.098767207929,2566.06315599578,6011.49580907758,10294.0515635799
"1657",4969,1464.11761761471,8152.82317032697,362.14145333996,2566.09378188946,6011.55715932959,10294.0891813244
"1658",4972,1464.16020990708,8152.8602144791,362.187270198807,2566.13314961535,6011.59766269671,10294.1227662615
"1659",4975,1464.17466139228,8152.89184132157,362.207298176804,2566.14202460775,6011.63149962792,10294.1521830152
"1660",4978,1464.19635547575,8152.94368926687,362.23481505109,2566.15789590041,6011.68339567015,10294.2039828636
"1661",4981,1464.22336757763,8152.98997914734,362.264126777848,2566.18260837742,6011.74330571545,10294.2366525792
"1662",4984,1464.24011943829,8153.03000272516,362.284246276932,2566.19599259966,6011.80773906234,10294.252266388
"1663",4987,1464.26629385266,8153.05578519701,362.303148377917,2566.2294393274,6011.84082313988,10294.2707472541
"1664",4990,1464.28240282093,8153.07856805805,362.32408810996,2566.2407175319,6011.87017765323,10294.2869584629
"1665",4993,1464.29357337675,8153.10420692187,362.33549151536,2566.25165523815,6011.90317988108,10294.3052339627
"1666",4996,1464.30906553621,8153.13215903917,362.355893183444,2566.26223788897,6011.93399619467,10294.3303218837
"1667",4999,1464.32941502554,8153.16902853612,362.377847891642,2566.28098215944,6011.99368578568,10294.3443712866


==> Data_simulations/d_25_sphere_sqrt.dat <==
"","time","ProjectedCones","OGD","sqrt_time"
"1",1,9.55149704603109,9.55149704603109,1
"2",2,19.352236602963,17.8449619090021,1.4142135623731
"3",3,27.0347487188679,25.5122824947402,1.73205080756888
"4",4,31.5450226902372,36.2204284677163,2
"5",5,35.4393362159041,45.7418699347356,2.23606797749979
"6",6,37.8255678311425,53.6321327241329,2.44948974278318
"7",7,40.7615160190906,62.9683635445738,2.64575131106459
"8",8,42.8114347198245,72.1587093125037,2.82842712474619
"9",9,46.036070452127,81.5620043860038,3
"10",10,49.0966673898029,89.7124079169475,3.16227766016838
"11",11,52.0045800708826,97.1845969720841,3.3166247903554
"12",12,55.2420778691055,105.714104377648,3.46410161513775
"13",13,58.3450062167136,114.373609284289,3.60555127546399
"14",14,61.6599188137092,122.070719029122,3.74165738677394
"15",15,64.9084740075067,130.233641112556,3.87298334620742
"16",16,69.0050353494652,139.099070016124,4
"17",17,72.5732098309792,148.5597513765,4.12310562561766
"18",18,77.8874795468549,158.268690984153,4.24264068711928
"19",19,82.9038787370738,167.105220827621,4.35889894354067
"20",20,86.8136109366945,174.772577301681,4.47213595499958
"21",21,91.6974175431353,183.526670697684,4.58257569495584
"22",22,97.1805490248057,191.233739485656,4.69041575982343
"23",23,102.913288590023,199.715089037237,4.79583152331272
"24",24,108.351010422439,208.854579994589,4.89897948556636
"25",25,112.533339205317,216.296768213647,5
"26",26,119.977226710512,225.065721739833,5.09901951359278
"27",27,127.37472615262,235.18754154982,5.19615242270663
"28",28,133.193196753698,243.626830664747,5.29150262212918
"29",29,138.22678997066,250.577868900933,5.3851648071345
"30",30,144.222586690882,258.147657250215,5.47722557505166
"31",31,150.766775194674,266.373900233629,5.56776436283002
"32",32,156.381165733471,273.597423196884,5.65685424949238
"33",33,162.9843924598,281.892779753515,5.74456264653803
"34",34,169.194276224984,290.29448904698,5.8309518948453
"35",35,175.936298008918,299.322570955755,5.91607978309962
"36",36,182.412582361878,308.420183438985,6
"37",37,188.486476682931,315.846596742215,6.08276253029822
"38",38,195.044109618049,324.473475991776,6.16441400296898
"39",39,200.796043663881,333.822983197591,6.2449979983984
"40",40,207.053137878299,343.183656911206,6.32455532033676
"41",41,212.693188180445,351.562709824963,6.40312423743285
"42",42,218.022836569225,359.18857405587,6.48074069840786
"43",43,224.113290681832,367.230156458234,6.557438524302
"44",44,229.867133431712,375.712964107224,6.6332495807108
"45",45,235.147016026153,384.277674022321,6.70820393249937
"46",46,240.97973007677,392.891951954356,6.78232998312527
"47",47,247.17729157196,401.031267641198,6.85565460040104
"48",48,253.158218367476,408.203310424494,6.92820323027551
"49",49,259.395728804522,416.036665301972,7
"50",50,266.310027215954,425.171835790033,7.07106781186548
"51",51,272.926938266562,433.015884940247,7.14142842854285
"52",52,278.496669672657,441.920754417972,7.21110255092798
"53",53,283.711164104725,449.867123290705,7.28010988928052
"54",54,289.213679129582,458.471396715839,7.34846922834953
"55",55,295.233122895453,466.941625006579,7.41619848709566
"56",56,301.118950605837,476.518424608307,7.48331477354788
"57",57,306.327598824885,484.034440705401,7.54983443527075
"58",58,311.950408600954,492.128301946754,7.61577310586391
"59",59,317.528949275006,500.466566337325,7.68114574786861
"60",60,323.217643586852,508.173264107154,7.74596669241483
"61",61,329.406083292426,515.913460776095,7.81024967590665
"62",62,333.603232869511,523.400801580067,7.87400787401181
"63",63,338.862722891118,532.108223455323,7.93725393319377
"64",64,344.805581151041,542.529341373453,8
"65",65,351.365472762201,552.296398817037,8.06225774829855
"66",66,356.745288379912,561.332621824736,8.12403840463596
"67",67,361.505201592456,569.031629249182,8.18535277187245
"68",68,365.803576860919,576.89363544501,8.24621125123532
"69",69,370.085080760543,583.695887514124,8.30662386291807
"70",70,374.903623590365,590.746921217855,8.36660026534076
"71",71,379.735199176021,599.062558812989,8.42614977317636
"72",72,385.692831189683,608.01848943959,8.48528137423857
"73",73,391.022175821308,615.530573177438,8.54400374531753
"74",74,395.99731440987,625.476910647869,8.60232526704263
"75",75,400.850379210259,633.250152648932,8.66025403784439
"76",76,405.813555633104,639.937716164019,8.71779788708135
"77",77,410.529160535809,648.332631106447,8.77496438739212
"78",78,414.756843004686,655.893007169478,8.83176086632785
"79",79,420.027290480281,663.60343673974,8.88819441731559
"80",80,423.932506643531,670.216266845614,8.94427190999916
"81",81,429.168443372892,679.096193900321,9
"82",82,434.074889313481,687.386519793579,9.05538513813742
"83",83,439.491996167991,696.26653910471,9.1104335791443
"84",84,444.255446798922,704.423564734336,9.16515138991168
"85",85,449.041638515145,713.027752032763,9.21954445729289
"86",86,453.370624454912,720.23804567477,9.2736184954957
"87",87,457.794949619329,727.127173832779,9.32737905308882
"88",88,462.564941701785,735.935438106019,9.38083151964686
"89",89,466.642694098546,744.291212912015,9.4339811320566
"90",90,470.760579712649,751.772503704932,9.48683298050514
"91",91,474.603323706029,759.940301175849,9.53939201416946
"92",92,479.31860117654,768.104390786864,9.59166304662544
"93",93,484.478661874938,775.483407941758,9.64365076099295
"94",94,489.115285000962,783.5339501021,9.69535971483266
"95",95,493.834733641921,793.034157976054,9.74679434480896
"96",96,499.139564738226,802.312750178516,9.79795897113271
"97",97,502.486833913428,808.645082369268,9.8488578017961
"98",98,506.274117212816,815.627194710328,9.89949493661167
"99",99,510.236695344919,824.558988519237,9.9498743710662
"100",100,514.174384026159,832.456368446278,10
"101",101,519.35267672892,840.88265771121,10.0498756211209
"102",102,523.547141793954,848.4288818595,10.0995049383621
"103",103,527.856392741633,856.168569950825,10.1488915650922
"104",104,532.569502177512,863.567337033928,10.1980390271856
"105",105,536.913260546115,872.817911884433,10.2469507659596
"106",106,540.637470084709,880.068298097949,10.295630140987
"107",107,545.411487605526,887.650058549847,10.3440804327886
"108",108,549.10942666662,894.585031417878,10.3923048454133
"109",109,552.505084611725,901.988430786363,10.4403065089106
"110",110,557.51707765154,910.530431089571,10.4880884817015
"111",111,562.333462044032,919.038576235864,10.5356537528527
"112",112,566.169496688926,925.895151284975,10.5830052442584
"113",113,570.216859261186,934.472113270291,10.6301458127346
"114",114,574.049664227419,942.323710069562,10.6770782520313
"115",115,578.327608282855,951.479990342968,10.7238052947636
"116",116,583.187335058676,960.400296528825,10.770329614269
"117",117,586.488742766833,968.872296587208,10.816653826392
"118",118,590.604032325095,975.968999874359,10.8627804912002
"119",119,594.472406140525,983.400711808987,10.9087121146357
"120",120,598.632504048796,991.659683884114,10.9544511501033
"121",121,602.83221252351,999.518570898717,11
"122",122,606.890839853475,1007.07846384513,11.0453610171873
"123",123,610.557618089747,1014.29505746189,11.0905365064094
"124",124,615.488446688166,1023.32223142095,11.13552872566
"125",125,618.911694340114,1030.96562968207,11.1803398874989
"126",126,622.049090039576,1037.85793095909,11.2249721603218
"127",127,625.91081868538,1045.46388735208,11.2694276695846
"128",128,629.355031576318,1053.00968434368,11.3137084989848
"129",129,633.809197718793,1061.11993582765,11.3578166916005
"130",130,637.888799549686,1069.16593894825,11.4017542509914
"131",131,642.166694344115,1077.64919638562,11.4455231422596
"132",132,646.745260360873,1086.07452849185,11.4891252930761
"133",133,650.575223658723,1093.41754813646,11.5325625946708
"134",134,653.843895939598,1101.2661759885,11.5758369027902
"135",135,657.562193414715,1108.8075049424,11.6189500386223
"136",136,661.711125538534,1117.94094582724,11.6619037896906
"137",137,665.562217550311,1126.35968429861,11.7046999107196
"138",138,669.041116097442,1133.83010546678,11.7473401244707
"139",139,672.563740915614,1140.95887440509,11.7898261225516
"140",140,676.185963283034,1148.82422640425,11.8321595661992
"141",141,680.175402000777,1157.07526963539,11.8743420870379
"142",142,684.432958560217,1165.37900998593,11.916375287813
"143",143,688.732449574872,1174.15290508888,11.9582607431014
"144",144,691.885443763678,1181.83829264283,12
"145",145,695.483310207144,1189.39085100535,12.0415945787923
"146",146,699.200082243755,1197.63949968363,12.0830459735946
"147",147,702.304760981624,1205.62337330444,12.1243556529821
"148",148,706.952468046245,1214.99538985092,12.1655250605964
"149",149,710.189681629887,1223.21879895749,12.2065556157337
"150",150,713.711862510788,1230.94312785813,12.2474487139159
"151",151,716.788653172017,1238.50285186578,12.2882057274445
"152",152,720.354173403996,1245.40911644575,12.328828005938
"153",153,723.425743287968,1253.16543804963,12.369316876853
"154",154,727.147361887202,1261.70692375238,12.4096736459909
"155",155,730.572633675619,1270.01526307169,12.4498995979887
"156",156,734.073595451569,1277.58094799364,12.4899959967968
"157",157,737.046755260399,1285.28755543748,12.5299640861417
"158",158,740.980900471989,1292.13780233656,12.5698050899765
"159",159,743.927618017446,1299.99720793339,12.6095202129185
"160",160,747.105017533482,1307.44851945103,12.6491106406735
"161",161,750.605556101615,1315.83683853782,12.6885775404495
"162",162,753.11708475512,1321.60138177879,12.7279220613579
"163",163,756.20829738065,1329.00966197617,12.7671453348037
"164",164,758.962634697266,1334.71896243863,12.8062484748657
"165",165,761.896210777556,1341.42918653433,12.8452325786651
"166",166,764.768480587002,1349.07885149178,12.8840987267251
"167",167,767.782267654158,1356.93552502282,12.9228479833201
"168",168,771.529724180886,1365.40862799866,12.9614813968157
"169",169,774.948004269522,1373.72509486753,13
"170",170,777.988625781926,1380.41509195488,13.0384048104053
"171",171,781.068253260808,1387.86252425008,13.076696830622
"172",172,784.11042046795,1395.04899338011,13.114877048604
"173",173,786.84112123057,1402.22245638393,13.1529464379659
"174",174,790.899222687851,1409.09323837926,13.1909059582729
"175",175,793.548815183806,1416.45887781335,13.228756555323
"176",176,796.669146557104,1424.84657999483,13.2664991614216
"177",177,800.017161914652,1431.5806121941,13.3041346956501
"178",178,802.215566048266,1438.82035999847,13.3416640641263
"179",179,805.229923410911,1446.08674197232,13.3790881602597
"180",180,808.233631048084,1453.59827156512,13.4164078649987
"181",181,811.433645406527,1461.98013305981,13.4536240470737
"182",182,814.955700540148,1469.65163114746,13.490737563232
"183",183,817.619276925672,1476.29437687555,13.5277492584687
"184",184,821.321590960143,1483.59797872552,13.5646599662505
"185",185,824.028448690907,1489.94024594553,13.6014705087354
"186",186,827.12112137067,1497.14127809481,13.6381816969859
"187",187,830.232676354977,1503.81200011145,13.6747943311773
"188",188,833.842890370877,1512.07321705602,13.7113092008021
"189",189,836.542425848392,1518.32275421578,13.7477270848675
"190",190,839.458166210507,1525.09021263495,13.7840487520902
"191",191,842.458410090401,1533.35022511999,13.8202749610853
"192",192,845.894439084739,1541.95572544233,13.856406460551
"193",193,848.823135497805,1549.64625173647,13.8924439894498
"194",194,851.259572949401,1556.11707033991,13.9283882771841
"195",195,854.185872138961,1563.92925194363,13.9642400437689
"196",196,856.167957835039,1570.8595525126,14
"197",197,858.270038851328,1576.71538877683,14.0356688476182
"198",198,860.996557401501,1584.14101098267,14.0712472794703
"199",199,864.351151880975,1591.55838365662,14.1067359796659
"200",200,867.299147706092,1599.37364813488,14.142135623731
"201",201,870.210690779496,1607.61426595149,14.1774468787578
"202",202,872.658332506177,1616.29127997818,14.2126704035519
"203",203,875.315168108816,1623.99328494125,14.247806848775
"204",204,878.025711257351,1630.90416466305,14.2828568570857
"205",205,881.11348689901,1639.0426221019,14.3178210632764
"206",206,883.471443830736,1646.56523588437,14.3527000944073
"207",207,885.971331744405,1653.83391477159,14.3874945699382
"208",208,888.420002081104,1661.07194938284,14.422205101856
"209",209,891.153930017727,1669.39247206494,14.456832294801
"210",210,893.643562245125,1675.93662159622,14.4913767461894
"211",211,896.346264918253,1683.55838203366,14.5258390463339
"212",212,898.779641164285,1690.54723630466,14.560219778561
"213",213,901.326205009667,1698.67403382262,14.5945195193264
"214",214,904.244224934312,1706.27001344406,14.6287388383278
"215",215,906.843266891096,1712.92265882974,14.6628782986152
"216",216,908.361411058554,1718.87112261529,14.6969384566991
"217",217,911.068109383317,1726.42714284703,14.7309198626562
"218",218,913.194458012419,1733.25739885369,14.7648230602334
"219",219,915.217164161923,1738.72945728412,14.7986485869487
"220",220,917.664746264574,1747.01388726745,14.8323969741913
"221",221,919.52178220613,1752.72643100579,14.8660687473185
"222",222,921.867425509273,1760.19614574624,14.8996644257513
"223",223,924.29611178501,1766.03866383712,14.9331845230681
"224",224,926.18145449808,1773.11362733848,14.9666295470958
"225",225,928.370911242211,1780.59212725196,15
"226",226,930.993010802359,1788.62635648212,15.0332963783729
"227",227,933.429198591527,1797.14490394566,15.0665191733194
"228",228,936.021662306325,1804.28596277749,15.0996688705415
"229",229,938.143976568507,1811.33297563301,15.1327459504216
"230",230,939.850701107693,1817.08897825781,15.1657508881031
"231",231,942.564254791502,1825.33737267283,15.1986841535707
"232",232,945.189146373408,1833.36374630926,15.2315462117278
"233",233,946.817595101756,1839.04605516006,15.2643375224737
"234",234,948.769971720157,1845.40828628519,15.2970585407784
"235",235,951.425644529114,1853.20554744265,15.3297097167559
"236",236,953.951663736389,1861.18789632586,15.3622914957372
"237",237,956.619547568525,1868.7907911276,15.3948043183407
"238",238,959.215553454155,1876.72374855576,15.4272486205415
"239",239,961.444835282693,1884.00089014978,15.4596248337403
"240",240,963.444522632186,1890.72458248353,15.4919333848297
"241",241,965.689334571733,1898.33490436241,15.52417469626
"242",242,968.294797722818,1905.52232980375,15.556349186104
"243",243,969.904052966804,1912.49728955405,15.5884572681199
"244",244,971.330056214519,1918.0632732068,15.6204993518133
"245",245,973.185054939478,1925.60133589951,15.6524758424985
"246",246,975.355288210935,1933.03753665897,15.6843871413581
"247",247,977.807491317862,1938.69471762229,15.7162336455017
"248",248,979.667352388105,1946.68107126108,15.7480157480236
"249",249,981.8958672549,1953.41906841468,15.7797338380595
"250",250,984.418016758518,1961.13101996759,15.8113883008419
"251",251,986.405628237628,1967.8392173809,15.8429795177549
"252",252,988.19868285837,1974.60280270237,15.8745078663875
"253",253,990.489541554655,1981.91061120142,15.9059737205869
"254",254,992.09823144026,1987.74176721428,15.9373774505092
"255",255,994.239487841687,1994.34846352501,15.9687194226713
"256",256,995.894582142845,2000.40438179336,16
"257",257,998.272491446422,2006.91788111626,16.0312195418814
"258",258,1000.40012994283,2014.99812272742,16.062378404209
"259",259,1002.3619606508,2020.9624011731,16.0934769394311
"260",260,1004.52334663085,2027.55092378484,16.1245154965971
"261",261,1006.92069794499,2034.31031961476,16.1554944214035
"262",262,1008.73616496114,2040.71022738622,16.1864140562386
"263",263,1010.40009619902,2047.13280170038,16.2172747402269
"264",264,1012.19947076224,2054.17903269277,16.2480768092719
"265",265,1014.13415073915,2061.0854891388,16.2788205960997
"266",266,1016.10063362218,2068.58353653563,16.3095064303001
"267",267,1017.58141122857,2074.78698373256,16.3401346383682
"268",268,1019.27551850263,2081.87320633554,16.3707055437449
"269",269,1021.29351839519,2089.91695935908,16.4012194668567
"270",270,1023.0340846459,2095.72514227886,16.431676725155
"271",271,1024.81789786087,2103.19676389289,16.4620776331543
"272",272,1026.97344202685,2110.53032779541,16.4924225024706
"273",273,1028.91965051159,2116.28747002646,16.5227116418583
"274",274,1030.26887124719,2122.86199304913,16.5529453572468
"275",275,1031.71679977826,2127.90666373896,16.583123951777
"276",276,1033.77207632167,2136.34235338575,16.6132477258361
"277",277,1035.18297093747,2143.12014272879,16.6433169770932
"278",278,1036.90314954804,2150.39355767205,16.6733320005331
"279",279,1038.951970019,2157.30128387105,16.7032930884901
"280",280,1040.44020715483,2164.0448441512,16.7332005306815
"281",281,1042.45262823102,2171.38470067654,16.7630546142402
"282",282,1043.61083000441,2177.77125083202,16.7928556237467
"283",283,1045.51847707979,2184.16059811574,16.8226038412607
"284",284,1047.67591293229,2191.59804164528,16.8522995463527
"285",285,1049.40990509393,2198.49611017828,16.8819430161341
"286",286,1051.07913737897,2205.58429709517,16.9115345252878
"287",287,1052.70158311286,2212.06880338309,16.9410743460974
"288",288,1054.73770369292,2219.2209870584,16.9705627484771
"289",289,1056.30139204323,2225.12539556492,17
"290",290,1057.9098277879,2230.70252106606,17.0293863659264
"291",291,1059.91701941406,2237.81075930093,17.058722109232
"292",292,1061.36213037688,2245.2321409348,17.0880074906351
"293",293,1062.7818623936,2252.45427083221,17.1172427686237
"294",294,1064.32486913491,2259.57739438004,17.1464281994822
"295",295,1066.48163877866,2266.42799842201,17.1755640373177
"296",296,1068.0712703249,2272.79469252193,17.2046505340853
"297",297,1069.84749203511,2279.6513325226,17.2336879396141
"298",298,1071.60282645312,2286.86871916186,17.2626765016321
"299",299,1073.14818478117,2293.52408866027,17.2916164657906
"300",300,1074.59703919772,2300.08804028936,17.3205080756888
"301",301,1076.4378446593,2308.19096833038,17.3493515728975
"302",302,1077.81354674128,2315.35608485952,17.3781471969828
"303",303,1079.42185731401,2321.65053358927,17.4068951855292
"304",304,1081.14606211578,2329.19527268119,17.4355957741627
"305",305,1082.49378995719,2335.80132238925,17.464249196573
"306",306,1083.90283703882,2342.91648088977,17.4928556845359
"307",307,1085.89474625914,2349.75386989993,17.5214154679352
"308",308,1087.26572784896,2355.56899763247,17.5499287747842
"309",309,1088.39336900986,2363.07710860622,17.5783958312469
"310",310,1090.1085694574,2370.30196488743,17.606816861659
"311",311,1091.90884513405,2378.34230456144,17.6351920885484
"312",312,1093.08535613069,2385.62569334443,17.6635217326557
"313",313,1094.86413235521,2392.88451210398,17.6918060129541
"314",314,1096.52803292426,2398.6159292324,17.7200451466693
"315",315,1097.9359732682,2404.57991367684,17.7482393492988
"316",316,1099.43960022355,2412.49935613642,17.7763888346312
"317",317,1101.08516317463,2418.3747979096,17.8044938147649
"318",318,1102.43396268248,2423.85549491287,17.832554500127
"319",319,1103.93201134077,2431.25052989774,17.8605710994918
"320",320,1105.19090058556,2438.31313154106,17.8885438199983
"321",321,1106.40072482072,2446.02365718052,17.9164728671689
"322",322,1107.94256969348,2452.93394919595,17.9443584449264
"323",323,1109.11384162496,2458.78154669296,17.9722007556114
"324",324,1110.36370359485,2465.78132624471,18
"325",325,1111.69601790518,2471.63211511571,18.0277563773199
"326",326,1113.13728645074,2477.61954320241,18.0554700852678
"327",327,1114.44307898967,2483.6507021909,18.0831413200251
"328",328,1116.34174243164,2491.14351741553,18.1107702762748
"329",329,1117.51225907005,2497.31274700605,18.1383571472171
"330",330,1118.54147333438,2505.32149706117,18.1659021245849
"331",331,1119.92864502511,2512.62270297362,18.1934053986603
"332",332,1121.27060768064,2519.17184197976,18.2208671582886
"333",333,1122.74225217629,2525.5155706947,18.2482875908947
"334",334,1123.9540478389,2531.5086443009,18.2756668824971
"335",335,1125.70332210609,2537.89291059308,18.3030052177231
"336",336,1126.83598751834,2543.94301399373,18.3303027798234
"337",337,1127.91703261447,2550.20461083464,18.3575597506858
"338",338,1129.52905854585,2557.23088547375,18.3847763108502
"339",339,1131.04898022285,2563.5195717367,18.411952639522
"340",340,1132.55993672079,2570.48094494264,18.4390889145858
"341",341,1133.5260225844,2576.67783122461,18.4661853126194
"342",342,1134.96251732715,2582.77789715893,18.4932420089069
"343",343,1136.16323434448,2590.23858877138,18.5202591774521
"344",344,1137.3409158054,2596.05981389867,18.5472369909914
"345",345,1138.50572151231,2601.96572673263,18.5741756210067
"346",346,1139.61554597666,2606.39319862238,18.6010752377383
"347",347,1140.55829520621,2614.31981645122,18.6279360101972
"348",348,1141.69942571781,2621.16692808135,18.6547581061776
"349",349,1142.97322081254,2626.53347589214,18.6815416922694
"350",350,1144.39757487888,2632.46190818382,18.7082869338697
"351",351,1145.49815814863,2637.4937803718,18.7349939951952
"352",352,1146.16941238501,2643.14117354398,18.7616630392937
"353",353,1147.11285981587,2649.78767242034,18.7882942280559
"354",354,1148.27365171147,2655.98808233861,18.8148877222268
"355",355,1149.33312752342,2660.47621169237,18.8414436814168
"356",356,1150.58530647235,2666.47897825755,18.8679622641132
"357",357,1151.61288818618,2673.38092045643,18.8944436276912
"358",358,1152.89047576921,2680.03655632292,18.9208879284245
"359",359,1153.99686603961,2686.03763514025,18.9472953214964
"360",360,1155.37732143698,2692.09168974902,18.9736659610103
"361",361,1156.81535596781,2698.46759106058,19
"362",362,1157.81050118573,2705.56693970949,19.0262975904404
"363",363,1159.11290268139,2711.49070115839,19.0525588832576
"364",364,1160.3447890196,2718.19923445943,19.0787840283389
"365",365,1161.38231334985,2724.23832681095,19.1049731745428
"366",366,1162.6839379773,2729.38358954357,19.131126469709
"367",367,1163.92783087101,2736.10235730419,19.157244060668
"368",368,1165.02407662172,2743.03827513824,19.1833260932509
"369",369,1165.8404292397,2747.82967278002,19.2093727122985
"370",370,1166.81411556571,2754.06366046644,19.2353840616713
"371",371,1168.25103557816,2759.53752018992,19.2613602842582
"372",372,1169.79261003167,2766.15956339165,19.2873015219859
"373",373,1170.89034396675,2772.68237657529,19.313207915828
"374",374,1172.02146281599,2777.72111037111,19.3390796058137
"375",375,1173.08349009741,2784.06572071593,19.3649167310371
"376",376,1174.11305312669,2790.19511492514,19.3907194296653
"377",377,1175.07850122878,2796.30005237698,19.4164878389476
"378",378,1176.1633670978,2802.09071570036,19.4422220952236
"379",379,1176.99415315559,2807.02446941374,19.4679223339318
"380",380,1177.96572663544,2812.57972781573,19.4935886896179
"381",381,1178.6533787857,2818.89881684988,19.5192212959431
"382",382,1179.92797028606,2825.24951860812,19.5448202856921
"383",383,1180.82394939246,2831.24739607212,19.5703857907809
"384",384,1181.99845257882,2837.51216906831,19.5959179422654
"385",385,1182.63305300369,2843.7668042926,19.6214168703486
"386",386,1183.93767664358,2849.90620738801,19.6468827043885
"387",387,1184.77728964882,2855.79370236174,19.672315572906
"388",388,1185.49265314435,2862.0924581864,19.6977156035922
"389",389,1186.2848019644,2868.51625307451,19.723082923316
"390",390,1186.98961154067,2873.05198213754,19.7484176581315
"391",391,1187.93523019183,2879.44327855645,19.7737199332852
"392",392,1189.024927082,2886.04170450973,19.7989898732233
"393",393,1190.05438654799,2891.54976795731,19.824227601599
"394",394,1190.94237493357,2898.24109539577,19.8494332412792
"395",395,1191.85317852489,2904.56107274493,19.8746069143518
"396",396,1192.91637010339,2910.29666006241,19.8997487421324
"397",397,1193.77778290986,2916.10461848848,19.9248588451713
"398",398,1194.94644518832,2922.72425414599,19.94993734326
"399",399,1195.86782436779,2929.39638172862,19.9749843554382
"400",400,1197.27649707951,2936.31201220184,20
"401",401,1198.2747568218,2942.23317310377,20.0249843945008
"402",402,1199.25686167768,2948.12846802073,20.0499376557634
"403",403,1200.25421879055,2953.68153040883,20.0748598998847
"404",404,1200.89739771431,2960.24358018021,20.0997512422418
"405",405,1201.61739084509,2966.45745213336,20.1246117974981
"406",406,1202.4015755401,2972.11802925788,20.1494416796099
"407",407,1203.48452871941,2977.9949634081,20.174241001832
"408",408,1204.49028568957,2985.12498404018,20.1990098767242
"409",409,1205.75714533816,2991.95555232589,20.2237484161567
"410",410,1206.57235460026,2998.12367304916,20.2484567313166
"411",411,1207.67684506144,3004.41055127665,20.2731349327133
"412",412,1208.60211995739,3010.50388251944,20.2977831301844
"413",413,1209.4740181774,3017.71645573942,20.3224014329016
"414",414,1210.29020222821,3024.07528598345,20.3469899493758
"415",415,1210.74088806968,3029.70895372371,20.3715487874634
"416",416,1211.70016297317,3035.95102600774,20.3960780543711
"417",417,1212.52389845182,3042.59635745603,20.4205778566621
"418",418,1213.40504903449,3049.01762091975,20.4450483002609
"419",419,1214.22236015594,3055.82085759208,20.4694894904587
"420",420,1215.41795393434,3062.32755463118,20.4939015319192
"421",421,1216.67428333878,3068.47380444642,20.5182845286832
"422",422,1217.7603650168,3074.46862358591,20.5426385841741
"423",423,1218.52027404648,3080.73202822656,20.5669638012031
"424",424,1219.26572084475,3086.30404187324,20.591260281974
"425",425,1220.05100546703,3092.94320943955,20.6155281280883
"426",426,1221.02777583396,3097.94095214684,20.6397674405503
"427",427,1221.89481454115,3104.32273228073,20.6639783197718
"428",428,1222.90735542064,3109.94690715742,20.6881608655772
"429",429,1223.82707729428,3116.36661756918,20.712315177208
"430",430,1224.8227861475,3123.21840364892,20.7364413533277
"431",431,1225.60093947299,3129.2729334078,20.7605394920267
"432",432,1226.2786876838,3134.59137694717,20.7846096908265
"433",433,1227.12000111783,3140.81154287854,20.8086520466848
"434",434,1227.93809348901,3146.90006976311,20.8326666559997
"435",435,1228.64923238808,3152.52848044688,20.8566536146142
"436",436,1229.49739696126,3158.96855447328,20.8806130178211
"437",437,1230.37812961653,3164.75862653464,20.9045449603669
"438",438,1231.08894671681,3170.95753516963,20.9284495364563
"439",439,1232.03646954629,3177.03756231737,20.952326839757
"440",440,1232.47343037409,3182.10659376284,20.976176963403
"441",441,1233.19954336062,3189.12605520249,21
"442",442,1233.84614916754,3195.52131847502,21.0237960416286
"443",443,1234.5142454391,3201.89725773473,21.0475651798492
"444",444,1235.25468536753,3207.58759487866,21.0713075057055
"445",445,1235.94223736102,3212.30919480551,21.095023109729
"446",446,1236.67872968667,3218.11611324117,21.1187120819429
"447",447,1237.05795445605,3223.21667237926,21.142374511866
"448",448,1237.7607592462,3229.34482896243,21.1660104885167
"449",449,1238.64347639201,3235.57569592094,21.1896201004171
"450",450,1239.47689642348,3241.14754502336,21.2132034355964
"451",451,1240.11605749599,3245.72443353417,21.2367605815953
"452",452,1240.8743890831,3251.14124015787,21.2602916254693
"453",453,1241.64653891794,3257.37221562458,21.2837966537928
"454",454,1242.65765117704,3263.66495193059,21.3072757526625
"455",455,1243.76933406471,3269.54911379416,21.3307290077015
"456",456,1244.25771452039,3274.88348713027,21.3541565040626
"457",457,1244.94097486235,3281.84903119974,21.3775583264319
"458",458,1245.60843866477,3287.3984450073,21.4009345590327
"459",459,1246.23554049008,3293.26390196732,21.4242852856285
"460",460,1246.75747244292,3299.31186890418,21.4476105895272
"461",461,1247.39331757904,3305.81467764935,21.4709105535839
"462",462,1248.2953704649,3312.37223081265,21.4941852602047
"463",463,1248.68051491804,3317.95931303515,21.51743479135
"464",464,1249.29744534386,3324.17185359323,21.540659228538
"465",465,1250.14550156062,3329.3203407505,21.5638586528478
"466",466,1251.00357817413,3335.40941947796,21.5870331449229
"467",467,1251.61529962396,3341.27351357913,21.6101827849743
"468",468,1252.254954354,3347.00417240764,21.6333076527839
"469",469,1252.93561914809,3352.66982956919,21.6564078277077
"470",470,1253.73945614602,3358.50957428845,21.6794833886788
"471",471,1254.57378414568,3364.35388023326,21.7025344142107
"472",472,1255.32817799544,3370.70595946612,21.7255609824004
"473",473,1256.23807966367,3376.44337106249,21.7485631709315
"474",474,1256.95424459417,3381.74118908798,21.7715410570772
"475",475,1257.42137973707,3386.69074202738,21.7944947177034
"476",476,1258.25261780099,3392.35190080047,21.8174242292714
"477",477,1258.93683183201,3397.89887993063,21.8403296678416
"478",478,1259.55298089661,3402.62518310466,21.8632111090754
"479",479,1259.97499509978,3407.27924067993,21.8860686282393
"480",480,1260.6153885726,3412.91865368783,21.9089023002066
"481",481,1261.44764189725,3418.4526502911,21.9317121994613
"482",482,1262.50225018236,3424.21502414366,21.9544984001001
"483",483,1263.06646001571,3429.74854043352,21.9772609758359
"484",484,1263.84007890064,3435.91035533995,22
"485",485,1264.84722148184,3441.49359488704,22.0227155455452
"486",486,1265.70372155197,3447.396679281,22.0454076850486
"487",487,1266.26751332307,3454.40662173699,22.0680764907139
"488",488,1266.78638522646,3460.11969712236,22.0907220343745
"489",489,1267.37416490175,3465.90508846561,22.113344387496
"490",490,1268.01144881325,3470.76595222068,22.1359436211787
"491",491,1268.80775015499,3476.12952494981,22.1585198061603
"492",492,1269.42930043726,3481.81861633092,22.1810730128188
"493",493,1270.30623581314,3487.59229336189,22.2036033111745
"494",494,1271.09226686142,3493.78022279639,22.2261107708929
"495",495,1271.59102703372,3498.17242026684,22.248595461287
"496",496,1272.1882890768,3503.05828784421,22.2710574513201
"497",497,1272.90469815723,3508.16867387726,22.293496809608
"498",498,1273.4588050852,3513.78907989968,22.3159136044214
"499",499,1273.87150911331,3520.12933895206,22.3383079036887
"500",500,1274.57685542224,3524.9632466528,22.3606797749979
"501",501,1275.27520097377,3530.80538111535,22.3830292855994
"502",502,1275.85933300628,3536.05075764641,22.4053565024081
"503",503,1276.59091972526,3542.00426312931,22.4276614920058
"504",504,1277.0774197691,3546.32781743437,22.4499443206436
"505",505,1277.88251020811,3552.31657836935,22.4722050542442
"506",506,1278.32419028493,3557.11425805896,22.494443758404
"507",507,1278.99343345468,3563.12076001461,22.5166604983954
"508",508,1279.65878689734,3568.17895967049,22.5388553391693
"509",509,1280.13989525245,3574.05029360104,22.561028345357
"510",510,1280.6065356936,3579.45332104064,22.5831795812724
"511",511,1281.19799209586,3584.35705863765,22.6053091109146
"512",512,1282.09645543718,3590.09927275522,22.6274169979695
"513",513,1282.74444547181,3596.66353131957,22.6495033058122
"514",514,1283.25248369617,3603.0375171274,22.6715680975093
"515",515,1283.81394737848,3608.58596163236,22.6936114358204
"516",516,1284.27160971622,3613.670279484,22.7156333832011
"517",517,1284.84328962793,3619.94638790221,22.7376340018041
"518",518,1285.61442998937,3625.45650331425,22.7596133534821
"519",519,1286.16788318896,3630.6659613498,22.781571499789
"520",520,1286.74044827116,3634.87800531046,22.8035085019828
"521",521,1287.11171105603,3640.30002213387,22.8254244210267
"522",522,1287.72622149336,3644.80173957106,22.8473193175917
"523",523,1288.23337810668,3650.35138195332,22.8691932520585
"524",524,1288.5999236309,3655.27293973622,22.8910462845192
"525",525,1288.90874110547,3659.52281655258,22.9128784747792
"526",526,1289.30302673191,3665.6488606064,22.9346898823594
"527",527,1290.04976955371,3671.2555031556,22.956480566498
"528",528,1290.52551657307,3676.64820041089,22.9782505861521
"529",529,1291.10226420537,3682.98388698474,23
"530",530,1291.46692544824,3687.674163479,23.0217288664427
"531",531,1292.05073086061,3693.45897596452,23.0434372436058
"532",532,1292.43950095317,3699.48202814226,23.0651251893416
"533",533,1292.9886025336,3704.36667855719,23.0867927612304
"534",534,1293.68624129124,3709.99801700003,23.1084400165827
"535",535,1294.17992195935,3715.71277630611,23.1300670124408
"536",536,1294.83792733525,3721.77629352756,23.1516738055805
"537",537,1295.63012432626,3727.31880777928,23.1732604525129
"538",538,1296.31156461771,3732.78313803518,23.1948270094864
"539",539,1296.74162280888,3737.39939309384,23.2163735324878
"540",540,1297.04031474201,3741.95932398929,23.2379000772445
"541",541,1297.47440605001,3746.79451543356,23.259406699226
"542",542,1298.21327332217,3752.00257025357,23.2808934536456
"543",543,1298.75589673878,3756.61672973302,23.3023603954621
"544",544,1299.51794042869,3761.71513433734,23.3238075793812
"545",545,1299.94128334329,3766.77604479468,23.3452350598575
"546",546,1300.75035288385,3772.85383143015,23.3666428910958
"547",547,1301.07967668418,3778.30186984685,23.388031127053
"548",548,1301.56992950124,3784.24002885206,23.4093998214393
"549",549,1302.11396533693,3788.82993534171,23.43074902772
"550",550,1302.48499680264,3794.0225391982,23.4520787991171
"551",551,1302.97807454149,3799.78565554222,23.473389188611
"552",552,1303.61193930724,3805.35874642583,23.4946802489415
"553",553,1303.89433973771,3810.90633708104,23.5159520326097
"554",554,1304.39142360878,3816.75877284761,23.5372045918796
"555",555,1304.85596589559,3821.83191974912,23.5584379787795
"556",556,1305.31142857476,3827.58182832247,23.5796522451032
"557",557,1305.84218260358,3832.63664960702,23.6008474424119
"558",558,1306.08557266502,3838.40849609303,23.6220236220354
"559",559,1306.89921631073,3844.94061686923,23.6431808350738
"560",560,1307.27427007671,3850.34411417481,23.6643191323985
"561",561,1307.70806935641,3855.65379822051,23.685438564654
"562",562,1308.30290992301,3861.2391981738,23.7065391822594
"563",563,1308.77838221103,3866.82487826211,23.7276210354093
"564",564,1309.44438083172,3872.05929652208,23.7486841740758
"565",565,1309.75701002524,3877.51697752663,23.7697286480094
"566",566,1310.43772107636,3882.70037742661,23.7907545067406
"567",567,1311.00248907522,3887.62343955259,23.8117617995813
"568",568,1311.18862100335,3893.88457857189,23.832750575626
"569",569,1311.79176979194,3899.7208563149,23.8537208837531
"570",570,1312.48909155632,3903.94929013097,23.8746727726266
"571",571,1313.05111090969,3909.74761281304,23.895606290697
"572",572,1313.6426687064,3914.47061866332,23.9165214862028
"573",573,1314.15883503597,3919.80410578294,23.9374184071716
"574",574,1314.65045369558,3925.84715798598,23.9582971014219
"575",575,1315.09897183502,3930.83669303038,23.9791576165636
"576",576,1315.39020759703,3935.26607531088,24
"577",577,1315.61198366138,3940.79884800866,24.0208242989286
"578",578,1316.10811953753,3944.9525376453,24.0416305603426
"579",579,1316.57410791606,3950.01074885328,24.0624188310319
"580",580,1317.18453952292,3954.2754392799,24.0831891575846
"581",581,1317.75911309615,3959.88023485049,24.1039415863879
"582",582,1318.33970461542,3965.3647312869,24.1246761636296
"583",583,1318.54138522357,3970.22838516102,24.1453929352993
"584",584,1319.03978674751,3974.18139324024,24.1660919471891
"585",585,1319.43254170985,3979.12071112963,24.1867732448956
"586",586,1319.88097107933,3983.94344216574,24.2074368738204
"587",587,1320.45265869827,3989.43434421399,24.2280828791714
"588",588,1320.85776954441,3994.42302176802,24.2487113059643
"589",589,1321.37487757942,3999.20138144844,24.2693221990232
"590",590,1321.73471221952,4004.44552688442,24.2899156029822
"591",591,1322.20312934802,4010.23397519837,24.3104915622864
"592",592,1322.72384488944,4016.38771667368,24.3310501211929
"593",593,1323.14684934725,4021.33222686427,24.3515913237718
"594",594,1323.71841140186,4027.37651960064,24.3721152139079
"595",595,1324.02865246728,4032.11769943452,24.3926218353009
"596",596,1324.24211235102,4036.66368353255,24.4131112314674
"597",597,1324.69494700239,4041.40815630642,24.4335834457412
"598",598,1325.17074494156,4046.15862680637,24.454038521275
"599",599,1325.52350512472,4052.45731792527,24.4744765010408
"600",600,1326.07107208362,4057.62610829953,24.4948974278318
"601",601,1326.30803055492,4062.4041764237,24.5153013442625
"602",602,1326.57164100985,4066.16528302434,24.5356882927706
"603",603,1326.75589001732,4070.44376508942,24.5560583156173
"604",604,1327.24922344908,4076.06795843626,24.576411454889
"605",605,1327.73188061886,4081.87066312804,24.5967477524977
"606",606,1328.2495375964,4087.4233089798,24.6170672501823
"607",607,1328.63034013873,4093.94444012444,24.6373699895098
"608",608,1329.06468681133,4099.14080364907,24.6576560118759
"609",609,1329.39138331405,4103.74708265387,24.6779253585061
"610",610,1329.75358438819,4107.96502992373,24.6981780704569
"611",611,1330.1791669271,4113.19654701798,24.7184141886165
"612",612,1330.67943497062,4118.38589512713,24.738633753706
"613",613,1331.09476960083,4122.91760848114,24.7588368062799
"614",614,1331.92251677548,4127.82230751607,24.7790233867277
"615",615,1332.21369398275,4132.4974324359,24.7991935352745
"616",616,1332.50673961626,4137.88070201986,24.8193472919817
"617",617,1332.84935422685,4143.69360015331,24.8394846967484
"618",618,1333.15697765845,4148.77072269299,24.8596057893121
"619",619,1333.67378508363,4153.76392666734,24.8797106092495
"620",620,1334.01287935435,4158.70570894709,24.8997991959775
"621",621,1334.35126708613,4163.91271967275,24.9198715887542
"622",622,1334.80664456708,4167.96255469336,24.9399278266799
"623",623,1335.01615786963,4173.3494009315,24.9599679486974
"624",624,1335.46633393763,4178.06037612971,24.9799919935936
"625",625,1335.86314023276,4182.46754193545,25
"626",626,1336.10230817314,4186.54578301759,25.0199920063936
"627",627,1336.59033556493,4191.75527212147,25.0399680510978
"628",628,1336.9188072009,4195.96554026482,25.0599281722833
"629",629,1337.29097281242,4200.75589122176,25.0798724079689
"630",630,1337.79147303481,4205.4867162273,25.0998007960223
"631",631,1338.0028945548,4210.67148061593,25.1197133741609
"632",632,1338.45545777162,4215.64802587351,25.1396101799531
"633",633,1338.63841454161,4220.63576568929,25.1594912508182
"634",634,1338.95421744191,4225.13957233727,25.1793566240283
"635",635,1339.27266460859,4229.6964513942,25.1992063367083
"636",636,1339.72562377499,4234.68644847565,25.219040425837
"637",637,1339.99317638717,4239.37221760219,25.2388589282479
"638",638,1340.48049201788,4243.81353523989,25.2586618806302
"639",639,1340.77586837265,4248.93585610587,25.2784493195291
"640",640,1341.26440775627,4253.93273659443,25.298221281347
"641",641,1341.6545764603,4258.5663643634,25.3179778023443
"642",642,1341.99118821669,4263.49738664523,25.3377189186399
"643",643,1342.42269247888,4268.47752188623,25.3574446662119
"644",644,1342.8145612688,4273.47666836374,25.377155080899
"645",645,1343.16136812322,4279.02171782452,25.3968501984006
"646",646,1343.58079791296,4283.63441106961,25.4165300542777
"647",647,1343.80730841909,4287.88094748834,25.4361946839538
"648",648,1344.21108275568,4292.62155223892,25.4558441227157
"649",649,1344.46598924928,4297.38618252127,25.475478405714
"650",650,1344.88927771126,4301.74412367218,25.4950975679639
"651",651,1345.24316660259,4306.13306087357,25.5147016443461
"652",652,1345.52392987888,4309.44844678327,25.5342906696074
"653",653,1345.81092083559,4314.15660704093,25.5538646783613
"654",654,1346.41172686486,4319.52337804217,25.5734237050888
"655",655,1346.66371481009,4323.55079436293,25.5929677841395
"656",656,1347.01382984652,4328.25448562285,25.6124969497314
"657",657,1347.41616064745,4332.43976515098,25.6320112359526
"658",658,1347.78210602231,4337.94892809539,25.6515106767613
"659",659,1348.32295398992,4342.47174277093,25.6709953059869
"660",660,1348.47387207743,4347.45864624131,25.6904651573303
"661",661,1348.76912218152,4352.48254743775,25.7099202643649
"662",662,1349.22462244108,4356.96114889853,25.7293606605372
"663",663,1349.35684738403,4361.287849966,25.7487863791675
"664",664,1349.74145606477,4365.82036691857,25.7681974534503
"665",665,1350.01755633802,4369.85332960825,25.7875939164553
"666",666,1350.29667431276,4374.8390451148,25.8069758011279
"667",667,1350.61010374041,4378.67325932714,25.8263431402899
"668",668,1351.13031179275,4383.19967734826,25.8456959666402
"669",669,1351.75060959461,4387.76311497242,25.8650343127551
"670",670,1352.2968435651,4393.8702298567,25.8843582110896
"671",671,1352.82037579194,4398.87424410166,25.9036676939772
"672",672,1353.03214939914,4403.53822983688,25.9229627936314
"673",673,1353.26584736446,4408.84132269621,25.9422435421457
"674",674,1353.65236670661,4412.62708506876,25.9615099714943
"675",675,1354.21635630392,4417.22676272938,25.9807621135332
"676",676,1354.62395586176,4422.84714234292,26
"677",677,1355.03790053814,4427.16475201912,26.0192236625154
"678",678,1355.47019604705,4431.85216725651,26.0384331325831
"679",679,1355.77836282043,4436.4643647485,26.0576284415908
"680",680,1356.14929947024,4441.70667345769,26.0768096208106
"681",681,1356.21350844563,4445.2704994884,26.0959767013998
"682",682,1356.61327147285,4450.5032793136,26.1151297144012
"683",683,1356.95358572608,4455.96248072306,26.134268690744
"684",684,1357.42667708579,4460.97394526501,26.153393661244
"685",685,1357.89443098382,4466.43319043796,26.1725046566048
"686",686,1358.32914096466,4470.92800824539,26.1916017074176
"687",687,1358.46338352281,4475.91413554216,26.2106848441623
"688",688,1358.79882714821,4480.36393511195,26.229754097208
"689",689,1359.10946570717,4484.41332993443,26.2488094968134
"690",690,1359.32810127403,4488.55431328449,26.2678510731274
"691",691,1359.60709865691,4493.03730505135,26.2868788561898
"692",692,1359.85845038505,4498.25591133864,26.3058928759318
"693",693,1360.49558827864,4502.41179155431,26.3248931621764
"694",694,1360.87528518508,4506.68830464247,26.343879744639
"695",695,1361.36064679356,4511.19051221768,26.3628526529281
"696",696,1361.45712484775,4515.95197910323,26.3818119165458
"697",697,1361.76865634981,4520.63104473965,26.4007575648882
"698",698,1361.92118516984,4525.04566019506,26.4196896272458
"699",699,1362.33086198057,4529.19734402408,26.4386081328046
"700",700,1362.62889455909,4535.29045997578,26.4575131106459
"701",701,1362.77449938037,4540.59408860903,26.4764045897475
"702",702,1363.20192088194,4546.06610734972,26.4952825989835
"703",703,1363.63458142984,4551.05222520057,26.5141471671257
"704",704,1363.97794755394,4555.65134101713,26.5329983228432
"705",705,1364.44876862735,4560.73322098051,26.5518360947035
"706",706,1364.87462778251,4565.73553141107,26.5706605111728
"707",707,1365.17310922232,4570.63851850805,26.5894716006167
"708",708,1365.54537688618,4574.52085856124,26.6082693913001
"709",709,1365.8460160487,4578.690670267,26.6270539113887
"710",710,1366.12832597589,4582.88662370885,26.6458251889485
"711",711,1366.41571611716,4587.18267122986,26.6645832519468
"712",712,1366.73336626249,4591.96587973025,26.6833281282527
"713",713,1366.92097646903,4596.78460867527,26.7020598456374
"714",714,1367.11954890685,4601.3572214748,26.7207784317748
"715",715,1367.42737297378,4605.38290688977,26.7394839142419
"716",716,1367.66539088961,4610.48135681754,26.7581763205193
"717",717,1367.95138657758,4615.22920812507,26.7768556779918
"718",718,1368.10204170714,4620.11759634877,26.7955220139485
"719",719,1368.29734951176,4624.37133073085,26.8141753555838
"720",720,1368.63281251637,4629.00870619394,26.8328157299975
"721",721,1368.84750586236,4632.61657046791,26.8514431641951
"722",722,1369.07930677312,4636.86198463625,26.8700576850888
"723",723,1369.3188538837,4641.82140191713,26.8886593194975
"724",724,1369.5516943958,4645.74828694567,26.9072480941474
"725",725,1369.83810569055,4650.75257031259,26.9258240356725
"726",726,1370.17869947459,4655.86864719544,26.944387170615
"727",727,1370.79386652101,4660.79961127939,26.9629375254255
"728",728,1371.18903859598,4665.69957580025,26.9814751264641
"729",729,1371.40350294938,4670.48338264533,27
"730",730,1371.5896779394,4675.04646157693,27.0185121722126
"731",731,1371.7348908063,4679.78060071406,27.0370116691915
"732",732,1371.97129999353,4684.25919503634,27.0554985169374
"733",733,1372.25639602071,4688.85069406235,27.0739727413618
"734",734,1372.48207630239,4692.75920329519,27.0924343682881
"735",735,1372.73049979903,4697.76511099339,27.1108834234519
"736",736,1373.17094138057,4702.49299421354,27.1293199325011
"737",737,1373.59498680221,4706.96269061953,27.1477439209965
"738",738,1373.84246407282,4711.5849466416,27.1661554144122
"739",739,1374.15754782744,4716.42250399111,27.1845544381364
"740",740,1374.65837294724,4720.88475826637,27.2029410174709
"741",741,1375.01217020823,4725.64340884292,27.2213151776324
"742",742,1375.36012562741,4729.6877970892,27.2396769437525
"743",743,1375.55753008714,4733.83394063204,27.258026340878
"744",744,1375.63834984754,4738.31860903494,27.2763633939717
"745",745,1375.76673865061,4742.45542469133,27.2946881279124
"746",746,1375.90927477233,4745.9561693394,27.3130005674953
"747",747,1376.2403286478,4750.57532317663,27.3313007374329
"748",748,1376.3985781071,4755.31608316595,27.3495886623547
"749",749,1376.55210815677,4758.88614230185,27.367864366808
"750",750,1376.88929634629,4763.50454125129,27.3861278752583
"751",751,1377.08583306212,4767.53115366474,27.4043792120894
"752",752,1377.2828309552,4772.17556748511,27.4226184016042
"753",753,1377.61143704348,4776.21397769007,27.4408454680245
"754",754,1377.84659701111,4780.61921030063,27.459060435492
"755",755,1378.16320277129,4784.60408810631,27.4772633280682
"756",756,1378.39431370176,4788.83652646869,27.495454169735
"757",757,1378.79615017043,4793.28208450085,27.5136329843952
"758",758,1378.91897408077,4797.45542770007,27.5317997958724
"759",759,1379.22678166419,4802.193007083,27.5499546279118
"760",760,1379.37867705106,4806.71052903883,27.5680975041804
"761",761,1379.65655357353,4810.77435072968,27.5862284482674
"762",762,1379.95997447091,4815.56084648337,27.6043474836845
"763",763,1380.15358361414,4820.93037837413,27.6224546338663
"764",764,1380.43380224765,4825.31066454914,27.6405499221705
"765",765,1380.55662777343,4829.55449261757,27.6586333718787
"766",766,1380.77566990776,4833.00195267444,27.6767050061961
"767",767,1380.95593828926,4837.44891286307,27.6947648482525
"768",768,1381.39092747279,4841.52705418983,27.712812921102
"769",769,1381.75469716724,4846.42734925424,27.7308492477241
"770",770,1381.90806033385,4850.35830027504,27.7488738510232
"771",771,1382.21757238303,4854.38996677983,27.7668867538296
"772",772,1382.40254644368,4857.80461488784,27.7848879788996
"773",773,1382.72512744596,4862.38943222436,27.8028775489157
"774",774,1383.00469460572,4866.60240960199,27.8208554864871
"775",775,1383.18420392395,4871.20162629577,27.8388218141501
"776",776,1383.34153175702,4875.16806869401,27.8567765543682
"777",777,1383.71741970597,4879.18066038686,27.8747197295327
"778",778,1383.86611417607,4883.19594725632,27.8926513619627
"779",779,1384.18944957162,4887.04474781849,27.9105714739057
"780",780,1384.65283106232,4890.80886944913,27.9284800875379
"781",781,1384.86407538252,4894.11033535546,27.9463772249642
"782",782,1384.97990118911,4898.03947649651,27.9642629082191
"783",783,1385.38620315051,4902.56353796681,27.9821371592664
"784",784,1385.56047292798,4907.03529326221,28
"785",785,1385.93939097155,4912.30084745404,28.0178514522438
"786",786,1386.29612749418,4915.69247515918,28.0356915377524
"787",787,1386.58422750217,4919.2514603999,28.0535202782111
"788",788,1386.81258310524,4922.75340654129,28.0713376952364
"789",789,1387.15840201375,4926.64141763382,28.0891438103763
"790",790,1387.44801734095,4930.34353497796,28.1069386451104
"791",791,1387.67118861638,4934.78251936135,28.1247222208505
"792",792,1388.05437210449,4938.78246732175,28.1424945589406
"793",793,1388.32453540219,4943.42912179319,28.1602556806574
"794",794,1388.75904299013,4947.61966288607,28.1780056072107
"795",795,1389.08704080745,4951.52973116169,28.1957443597434
"796",796,1389.40732319844,4955.37624644096,28.2134719593318
"797",797,1389.51866402816,4960.10981312191,28.2311884269862
"798",798,1389.63997607592,4964.08849658997,28.2488937836511
"799",799,1390.03134573424,4968.36240825122,28.2665880502051
"800",800,1390.36172104305,4972.53652408453,28.2842712474619
"801",801,1390.52364128585,4976.48054571109,28.3019433961698
"802",802,1390.76482025237,4980.90248883654,28.3196045170126
"803",803,1390.89280556365,4985.13732136387,28.3372546306095
"804",804,1391.1174317246,4988.24807975964,28.3548937575157
"805",805,1391.43326792285,4993.01358919415,28.3725219182222
"806",806,1391.5151032912,4996.56184709513,28.3901391331568
"807",807,1391.63054591151,5001.01618259881,28.4077454226836
"808",808,1391.72699848574,5004.94238735917,28.4253408071038
"809",809,1391.86281766537,5009.08118142548,28.4429253066558
"810",810,1392.13939209027,5013.73737386546,28.4604989415154
"811",811,1392.47038441866,5018.37201311177,28.4780617317963
"812",812,1392.61677176371,5021.67132659525,28.49561369755
"813",813,1392.68302883977,5024.5817173052,28.5131548587665
"814",814,1393.0069601577,5028.99124554999,28.5306852353742
"815",815,1393.30770653858,5032.98227454865,28.5482048472404
"816",816,1393.49450265089,5036.27392938032,28.5657137141714
"817",817,1393.77813847769,5039.53440549619,28.5832118559129
"818",818,1394.01290288742,5043.6278968859,28.6006992921502
"819",819,1394.27411416985,5047.39667930799,28.6181760425084
"820",820,1394.52697150783,5051.67516564582,28.6356421265527
"821",821,1394.67698781925,5055.46863863221,28.6530975637888
"822",822,1394.94981494483,5059.55418656233,28.6705423736629
"823",823,1395.19289648015,5063.45513626747,28.6879765755621
"824",824,1395.57460133503,5067.40773773652,28.7054001888146
"825",825,1395.75684736708,5070.64832997669,28.7228132326901
"826",826,1395.95046546926,5075.28593680386,28.7402157263998
"827",827,1396.20684929439,5079.19057655491,28.7576076890968
"828",828,1396.33029247806,5082.7003838035,28.7749891398763
"829",829,1396.5472977954,5087.35972462806,28.7923600977759
"830",830,1396.76988565396,5091.73824031448,28.8097205817759
"831",831,1396.97884994439,5095.79451505802,28.8270706107991
"832",832,1397.29469520764,5099.84537663825,28.8444102037119
"833",833,1397.52555657966,5103.59014934917,28.8617393793236
"834",834,1397.61132881888,5107.46074974505,28.8790581563873
"835",835,1397.76383184852,5111.1018188409,28.8963665535998
"836",836,1398.04133748948,5115.10698006823,28.9136645896019
"837",837,1398.34707400676,5118.87844453543,28.9309522829789
"838",838,1398.57958883592,5122.7607752214,28.9482296522603
"839",839,1398.77819162705,5127.07334324286,28.9654967159205
"840",840,1398.99586362227,5131.43992426304,28.9827534923789
"841",841,1399.23296442434,5134.91468840566,29
"842",842,1399.42118191118,5138.66210838558,29.0172362570938
"843",843,1399.49399716246,5142.75001218178,29.0344622819159
"844",844,1399.83526121861,5147.24986887368,29.0516780926679
"845",845,1399.97273293396,5151.4089761358,29.0688837074973
"846",846,1400.25307216646,5155.45576976789,29.086079144498
"847",847,1400.47326349657,5158.80968793136,29.1032644217105
"848",848,1400.62818306921,5162.99851611301,29.1204395571221
"849",849,1400.86682468215,5166.5041321571,29.1376045686669
"850",850,1401.15223085533,5169.68590658407,29.1547594742265
"851",851,1401.39096892088,5174.08744558281,29.1719042916296
"852",852,1401.47652767239,5177.17333731738,29.1890390386528
"853",853,1401.6202182458,5181.31165655131,29.2061637330205
"854",854,1401.75032243376,5184.75257740082,29.2232783924049
"855",855,1401.88640883266,5188.2919284705,29.2403830344269
"856",856,1402.00936211142,5191.92833204797,29.2574776766556
"857",857,1402.25893386593,5195.50880217164,29.2745623366089
"858",858,1402.36285242469,5198.78577833657,29.2916370317536
"859",859,1402.60374220187,5202.99552499753,29.3087017795057
"860",860,1402.64611344986,5206.47604096656,29.3257565972304
"861",861,1402.98066197578,5210.31656383733,29.3428015022424
"862",862,1403.17484900877,5213.40171248057,29.3598365118064
"863",863,1403.35237187583,5217.33493835525,29.3768616431368
"864",864,1403.43853340497,5221.66849161313,29.3938769133981
"865",865,1403.69470655894,5225.89782410048,29.4108823397055
"866",866,1403.91424262969,5229.65933469384,29.4278779391243
"867",867,1404.11159704754,5233.22537801376,29.4448637286709
"868",868,1404.5518576992,5237.31359085172,29.4618397253125
"869",869,1404.90697606134,5241.55470798184,29.4788059459674
"870",870,1404.98561880002,5244.70797331099,29.4957624075053
"871",871,1405.1251928769,5248.20922172785,29.5127091267474
"872",872,1405.32382711661,5252.03575406411,29.5296461204668
"873",873,1405.48086606612,5255.72556358299,29.5465734053883
"874",874,1405.6873119454,5259.14050377519,29.563490998189
"875",875,1405.94625232311,5263.52011032147,29.5803989154981
"876",876,1406.06375157548,5267.11840141356,29.5972971738975
"877",877,1406.19441892225,5270.45093694336,29.6141857899217
"878",878,1406.49937898192,5273.7760491373,29.6310647800581
"879",879,1406.74355800905,5277.32952613224,29.6479341607472
"880",880,1407.09517304233,5281.50276191324,29.6647939483827
"881",881,1407.15609195211,5284.68822507297,29.6816441593117
"882",882,1407.32356959716,5287.7470609185,29.698484809835
"883",883,1407.52462263081,5292.07130471938,29.7153159162073
"884",884,1407.61769512161,5296.10745945765,29.732137494637
"885",885,1407.79153753884,5299.78741757622,29.748949561287
"886",886,1408.06016279356,5303.48159124632,29.7657521322744
"887",887,1408.21326330648,5306.56958341728,29.7825452236709
"888",888,1408.46523175106,5310.51625857391,29.7993288515027
"889",889,1408.66028138235,5313.7131145785,29.8161030317511
"890",890,1408.79204722368,5317.63053492804,29.8328677803526
"891",891,1408.9065212997,5321.09775286353,29.8496231131986
"892",892,1409.03718381335,5325.23484965956,29.8663690461362
"893",893,1409.19440199808,5328.92824563958,29.8831055949679
"894",894,1409.32466775048,5332.79903369718,29.8998327754521
"895",895,1409.49734345288,5336.65902138722,29.9165506033032
"896",896,1409.64864803272,5340.42278027458,29.9332590941915
"897",897,1409.82330576311,5343.87568174766,29.9499582637439
"898",898,1409.90779055214,5347.53883779481,29.9666481275434
"899",899,1410.05013686099,5351.73226671523,29.9833287011299
"900",900,1410.24331476396,5354.80351805995,30
"901",901,1410.51369717937,5358.31989695212,30.0166620396073
"902",902,1410.81352471708,5362.17915131188,30.0333148353624
"903",903,1410.98943385927,5366.50060312965,30.0499584026334
"904",904,1411.19378644357,5369.78506892793,30.0665927567458
"905",905,1411.40763580192,5372.9852463311,30.0832179129826
"906",906,1411.59129811764,5376.52091910878,30.0998338865848
"907",907,1411.7019030337,5380.39488712685,30.1164406927512
"908",908,1411.96679344706,5383.25516126274,30.1330383466387
"909",909,1412.2194266396,5387.30640480126,30.1496268633627
"910",910,1412.37031183714,5390.27007017664,30.1662062579967
"911",911,1412.6168370656,5393.26732696034,30.1827765455731
"912",912,1412.7292414974,5396.79117494663,30.199337741083
"913",913,1412.89102011963,5400.87686309233,30.2158898594763
"914",914,1413.0965921308,5403.66835357406,30.2324329156619
"915",915,1413.3774274009,5407.86998809903,30.2489669245083
"916",916,1413.61246882156,5410.54281282624,30.2654919008431
"917",917,1413.74740344626,5413.98275121118,30.2820078594534
"918",918,1413.89922077028,5417.02094640686,30.2985148150862
"919",919,1414.07200704031,5420.9229818489,30.3150127824482
"920",920,1414.24337802596,5424.79637394598,30.3315017762062
"921",921,1414.50736204477,5428.64655748125,30.347981810987
"922",922,1414.67524519556,5431.8338115871,30.364452901378
"923",923,1414.77948869155,5435.09786495247,30.3809150619266
"924",924,1414.83147683605,5438.4994463804,30.3973683071413
"925",925,1415.10405032473,5442.14322674688,30.4138126514911
"926",926,1415.27178299128,5445.48627695723,30.4302481094059
"927",927,1415.50576353016,5449.14157951896,30.4466746952767
"928",928,1415.6313488213,5452.56911713185,30.4630924234556
"929",929,1415.75564875363,5455.78101140069,30.4795013082563
"930",930,1415.92136917549,5458.98089317372,30.4959013639538
"931",931,1416.1467873874,5462.5945041166,30.5122926047847
"932",932,1416.24985337619,5466.10050505419,30.5286750449475
"933",933,1416.3417297435,5468.79132068866,30.5450486986025
"934",934,1416.45062565312,5471.8889333897,30.5614135798723
"935",935,1416.64454051374,5476.00673832914,30.5777697028413
"936",936,1416.81838040515,5479.34988958479,30.5941170815567
"937",937,1416.9213971674,5482.98828588075,30.6104557300279
"938",938,1417.03684599397,5485.91090501097,30.6267856622271
"939",939,1417.29033604588,5489.73469351548,30.6431068920891
"940",940,1417.55152843107,5492.94686285889,30.6594194335118
"941",941,1417.63884382979,5497.07747981622,30.6757233003559
"942",942,1417.76708968832,5500.61275595209,30.6920185064456
"943",943,1417.90535707649,5504.55688132109,30.7083050655682
"944",944,1418.0183689876,5507.94837042322,30.7245829914744
"945",945,1418.17736631393,5510.7332144433,30.7408522978788
"946",946,1418.30077573115,5514.91415241214,30.7571129984594
"947",947,1418.41128843068,5518.21053473159,30.7733651068582
"948",948,1418.57667628315,5521.40936209349,30.7896086366813
"949",949,1418.78536829583,5525.11555326193,30.8058436014987
"950",950,1419.04228335917,5529.05909291147,30.8220700148449
"951",951,1419.08617518064,5532.67168187665,30.8382878902185
"952",952,1419.21122614538,5535.53004537444,30.854497241083
"953",953,1419.43850153364,5538.80672935513,30.8706980808663
"954",954,1419.61622863706,5542.50534828813,30.886890422961
"955",955,1419.91944109042,5547.20593698727,30.9030742807249
"956",956,1419.96685153064,5550.60437210205,30.9192496674806
"957",957,1420.09043991657,5554.09962713007,30.935416596516
"958",958,1420.19573716871,5557.75894112109,30.9515750810843
"959",959,1420.39051139904,5561.35492327608,30.967725134404
"960",960,1420.50833685924,5565.02754987468,30.9838667696593
"961",961,1420.65531382855,5567.7333704073,31
"962",962,1420.74025752721,5571.05824608852,31.0161248385416
"963",963,1420.91086795486,5574.22533077437,31.0322412983658
"964",964,1421.00527562329,5577.06101604738,31.04834939252
"965",965,1421.21114238078,5580.35411813309,31.0644491340181
"966",966,1421.35879790988,5583.62682249295,31.0805405358401
"967",967,1421.55960022972,5587.50477401455,31.0966236109324
"968",968,1421.71154126359,5590.53346409588,31.1126983722081
"969",969,1421.81928768582,5594.42040908258,31.1287648325468
"970",970,1421.92209984048,5598.0088401332,31.1448230047949
"971",971,1422.09966637913,5601.08578712981,31.1608729017658
"972",972,1422.19983969565,5604.51501259948,31.1769145362398
"973",973,1422.37311463205,5608.47643783151,31.1929479209644
"974",974,1422.46893932001,5611.9463997477,31.2089730686545
"975",975,1422.60127391894,5614.98499262773,31.224989991992
"976",976,1422.78595825778,5618.05210363414,31.2409987036266
"977",977,1422.86187996286,5622.02027904304,31.2569992161756
"978",978,1423.15975994749,5625.63339131693,31.2729915422238
"979",979,1423.28256055469,5628.88617588854,31.288975694324
"980",980,1423.44491709698,5631.80288938818,31.3049516849971
"981",981,1423.51301606704,5635.04208891432,31.3209195267317
"982",982,1423.6377370044,5638.67957796641,31.3368792319848
"983",983,1423.74089768934,5642.02066431887,31.3528308131818
"984",984,1423.91769506583,5645.07106107862,31.3687742827162
"985",985,1424.0776078774,5648.55681204676,31.3847096529504
"986",986,1424.27757892392,5652.23184845151,31.4006369362152
"987",987,1424.44613575979,5656.07996471574,31.41655614481
"988",988,1424.50085455208,5659.0962768986,31.4324672910034
"989",989,1424.60292384878,5663.08775064854,31.4483703870328
"990",990,1424.66622063924,5666.49989586768,31.4642654451045
"991",991,1424.7513598904,5669.68826484026,31.4801524773944
"992",992,1424.8546380502,5672.41525494744,31.4960314960472
"993",993,1424.95560544793,5675.10914928138,31.5119025131775
"994",994,1425.09859664832,5678.71898212888,31.5277655408689
"995",995,1425.12873240943,5682.31743472836,31.543620591175
"996",996,1425.25924850415,5685.62403385954,31.559467676119
"997",997,1425.51185393926,5688.89910991107,31.5753068076939
"998",998,1425.61331755699,5692.39776066333,31.5911379978626
"999",999,1425.68425196747,5695.07769487907,31.6069612585582
"1000",1000,1425.85427677607,5698.24566953274,31.6227766016838
"1001",1001,1425.95941025164,5701.68795470883,31.6385840391128
"1002",1002,1426.10725762914,5704.82766593072,31.6543835826888
"1003",1003,1426.27879429404,5708.02906653802,31.6701752442262
"1004",1004,1426.35839705388,5711.17557528402,31.6859590355097
"1005",1005,1426.42927080176,5714.74387889047,31.7017349682947
"1006",1006,1426.62748219015,5718.20656097748,31.7175030543074
"1007",1007,1426.74242596423,5721.86558442639,31.7332633052449
"1008",1008,1426.83710751555,5724.99250692353,31.7490157327751
"1009",1009,1426.94818898975,5727.89737268671,31.7647603485372
"1010",1010,1427.11928184221,5731.17142455606,31.7804971641414
"1011",1011,1427.19121152832,5734.47511622154,31.7962261911693
"1012",1012,1427.31404162198,5737.64730847878,31.8119474411737
"1013",1013,1427.36931143507,5740.72201411051,31.8276609256791
"1014",1014,1427.44063060008,5743.64414295367,31.8433666561813
"1015",1015,1427.52175381641,5746.97309147537,31.859064644148
"1016",1016,1427.6854716681,5749.45025034739,31.8747549010185
"1017",1017,1427.82048447843,5752.49618109966,31.8904374382039
"1018",1018,1427.98346874559,5755.52237677211,31.9061122670876
"1019",1019,1428.05721014835,5758.75192621125,31.9217793990247
"1020",1020,1428.14530744181,5761.44599503369,31.9374388453426
"1021",1021,1428.41939112915,5765.07517757981,31.9530906173409
"1022",1022,1428.4458471808,5768.24097393962,31.9687347262916
"1023",1023,1428.50542422359,5770.71935337157,31.984371183439
"1024",1024,1428.62418043914,5773.46968441521,32
"1025",1025,1428.80342730611,5777.44649934384,32.0156211871642
"1026",1026,1428.97164481835,5780.80911476176,32.0312347560939
"1027",1027,1429.0484490597,5783.54309567261,32.0468407179241
"1028",1028,1429.15343329419,5787.01561000494,32.0624390837628
"1029",1029,1429.29468466123,5790.07677153196,32.0780298646909
"1030",1030,1429.41891101966,5793.26249249301,32.0936130717624
"1031",1031,1429.51425299178,5796.94284561878,32.1091887160046
"1032",1032,1429.61791787163,5799.71021290779,32.124756808418
"1033",1033,1429.73665407515,5802.45815347669,32.1403173599764
"1034",1034,1429.84018763412,5806.07856298984,32.1558703816271
"1035",1035,1429.92369350474,5809.88054669414,32.1714158842908
"1036",1036,1430.08059470036,5813.16218919606,32.1869538788622
"1037",1037,1430.18784809231,5816.27320605991,32.2024843762092
"1038",1038,1430.265115535,5819.34447197066,32.218007387174
"1039",1039,1430.33207034124,5822.57291919437,32.2335229225724
"1040",1040,1430.44290051634,5825.49026509839,32.2490309931942
"1041",1041,1430.53037170738,5828.40266314134,32.2645316098034
"1042",1042,1430.67537313362,5831.47275549839,32.2800247831379
"1043",1043,1430.83523693085,5835.34047827252,32.2955105239103
"1044",1044,1430.98582421661,5838.04118309823,32.310988842807
"1045",1045,1431.0892110813,5841.23387498611,32.3264597504892
"1046",1046,1431.17680753988,5844.37292975781,32.3419232575925
"1047",1047,1431.21751765774,5847.06983699883,32.3573793747269
"1048",1048,1431.43692604621,5849.79595813728,32.3728281124773
"1049",1049,1431.55546834756,5852.08920553697,32.3882694814033
"1050",1050,1431.64158621342,5854.69980274147,32.4037034920393
"1051",1051,1431.71868769412,5857.3308465666,32.4191301548947
"1052",1052,1431.77904353835,5860.05876368185,32.4345494804537
"1053",1053,1431.85698509638,5863.10623159852,32.4499614791759
"1054",1054,1431.92019767949,5866.3121369554,32.4653661614959
"1055",1055,1432.15534800267,5869.59340701409,32.4807635378234
"1056",1056,1432.2567720535,5873.10103625793,32.4961536185438
"1057",1057,1432.27087049667,5875.43448904224,32.5115364140177
"1058",1058,1432.31315905746,5877.72403195202,32.5269119345812
"1059",1059,1432.35991537945,5880.40703489538,32.542280190546
"1060",1060,1432.47971269687,5883.27308427192,32.5576411921994
"1061",1061,1432.58096304092,5886.34478772903,32.5729949498047
"1062",1062,1432.66664531714,5889.2970486294,32.5883414736007
"1063",1063,1432.7157010268,5892.57163602223,32.6036807738022
"1064",1064,1432.79120600702,5895.90873155525,32.6190128606002
"1065",1065,1432.84548998728,5899.35649439874,32.6343377441614
"1066",1066,1432.95446340364,5902.81264550609,32.649655434629
"1067",1067,1433.00320529495,5905.63439149989,32.6649659421222
"1068",1068,1433.0746408493,5908.32018337215,32.6802692767364
"1069",1069,1433.15152565723,5910.75532230125,32.6955654485436
"1070",1070,1433.22322144854,5914.25132961824,32.7108544675922
"1071",1071,1433.28981347359,5916.88219560052,32.7261363439071
"1072",1072,1433.40940971628,5920.43269182639,32.7414110874898
"1073",1073,1433.45273357691,5923.24078143629,32.7566787083184
"1074",1074,1433.55890818857,5925.75974575858,32.7719392163479
"1075",1075,1433.63545441372,5929.05284467453,32.78719262151
"1076",1076,1433.66212758971,5931.77300112016,32.8024389337135
"1077",1077,1433.71418817083,5935.23511729321,32.8176781628439
"1078",1078,1433.76079080803,5938.1689340332,32.832910318764
"1079",1079,1433.84303165303,5941.14785545905,32.8481354113137
"1080",1080,1433.92277035194,5944.13037910092,32.86335345031
"1081",1081,1433.95700629449,5946.94977804754,32.8785644455472
"1082",1082,1434.01823922052,5949.89284707298,32.8937684067971
"1083",1083,1434.09610173338,5952.96677049976,32.9089653438087
"1084",1084,1434.15588403267,5956.08420212767,32.9241552663087
"1085",1085,1434.32390141586,5958.79859758149,32.9393381840012
"1086",1086,1434.38003102712,5961.56105360905,32.9545141065682
"1087",1087,1434.41827816701,5964.02513840892,32.9696830436691
"1088",1088,1434.47865844482,5967.4084798797,32.9848450049413
"1089",1089,1434.56529328019,5970.55794116341,33
"1090",1090,1434.70563284233,5973.72627760087,33.0151480384384
"1091",1091,1434.84005327039,5976.64687434667,33.0302891298275
"1092",1092,1434.87665852848,5979.94529848838,33.0454232837166
"1093",1093,1435.01951659931,5982.22968800052,33.0605505096331
"1094",1094,1435.05796129291,5985.39488252882,33.0756708170825
"1095",1095,1435.12909146209,5987.67389604789,33.0907842155486
"1096",1096,1435.21910339686,5991.14795219099,33.1058907144937
"1097",1097,1435.3021014513,5994.63736304264,33.1209903233584
"1098",1098,1435.3714423655,5997.3101215749,33.1360830515618
"1099",1099,1435.4783134083,6000.17846989897,33.1511689085016
"1100",1100,1435.538181641,6002.87727308563,33.166247903554
"1101",1101,1435.60424738401,6005.94728025195,33.1813200460741
"1102",1102,1435.69710466268,6009.23800190704,33.1963853453957
"1103",1103,1435.77985100638,6012.29345904319,33.2114438108312
"1104",1104,1435.88997212878,6015.11962678638,33.2264954516723
"1105",1105,1435.96705420387,6017.91200743924,33.2415402771893
"1106",1106,1436.01188048309,6020.86336181102,33.2565782966318
"1107",1107,1436.0875059022,6023.89281311105,33.2716095192282
"1108",1108,1436.14316486575,6026.60305342318,33.2866339541865
"1109",1109,1436.18946401266,6029.22342801653,33.3016516106934
"1110",1110,1436.26585327163,6032.08215119922,33.3166624979154
"1111",1111,1436.30312485225,6034.62633033768,33.3316666249979
"1112",1112,1436.31929257633,6037.49265531495,33.3466640010661
"1113",1113,1436.39635936374,6040.91625906967,33.3616546352246
"1114",1114,1436.44079892426,6042.67793527906,33.3766385365573
"1115",1115,1436.50780823763,6045.5916636481,33.391615714128
"1116",1116,1436.51600911712,6048.55139385645,33.4065861769801
"1117",1117,1436.66920173721,6051.25007956766,33.4215499341368
"1118",1118,1436.74719736727,6053.77144982187,33.436506994601
"1119",1119,1436.78386969047,6057.22399253175,33.4514573673555
"1120",1120,1436.8527210064,6060.74004590868,33.466401061363
"1121",1121,1436.87037594344,6063.92521471268,33.4813380855664
"1122",1122,1436.98044117944,6066.63878207405,33.4962684488885
"1123",1123,1437.09009855485,6069.29725884978,33.5111921602321
"1124",1124,1437.14064961692,6071.70424473987,33.5261092284804
"1125",1125,1437.19419970278,6074.83408296043,33.5410196624968
"1126",1126,1437.30989042837,6077.59881392878,33.555923471125
"1127",1127,1437.36679335725,6080.17258270338,33.570820663189
"1128",1128,1437.41958972588,6083.00606980203,33.5857112474933
"1129",1129,1437.49203405244,6085.48799741063,33.6005952328229
"1130",1130,1437.55862459657,6087.92972860761,33.6154726279432
"1131",1131,1437.62265466731,6090.59307043694,33.6303434416005
"1132",1132,1437.66022412992,6093.46399085291,33.6452076825214
"1133",1133,1437.73169627023,6095.88042806633,33.6600653594137
"1134",1134,1437.75399397422,6098.37709853,33.6749164809655
"1135",1135,1437.76972480155,6100.90274374325,33.689761055846
"1136",1136,1437.78794951894,6103.68230904636,33.7045990927054
"1137",1137,1437.81096528494,6106.29645667193,33.7194306001747
"1138",1138,1437.81215234059,6108.61423252666,33.734255586866
"1139",1139,1437.8623813224,6111.55917982885,33.7490740613724
"1140",1140,1437.88913764396,6113.79802964796,33.7638860322683
"1141",1141,1438.00618491392,6116.18903510253,33.7786915081091
"1142",1142,1438.01033823143,6118.43675909543,33.7934904974316
"1143",1143,1438.04388771721,6120.94193960672,33.8082830087539
"1144",1144,1438.15674090079,6123.60104193131,33.8230690505755
"1145",1145,1438.1882317674,6126.10561337926,33.8378486313773
"1146",1146,1438.23011311642,6128.85537230261,33.8526217596215
"1147",1147,1438.25508883332,6131.36768939897,33.8673884437522
"1148",1148,1438.3133890251,6133.65423132108,33.8821486921948
"1149",1149,1438.34129686951,6136.75387522334,33.8969025133566
"1150",1150,1438.44454845366,6139.51175802838,33.9116499156263
"1151",1151,1438.52115679235,6142.68978823905,33.9263909073747
"1152",1152,1438.57938523597,6145.67384828596,33.9411254969543
"1153",1153,1438.63789043119,6148.76015297338,33.9558536926993
"1154",1154,1438.6778660742,6151.59444520843,33.9705755029261
"1155",1155,1438.75618752905,6154.06453884833,33.9852909359329
"1156",1156,1438.79266669836,6156.98824254359,34
"1157",1157,1438.85249353518,6159.62255861721,34.0147027033899
"1158",1158,1438.92348885836,6162.42837820727,34.0293990543471
"1159",1159,1438.95435131654,6165.27824679804,34.0440890610984
"1160",1160,1439.01127286612,6167.77988095522,34.0587727318528
"1161",1161,1439.09980090323,6171.09352269548,34.0734500748016
"1162",1162,1439.12109524034,6174.29939666191,34.0881210981186
"1163",1163,1439.17650802266,6176.8702829516,34.1027858099599
"1164",1164,1439.24144737599,6179.38095175499,34.117444218464
"1165",1165,1439.28648891839,6182.13936592623,34.132096331752
"1166",1166,1439.33991646517,6184.89975991977,34.1467421579277
"1167",1167,1439.37530377353,6187.7278339787,34.1613817050774
"1168",1168,1439.45501151308,6191.12093135539,34.1760149812701
"1169",1169,1439.49520515291,6193.97854839382,34.1906419945575
"1170",1170,1439.50063080318,6196.50882539718,34.2052627529741
"1171",1171,1439.53279017408,6199.52279219624,34.2198772645373
"1172",1172,1439.56621379212,6202.11709358184,34.2344855372474
"1173",1173,1439.59552699293,6204.48320447628,34.2490875790874
"1174",1174,1439.61276395131,6206.85616928549,34.2636833980236
"1175",1175,1439.68221674177,6209.14851991726,34.2782730020052
"1176",1176,1439.72375171403,6211.42218630784,34.2928563989645
"1177",1177,1439.7399475812,6214.2384808994,34.3074335968169
"1178",1178,1439.76472433573,6217.22405028774,34.322004603461
"1179",1179,1439.81838986909,6219.37879410732,34.3365694267788
"1180",1180,1439.86017490391,6222.18055853167,34.3511280746353
"1181",1181,1439.89573965399,6224.49702823608,34.3656805548792
"1182",1182,1439.9555334532,6227.30999855179,34.3802268753422
"1183",1183,1439.98088394746,6229.90427939866,34.3947670438397
"1184",1184,1440.07015572751,6232.37457505097,34.4093010681705
"1185",1185,1440.11675395971,6235.30624531336,34.423828956117
"1186",1186,1440.15485722385,6238.07249178934,34.4383507154451
"1187",1187,1440.16633795978,6240.18304222265,34.4528663539044
"1188",1188,1440.18396132044,6242.87153654102,34.4673758792282
"1189",1189,1440.22530695184,6245.50517694082,34.4818792991333
"1190",1190,1440.23286430354,6247.52573764052,34.4963766213207
"1191",1191,1440.2630132188,6249.67592436516,34.5108678534748
"1192",1192,1440.36099712781,6252.26588106714,34.5253530032641
"1193",1193,1440.38046947969,6255.78855530412,34.5398320783411
"1194",1194,1440.40796010481,6258.89371770212,34.554305086342
"1195",1195,1440.43753492964,6261.95601945678,34.5687720348872
"1196",1196,1440.4604138609,6264.19323035283,34.5832329315812
"1197",1197,1440.49980195745,6266.57629403824,34.5976877840124
"1198",1198,1440.50491019564,6269.24591187727,34.6121365997536
"1199",1199,1440.51181566631,6271.86856533031,34.6265793863616
"1200",1200,1440.54880457613,6274.2302476784,34.6410161513775
"1201",1201,1440.57154041175,6276.35843199347,34.6554469023269
"1202",1202,1440.61553469223,6279.03196664792,34.6698716467194
"1203",1203,1440.6851594078,6281.53971048028,34.6842903920492
"1204",1204,1440.71588036101,6284.2752288947,34.6987031457949
"1205",1205,1440.71968908236,6286.64856718023,34.7131099154196
"1206",1206,1440.77426494469,6288.83859146442,34.7275107083707
"1207",1207,1440.84149924433,6291.89742030254,34.7419055320804
"1208",1208,1440.87794576318,6294.62089361167,34.7562943939655
"1209",1209,1440.8896646428,6296.75257577912,34.7706773014274
"1210",1210,1440.91132057392,6299.91259702199,34.7850542618522
"1211",1211,1440.93012201022,6302.93625754366,34.7994252826106
"1212",1212,1440.96267951875,6305.08243275933,34.8137903710584
"1213",1213,1440.97063485019,6307.67344569988,34.828149534536
"1214",1214,1440.9743225926,6310.10843579179,34.8425027803687
"1215",1215,1441.00890452365,6312.41265339734,34.8568501158667
"1216",1216,1441.02879614303,6315.04124595832,34.8711915483254
"1217",1217,1441.03848437738,6317.82435808031,34.8855270850248
"1218",1218,1441.08579303466,6320.48448819912,34.8998567332303
"1219",1219,1441.11035736783,6323.22135212942,34.9141805001922
"1220",1220,1441.14139043834,6325.63999799117,34.928498393146
"1221",1221,1441.17100673766,6328.04905943965,34.9428104193123
"1222",1222,1441.19427874654,6331.14508527881,34.9571165858971
"1223",1223,1441.24703242243,6333.92375783009,34.9714169000914
"1224",1224,1441.28981637714,6336.0454887157,34.9857113690718
"1225",1225,1441.29869554832,6338.48084901654,35
"1226",1226,1441.31625490922,6341.02377734163,35.0142828000232
"1227",1227,1441.32103238087,6343.76745197047,35.028559776274
"1228",1228,1441.32590669714,6345.67407393871,35.0428309358705
"1229",1229,1441.35853195462,6348.18613307804,35.0570962859162
"1230",1230,1441.39194338979,6350.87285237316,35.0713558335004
"1231",1231,1441.41407112014,6353.48640752587,35.0856095856977
"1232",1232,1441.45295540892,6356.05143723539,35.0998575495685
"1233",1233,1441.47795616363,6359.04728766289,35.1140997321589
"1234",1234,1441.49264154992,6361.03856521768,35.1283361405006
"1235",1235,1441.52190072214,6363.44800177396,35.1425667816112
"1236",1236,1441.52954168723,6365.56532871138,35.1567916624939
"1237",1237,1441.54908270989,6368.13289667732,35.1710107901379
"1238",1238,1441.55721688787,6370.23718354987,35.1852241715184
"1239",1239,1441.575485303,6372.63547417299,35.1994318135961
"1240",1240,1441.60350011371,6375.15861181233,35.213633723318
"1241",1241,1441.61536077014,6377.39104320596,35.2278299076171
"1242",1242,1441.63763016839,6380.13739114083,35.2420203734122
"1243",1243,1441.66034102759,6382.00576933887,35.2562051276084
"1244",1244,1441.68425862001,6384.35802532042,35.2703841770968
"1245",1245,1441.70348292197,6386.49298994103,35.2845575287547
"1246",1246,1441.71376933804,6389.09667000748,35.2987251894456
"1247",1247,1441.72522435024,6391.15208885996,35.3128871660192
"1248",1248,1441.73930334171,6393.65120223916,35.3270434653114
"1249",1249,1441.75643229366,6396.16643207944,35.3411940941446
"1250",1250,1441.77123247964,6397.87335023113,35.3553390593274
"1251",1251,1441.79308434931,6400.8056583935,35.3694783676548
"1252",1252,1441.80571092899,6402.8052153972,35.3836120259083
"1253",1253,1441.8162051354,6404.89567984968,35.3977400408557
"1254",1254,1441.82216407636,6406.92452041539,35.4118624192515
"1255",1255,1441.84499195747,6409.42023750775,35.4259791678367
"1256",1256,1441.88053759528,6411.80683422501,35.4400902933387
"1257",1257,1441.88861654949,6414.18342750815,35.4541958024717
"1258",1258,1441.90270551053,6416.73273672899,35.4682957019364
"1259",1259,1441.91775141764,6419.22313270002,35.4823899984203
"1260",1260,1441.95049754223,6421.26261507362,35.4964786985977
"1261",1261,1441.98826130802,6424.0036188968,35.5105618091294
"1262",1262,1442.00440977037,6426.20398767366,35.5246393366632
"1263",1263,1442.0319427633,6428.95012013889,35.5387112878337
"1264",1264,1442.03320091236,6430.80496111895,35.5527776692624
"1265",1265,1442.04066460689,6432.87160752177,35.5668384875575
"1266",1266,1442.04387556252,6435.11403914908,35.5808937493144
"1267",1267,1442.05681216629,6437.28982517594,35.5949434611154
"1268",1268,1442.0698982877,6439.75283742138,35.6089876295297
"1269",1269,1442.08676069284,6441.68251742616,35.6230262611138
"1270",1270,1442.10282219936,6444.26815977855,35.6370593624109
"1271",1271,1442.15531476731,6446.15887824389,35.6510869399518
"1272",1272,1442.16940813706,6448.40528056055,35.665109000254
"1273",1273,1442.18358392303,6451.06525111732,35.6791255498225
"1274",1274,1442.20470535901,6453.07521873635,35.6931365951495
"1275",1275,1442.21469265365,6455.43140236213,35.7071421427142
"1276",1276,1442.2238989619,6457.44462192163,35.7211421989835
"1277",1277,1442.23295900551,6460.13385111104,35.7351367704113
"1278",1278,1442.27821915842,6462.97779615404,35.749125863439
"1279",1279,1442.29264547039,6465.25702424998,35.7631094844953
"1280",1280,1442.29723341433,6466.84094093047,35.7770876399966
"1281",1281,1442.30804000283,6469.53692984051,35.7910603363466
"1282",1282,1442.3132038726,6471.98780336734,35.8050275799363
"1283",1283,1442.33371310982,6474.18673864573,35.8189893771446
"1284",1284,1442.34101389295,6476.49945257915,35.8329457343378
"1285",1285,1442.36491985619,6478.08500915394,35.8468966578698
"1286",1286,1442.37233805875,6480.49853737435,35.8608421540822
"1287",1287,1442.37801975887,6483.33308476693,35.8747822293042
"1288",1288,1442.39514889446,6485.69966521166,35.8887168898527
"1289",1289,1442.40997320504,6487.79815413476,35.9026461420325
"1290",1290,1442.41603872921,6489.78500705458,35.9165699921359
"1291",1291,1442.42903474169,6491.79204581249,35.9304884464434
"1292",1292,1442.43367229001,6493.82385313727,35.9444015112229
"1293",1293,1442.47030889273,6495.73460049606,35.9583091927304
"1294",1294,1442.48200861343,6498.513844962,35.9722114972099
"1295",1295,1442.50123480048,6500.92493207853,35.9861084308932
"1296",1296,1442.51382406809,6503.51540571792,36
"1297",1297,1442.53150730206,6505.90399183704,36.0138862107382
"1298",1298,1442.54539659268,6508.29365476578,36.0277670693036
"1299",1299,1442.55504773494,6510.89267494564,36.0416425818802
"1300",1300,1442.56551148571,6512.87208617189,36.0555127546399
"1301",1301,1442.59950054336,6515.02098961502,36.0693775937429
"1302",1302,1442.60371572364,6517.18106007176,36.0832371053374
"1303",1303,1442.61002669176,6519.68376786806,36.0970912955601
"1304",1304,1442.61896891733,6522.02065550088,36.1109401705356
"1305",1305,1442.62373811339,6524.4079654717,36.1247837363769
"1306",1306,1442.63514185752,6526.4900513039,36.1386219991853
"1307",1307,1442.66566448632,6528.81019594863,36.1524549650504
"1308",1308,1442.67009133225,6531.35382468427,36.1662826400502
"1309",1309,1442.67591571347,6533.5675406601,36.1801050302511
"1310",1310,1442.69169866672,6535.38156322483,36.1939221417077
"1311",1311,1442.71090526068,6537.15067065207,36.2077339804633
"1312",1312,1442.71479717941,6539.3208167713,36.2215405525497
"1313",1313,1442.72498482241,6541.60342526999,36.2353418639869
"1314",1314,1442.74625971946,6543.17786534839,36.2491379207837
"1315",1315,1442.76094288462,6545.50614018728,36.2629287289375
"1316",1316,1442.77909764807,6547.39035349331,36.2767142944341
"1317",1317,1442.78445741067,6549.64488069663,36.2904946232481
"1318",1318,1442.79503587538,6551.87104798971,36.3042697213427
"1319",1319,1442.8090352253,6554.22194687252,36.3180395946698
"1320",1320,1442.81834590524,6556.03783053173,36.3318042491699
"1321",1321,1442.83909287822,6558.46797173973,36.3455636907725
"1322",1322,1442.85090513971,6560.62210830566,36.3593179253957
"1323",1323,1442.85200024486,6562.54509301574,36.3730669589464
"1324",1324,1442.86909749324,6564.7424708741,36.3868107973205
"1325",1325,1442.87861767254,6567.24184336231,36.4005494464026
"1326",1326,1442.8846824479,6569.29655312525,36.4142829120662
"1327",1327,1442.90080458706,6571.5651140476,36.428011200174
"1328",1328,1442.90818612984,6573.57420388406,36.4417343165772
"1329",1329,1442.91961446431,6575.72675288202,36.4554522671164
"1330",1330,1442.93202388879,6577.88966153932,36.4691650576209
"1331",1331,1442.94167104315,6579.57362704932,36.4828726939094
"1332",1332,1442.94714490709,6581.40859687817,36.4965751817893
"1333",1333,1442.95747033749,6583.45352417416,36.5102725270574
"1334",1334,1442.97131674548,6585.47114615394,36.5239647354993
"1335",1335,1442.97723519129,6587.53095283587,36.5376518128902
"1336",1336,1442.98206634089,6589.78140613963,36.5513337649941
"1337",1337,1442.99301333347,6591.93859270651,36.5650105975644
"1338",1338,1443.00443296228,6593.90238284114,36.5786823163438
"1339",1339,1443.01093222434,6595.85530129042,36.592348927064
"1340",1340,1443.02388797304,6598.47259100535,36.6060104354463
"1341",1341,1443.03109389233,6601.01322994944,36.6196668472011
"1342",1342,1443.03907071397,6602.92655551741,36.6333181680284
"1343",1343,1443.05146566193,6605.3660032815,36.6469644036174
"1344",1344,1443.05493739601,6606.89150918592,36.6606055596467
"1345",1345,1443.06490805364,6609.26563887476,36.6742416417845
"1346",1346,1443.07089665097,6610.99693050072,36.6878726556883
"1347",1347,1443.08753061713,6613.41084348254,36.7014986070051
"1348",1348,1443.0936823118,6615.15247972114,36.7151195013716
"1349",1349,1443.10174615223,6617.35942148746,36.7287353444139
"1350",1350,1443.10571328787,6619.14167423098,36.7423461417477
"1351",1351,1443.12447660093,6621.16518566251,36.7559518989782
"1352",1352,1443.14751608371,6623.18190418319,36.7695526217005
"1353",1353,1443.15479321246,6625.15811602905,36.783148315499
"1354",1354,1443.16378828374,6627.23105445377,36.7967389859482
"1355",1355,1443.17291795849,6629.08673683897,36.8103246386119
"1356",1356,1443.17999117668,6630.88172098712,36.8239052790439
"1357",1357,1443.19159285706,6632.93571797107,36.8374809127877
"1358",1358,1443.20288808708,6635.0515599593,36.8510515453766
"1359",1359,1443.20946136332,6637.15372673724,36.8646171823335
"1360",1360,1443.21248001893,6639.24660659801,36.8781778291715
"1361",1361,1443.22570836727,6641.55390803953,36.8917334913934
"1362",1362,1443.23526521906,6643.86245675691,36.9052841744919
"1363",1363,1443.24718560505,6645.85588412348,36.9188298839495
"1364",1364,1443.25189348815,6648.1385479719,36.9323706252388
"1365",1365,1443.25441947083,6650.4669099898,36.9459064038223
"1366",1366,1443.27501172098,6652.67254862817,36.9594372251527
"1367",1367,1443.27967654137,6654.09588303533,36.9729630946723
"1368",1368,1443.29073700242,6656.130075146,36.9864840178139
"1369",1369,1443.29921106394,6657.92240468227,37
"1370",1370,1443.30349365699,6659.65625491993,37.0135110466435
"1371",1371,1443.30983398226,6661.89743884588,37.0270171631472
"1372",1372,1443.32236730043,6663.98986435244,37.0405183549043
"1373",1373,1443.33270508535,6665.94966325321,37.0540146272978
"1374",1374,1443.33760108216,6668.16683116946,37.0675059857013
"1375",1375,1443.34355515424,6670.34348088817,37.0809924354783
"1376",1376,1443.34555804958,6672.28901002888,37.0944739819828
"1377",1377,1443.34884766724,6674.25880106244,37.1079506305589
"1378",1378,1443.35174484469,6676.36419336221,37.1214223865412
"1379",1379,1443.35729820051,6678.46893129121,37.1348892552543
"1380",1380,1443.36176896934,6680.19973401981,37.1483512420134
"1381",1381,1443.37029550806,6682.21195865725,37.1618083521241
"1382",1382,1443.37582449173,6684.43951843685,37.1752605908822
"1383",1383,1443.38664065436,6686.46389013317,37.1887079635741
"1384",1384,1443.38915724883,6688.73998073994,37.2021504754766
"1385",1385,1443.39342680549,6690.75757402278,37.2155881318568
"1386",1386,1443.40295770088,6692.94088123931,37.2290209379726
"1387",1387,1443.41620084002,6695.313074475,37.2424488990721
"1388",1388,1443.42012129089,6697.25951250134,37.2558720203943
"1389",1389,1443.42441706271,6699.23344076661,37.2692903071684
"1390",1390,1443.43415896671,6701.609725104,37.2827037646145
"1391",1391,1443.43581288629,6703.45407568883,37.296112397943
"1392",1392,1443.44266690318,6705.78145406111,37.3095162123553
"1393",1393,1443.45233375644,6707.61200794845,37.322915213043
"1394",1394,1443.45763112454,6709.24204878822,37.3363094051889
"1395",1395,1443.45941448368,6710.72180184656,37.3496987939662
"1396",1396,1443.46733303653,6712.76392082242,37.3630833845388
"1397",1397,1443.47587491977,6714.34720732893,37.3764631820615
"1398",1398,1443.4826945163,6716.11392273159,37.3898381916798
"1399",1399,1443.48574922758,6717.71794542955,37.4032084185301
"1400",1400,1443.49609620452,6719.92199128238,37.4165738677394
"1401",1401,1443.50295009496,6721.79844859048,37.4299345444258
"1402",1402,1443.51206747388,6723.4166511508,37.4432904536981
"1403",1403,1443.51344015876,6725.14334975561,37.4566416006561
"1404",1404,1443.52149282312,6727.10065957993,37.4699879903904
"1405",1405,1443.52697700026,6728.77687715313,37.4833296279826
"1406",1406,1443.53836366735,6731.23032628665,37.4966665185054
"1407",1407,1443.54527297168,6733.25023513041,37.5099986670221
"1408",1408,1443.54724826185,6735.37192417536,37.5233260785874
"1409",1409,1443.54894922166,6737.54723653359,37.5366487582469
"1410",1410,1443.55257252593,6739.4332111702,37.5499667110372
"1411",1411,1443.55523775939,6741.53963049552,37.5632799419859
"1412",1412,1443.5579854148,6743.45763195979,37.5765884561119
"1413",1413,1443.56242567247,6745.87176552685,37.589892258425
"1414",1414,1443.57160960858,6747.83920848767,37.6031913539263
"1415",1415,1443.57520739786,6749.64290276769,37.6164857476081
"1416",1416,1443.58899979258,6751.91684690352,37.6297754444536
"1417",1417,1443.59517569393,6753.99457398728,37.6430604494374
"1418",1418,1443.60275833404,6756.12315077792,37.6563407675255
"1419",1419,1443.60647014216,6758.36374586246,37.6696164036747
"1420",1420,1443.61023960563,6760.42189030549,37.6828873628335
"1421",1421,1443.61589465362,6762.55375459926,37.6961536499415
"1422",1422,1443.61591339157,6764.23210178073,37.7094152699296
"1423",1423,1443.61811786566,6765.93318559099,37.72267222772
"1424",1424,1443.620411584,6767.69649324162,37.7359245282264
"1425",1425,1443.62117044578,6769.65033750151,37.7491721763537
"1426",1426,1443.62610527605,6771.49252831381,37.7624151769984
"1427",1427,1443.63004283078,6773.95688590859,37.7756535350482
"1428",1428,1443.63554704002,6776.07059244832,37.7888872553824
"1429",1429,1443.64196601379,6778.46276205441,37.8021163428716
"1430",1430,1443.64582050388,6780.8698063633,37.8153408023781
"1431",1431,1443.64910447296,6782.75576746943,37.8285606387555
"1432",1432,1443.65136540778,6784.73113190615,37.841775856849
"1433",1433,1443.65337140984,6786.33565383854,37.8549864614954
"1434",1434,1443.65421605583,6788.31978155596,37.868192457523
"1435",1435,1443.66152101179,6790.17643713561,37.8813938497516
"1436",1436,1443.66515839155,6792.35168953236,37.8945906429928
"1437",1437,1443.67152301671,6794.19506011961,37.9077828420497
"1438",1438,1443.67660241185,6796.06089890021,37.9209704517171
"1439",1439,1443.68576035502,6797.67939251507,37.9341534767813
"1440",1440,1443.69063428894,6799.2992028109,37.9473319220206
"1441",1441,1443.69358058266,6801.05597530437,37.9605057922046
"1442",1442,1443.69718713305,6802.85264988004,37.973675092095
"1443",1443,1443.70145153318,6804.67906247612,37.9868398264452
"1444",1444,1443.70568155537,6806.24202571478,38
"1445",1445,1443.71282425945,6808.34629563364,38.0131556174964
"1446",1446,1443.71612692934,6810.1303952873,38.0263066836631
"1447",1447,1443.71816438582,6812.27386221371,38.0394532032205
"1448",1448,1443.71963451772,6813.57388197837,38.0525951808809
"1449",1449,1443.72493645307,6815.54402874599,38.0657326213486
"1450",1450,1443.7321788707,6817.16626295367,38.0788655293195
"1451",1451,1443.73535079037,6818.64441496456,38.0919939094818
"1452",1452,1443.7391542799,6820.48119438563,38.1051177665153
"1453",1453,1443.74162592674,6821.87760469872,38.1182371050918
"1454",1454,1443.74362182307,6823.72445523611,38.1313519298752
"1455",1455,1443.74494412207,6826.14678417198,38.1444622455213
"1456",1456,1443.74778560627,6828.0101287908,38.1575680566778
"1457",1457,1443.75052586115,6829.75411015656,38.1706693679846
"1458",1458,1443.75166637874,6831.74061543967,38.1837661840736
"1459",1459,1443.75825704958,6833.22589738335,38.1968585095686
"1460",1460,1443.76077260079,6835.25666551152,38.2099463490856
"1461",1461,1443.76466534847,6836.97437868668,38.2230297072328
"1462",1462,1443.7666762666,6838.59558902372,38.2361085886103
"1463",1463,1443.76960608195,6840.24067576579,38.2491829978106
"1464",1464,1443.77012280264,6842.20707568858,38.262252939418
"1465",1465,1443.77864872472,6843.85083582968,38.2753184180093
"1466",1466,1443.78677376128,6846.01131456616,38.2883794381533
"1467",1467,1443.78884984315,6847.92664838403,38.3014360044111
"1468",1468,1443.79120379448,6849.66143306741,38.314488121336
"1469",1469,1443.7929780041,6851.45139402335,38.3275357934736
"1470",1470,1443.79683957919,6853.46243431083,38.3405790253616
"1471",1471,1443.79768158678,6855.19795241893,38.3536178215302
"1472",1472,1443.80518669596,6857.08298319371,38.3666521865018
"1473",1473,1443.80718242824,6859.17258130701,38.379682124791
"1474",1474,1443.80805118244,6860.8787202364,38.3927076409049
"1475",1475,1443.81148279891,6862.4987496548,38.405728739343
"1476",1476,1443.81695543987,6864.68978853105,38.4187454245971
"1477",1477,1443.81907564545,6867.18754710049,38.4317577011513
"1478",1478,1443.82259481691,6869.05291494217,38.4447655734822
"1479",1479,1443.82486179981,6870.76985473802,38.4577690460588
"1480",1480,1443.83042966636,6872.46791543725,38.4707681233427
"1481",1481,1443.83438778285,6874.36280289458,38.4837628097877
"1482",1482,1443.83667182186,6875.90361062474,38.4967531098403
"1483",1483,1443.83929477064,6877.62959506747,38.5097390279394
"1484",1484,1443.84247521946,6879.17022022631,38.5227205685164
"1485",1485,1443.84768338791,6880.78532220743,38.5356977359954
"1486",1486,1443.85127467679,6882.26410014284,38.5486705347928
"1487",1487,1443.85604072838,6884.06155760868,38.5616389693177
"1488",1488,1443.85769840647,6885.88327799497,38.5746030439718
"1489",1489,1443.86208349049,6887.69964801569,38.5875627631495
"1490",1490,1443.86827115329,6889.16978602316,38.6005181312376
"1491",1491,1443.87247015386,6890.71106043262,38.6134691526156
"1492",1492,1443.87679465616,6892.07595102615,38.6264158316559
"1493",1493,1443.87883035398,6894.16177729003,38.6393581727233
"1494",1494,1443.89106912844,6896.11595882538,38.6522961801754
"1495",1495,1443.8925262121,6898.27096698512,38.6652298583624
"1496",1496,1443.8925262121,6899.8781080184,38.6781592116274
"1497",1497,1443.89474217594,6901.53422532612,38.6910842443062
"1498",1498,1443.89722339629,6903.38635978452,38.7040049607273
"1499",1499,1443.90000743332,6904.83351988038,38.7169213652119
"1500",1500,1443.91169633231,6906.2463053884,38.7298334620742
"1501",1501,1443.91554592692,6908.39269077304,38.742741255621
"1502",1502,1443.91583317711,6910.03420646683,38.7556447501522
"1503",1503,1443.91684703018,6912.07973987956,38.7685439499603
"1504",1504,1443.92014720539,6913.38502197114,38.7814388593306
"1505",1505,1443.92272071868,6914.86645374169,38.7943294825416
"1506",1506,1443.927069772,6916.41024881929,38.8072158238645
"1507",1507,1443.93116830934,6917.93906334316,38.8200978875633
"1508",1508,1443.93302311678,6920.07870776536,38.8329756778952
"1509",1509,1443.9359299462,6921.75806686635,38.8458491991101
"1510",1510,1443.94096220287,6923.80984322422,38.8587184554509
"1511",1511,1443.94191147765,6925.48165277966,38.8715834511536
"1512",1512,1443.94622070744,6927.09735793205,38.8844441904472
"1513",1513,1443.94899869038,6928.70658845536,38.8973006775534
"1514",1514,1443.95080249909,6930.2705857876,38.9101529166874
"1515",1515,1443.95863883603,6931.86594020699,38.9230009120571
"1516",1516,1443.96302213746,6933.624080901,38.9358446678636
"1517",1517,1443.96513752612,6935.26496583988,38.9486841883009
"1518",1518,1443.97188757855,6936.87151251313,38.9615194775563
"1519",1519,1443.97268158295,6938.39366222905,38.9743505398102
"1520",1520,1443.97596559628,6940.37313674766,38.9871773792359
"1521",1521,1443.97646882045,6942.27211335098,39
"1522",1522,1443.97890011184,6943.66661733429,39.0128184062623
"1523",1523,1443.98450778486,6945.17553777444,39.0256326021757
"1524",1524,1443.98885921804,6947.2219724829,39.0384425918863
"1525",1525,1443.99446611687,6949.12616406446,39.0512483795333
"1526",1526,1444.00235073892,6950.70281314355,39.0640499692492
"1527",1527,1444.00687666136,6952.57490429837,39.0768473651598
"1528",1528,1444.01122332463,6954.25319414721,39.0896405713841
"1529",1529,1444.02054524539,6956.02489490267,39.1024295920343
"1530",1530,1444.02326153203,6957.60724368415,39.1152144312159
"1531",1531,1444.0278487901,6958.96620780975,39.1279950930277
"1532",1532,1444.03082606515,6960.45327745758,39.1407715815619
"1533",1533,1444.03315431081,6962.01217423607,39.1535439009038
"1534",1534,1444.03536064071,6963.73006960096,39.1663120551323
"1535",1535,1444.03700003496,6965.06939674128,39.1790760483195
"1536",1536,1444.0430784915,6966.89419109624,39.1918358845308
"1537",1537,1444.04471205541,6968.60848191861,39.2045915678253
"1538",1538,1444.04587453197,6970.22673640452,39.2173431022552
"1539",1539,1444.04868255454,6971.48530984863,39.2300904918661
"1540",1540,1444.05309331923,6973.46441110674,39.2428337406972
"1541",1541,1444.0583362195,6974.95349596371,39.255572852781
"1542",1542,1444.06318285373,6976.49035935404,39.2683078321437
"1543",1543,1444.07002225065,6978.23801939276,39.2810386828047
"1544",1544,1444.07057347398,6979.63604913594,39.293765408777
"1545",1545,1444.0724562223,6981.33082114485,39.3064880140671
"1546",1546,1444.07931334759,6982.96004784713,39.319206502675
"1547",1547,1444.08215876573,6984.78943658001,39.3319208785943
"1548",1548,1444.08334432196,6986.4756623332,39.344631145812
"1549",1549,1444.08807336163,6988.22368465205,39.3573373083089
"1550",1550,1444.09384805363,6990.07692646588,39.3700393700591
"1551",1551,1444.09479347507,6991.79511141638,39.3827373350304
"1552",1552,1444.09803584197,6993.21761676893,39.3954312071844
"1553",1553,1444.10302490477,6994.90078745441,39.4081209904761
"1554",1554,1444.10337527875,6997.04590749232,39.4208066888541
"1555",1555,1444.10399621071,6998.60150241777,39.4334883062607
"1556",1556,1444.10958286203,7000.10359898096,39.446165846632
"1557",1557,1444.11367103592,7001.6215343208,39.4588393138977
"1558",1558,1444.11918256222,7003.31656163197,39.4715087119811
"1559",1559,1444.12263890806,7004.68050716361,39.4841740447993
"1560",1560,1444.12308579062,7006.22810983922,39.496835316263
"1561",1561,1444.12637763237,7007.85702029242,39.5094925302768
"1562",1562,1444.13069804142,7009.67990079682,39.522145690739
"1563",1563,1444.13509186722,7011.31148271736,39.5347948015416
"1564",1564,1444.13874629897,7013.03423614907,39.5474398665704
"1565",1565,1444.14229713961,7015.33005352628,39.560080889705
"1566",1566,1444.14479606711,7016.90196263668,39.5727178748188
"1567",1567,1444.1462884279,7018.6993448744,39.585350825779
"1568",1568,1444.15410692769,7020.42318656777,39.5979797464467
"1569",1569,1444.16171997689,7022.05429752268,39.6106046406767
"1570",1570,1444.16493388141,7023.82007186864,39.6232255123179
"1571",1571,1444.16878616357,7025.77977517034,39.6358423652128
"1572",1572,1444.17016816043,7027.49211943865,39.648455203198
"1573",1573,1444.17579569895,7028.89899198013,39.6610640301039
"1574",1574,1444.17883183126,7030.45459382746,39.6736688497547
"1575",1575,1444.18041069404,7031.7282968474,39.6862696659689
"1576",1576,1444.18520464111,7033.3034259902,39.6988664825584
"1577",1577,1444.19013886597,7034.89400754326,39.7114593033296
"1578",1578,1444.19524814797,7036.70685455996,39.7240481320824
"1579",1579,1444.19649264167,7038.28300726618,39.7366329726111
"1580",1580,1444.20118507128,7039.96024769048,39.7492138287036
"1581",1581,1444.2029838001,7041.73655719738,39.7617907041421
"1582",1582,1444.20738459626,7043.35383908924,39.7743636027027
"1583",1583,1444.21060276642,7044.68462776536,39.7869325281555
"1584",1584,1444.21641111358,7046.06540663009,39.7994974842648
"1585",1585,1444.22279193847,7047.26672778097,39.8120584747888
"1586",1586,1444.22574829379,7048.71692558212,39.8246155034798
"1587",1587,1444.23261659376,7049.92852602007,39.8371685740842
"1588",1588,1444.23541367336,7051.86278592825,39.8497176903426
"1589",1589,1444.24001363722,7053.39051296766,39.8622628559895
"1590",1590,1444.24468620473,7054.62383264023,39.8748040747538
"1591",1591,1444.2484311465,7056.09372929617,39.8873413503583
"1592",1592,1444.25160646473,7057.53977216535,39.89987468652
"1593",1593,1444.25379436797,7059.55584285807,39.9124040869502
"1594",1594,1444.25838612331,7060.91227476477,39.9249295553543
"1595",1595,1444.26113411052,7062.11762994787,39.9374510954317
"1596",1596,1444.26167861371,7063.41139691669,39.9499687108764
"1597",1597,1444.26803016811,7064.84824508624,39.9624824053762
"1598",1598,1444.27586077926,7066.45031843443,39.9749921826134
"1599",1599,1444.27868526044,7067.96639660969,39.9874980462644
"1600",1600,1444.28081267477,7069.41740629733,40
"1601",1601,1444.28586745901,7071.20794803248,40.0124980474851
"1602",1602,1444.28776281854,7072.72116259572,40.024992192379
"1603",1603,1444.28964911299,7073.72090865593,40.0374824383352
"1604",1604,1444.29176793227,7075.68352344048,40.0499687890016
"1605",1605,1444.29640092103,7077.06334694169,40.0624512480203
"1606",1606,1444.29740222917,7078.75602188296,40.0749298190278
"1607",1607,1444.29965715553,7080.06438424282,40.0874045056549
"1608",1608,1444.30533082385,7081.25159306405,40.0998753115268
"1609",1609,1444.30921917815,7082.69904617885,40.1123422402632
"1610",1610,1444.31744226873,7084.04680600873,40.1248052954778
"1611",1611,1444.31905762489,7085.9141740321,40.137264480779
"1612",1612,1444.32357411801,7087.34908836323,40.1497197997695
"1613",1613,1444.32546632669,7089.00729538392,40.1621712560464
"1614",1614,1444.32862351338,7090.51048787071,40.1746188532013
"1615",1615,1444.33271318448,7092.25991807269,40.1870625948202
"1616",1616,1444.33837065747,7093.55899672502,40.1995024844836
"1617",1617,1444.33971597246,7095.01208457239,40.2119385257662
"1618",1618,1444.34325183361,7096.43797943691,40.2243707222375
"1619",1619,1444.3475307681,7098.08335772775,40.2367990774614
"1620",1620,1444.35115380685,7099.43421941915,40.2492235949962
"1621",1621,1444.35261734428,7101.23809070304,40.2616442783948
"1622",1622,1444.35443880042,7102.87928634527,40.2740611312045
"1623",1623,1444.35638618808,7104.7046376076,40.2864741569674
"1624",1624,1444.3616471339,7105.86474420707,40.2988833592198
"1625",1625,1444.36536357621,7107.61440950849,40.3112887414927
"1626",1626,1444.37643922,7108.83942005681,40.3236903073119
"1627",1627,1444.38174072186,7110.24179612221,40.3360880601974
"1628",1628,1444.38496275186,7111.64021536841,40.348482003664
"1629",1629,1444.38949883344,7113.10336466343,40.3608721412211
"1630",1630,1444.39339817373,7114.49655980034,40.3732584763727
"1631",1631,1444.39346364704,7116.41030591161,40.3856410126173
"1632",1632,1444.39453941608,7117.6399032596,40.3980197534483
"1633",1633,1444.39538575725,7119.31838738079,40.4103947023535
"1634",1634,1444.39679975001,7121.06038365596,40.4227658628155
"1635",1635,1444.39792726105,7122.54233860165,40.4351332383115
"1636",1636,1444.40218341751,7123.98474632001,40.4474968323134
"1637",1637,1444.40631407746,7125.23779476928,40.4598566482878
"1638",1638,1444.41590629434,7126.64846964916,40.4722126896961
"1639",1639,1444.42011972566,7128.16822627528,40.4845649599943
"1640",1640,1444.42361403603,7129.76596210766,40.4969134626332
"1641",1641,1444.42524322282,7131.30798015343,40.5092582010582
"1642",1642,1444.42611377857,7132.68223543751,40.5215991787096
"1643",1643,1444.42849584785,7134.11200517419,40.5339363990225
"1644",1644,1444.43026773578,7135.31242854871,40.5462698654266
"1645",1645,1444.431968844,7137.20234946563,40.5585995813465
"1646",1646,1444.43337374439,7138.82494596461,40.5709255502016
"1647",1647,1444.43669557083,7140.375690125,40.5832477754061
"1648",1648,1444.43933422217,7141.66725541226,40.5955662603689
"1649",1649,1444.44216220988,7143.08432853081,40.6078810084939
"1650",1650,1444.44359284708,7144.49482520339,40.6201920231798
"1651",1651,1444.44568221468,7145.77137783201,40.6324993078201
"1652",1652,1444.44648964988,7147.108049631,40.6448028658032
"1653",1653,1444.44985515045,7148.39792590331,40.6571027005122
"1654",1654,1444.45401620955,7150.20833611782,40.6693988153255
"1655",1655,1444.45411822319,7151.46342872684,40.681691213616
"1656",1656,1444.45848198228,7153.32154312124,40.6939798987516
"1657",1657,1444.46541311954,7154.93238616535,40.7062648740952
"1658",1658,1444.46788233659,7156.36538176998,40.7185461430047
"1659",1659,1444.46996764566,7157.91679994525,40.7308237088326
"1660",1660,1444.47419874512,7159.26028716278,40.7430975749267
"1661",1661,1444.47748249581,7160.57151062423,40.7553677446297
"1662",1662,1444.47794818099,7161.89655655699,40.767634221279
"1663",1663,1444.47899249676,7163.44919360863,40.7798970082074
"1664",1664,1444.48059248584,7164.7309268723,40.7921561087423
"1665",1665,1444.48458945739,7165.91960653512,40.8044115262063
"1666",1666,1444.48815474149,7167.25682228508,40.8166632639171
"1667",1667,1444.49285347017,7168.70816169692,40.8289113251872
"1668",1668,1444.49483338512,7170.33154024186,40.8411557133243
"1669",1669,1444.49497045185,7172.02785329713,40.853396431631
"1670",1670,1444.49849190009,7173.30993768027,40.8656334834051
"1671",1671,1444.50193025468,7174.65585625511,40.8778668719394
"1672",1672,1444.50460226289,7176.30782182358,40.8900966005217
"1673",1673,1444.51003182808,7177.82034401413,40.9023226724351
"1674",1674,1444.51502483377,7179.07740474251,40.9145450909576
"1675",1675,1444.51759660368,7180.68324842102,40.9267638593622
"1676",1676,1444.51769062923,7182.1825578859,40.9389789809174
"1677",1677,1444.52699283826,7183.65851158274,40.9511904588865
"1678",1678,1444.52850928448,7185.14093425423,40.9633982965281
"1679",1679,1444.52928506887,7186.61394795416,40.9756024970958
"1680",1680,1444.53399344307,7187.82327654823,40.9878030638384
"1681",1681,1444.53971796703,7189.17718602209,41
"1682",1682,1444.54537830355,7190.42926200427,41.0121933088198
"1683",1683,1444.54603235894,7192.0268533425,41.024382993532
"1684",1684,1444.54999859041,7193.29999263957,41.0365690573664
"1685",1685,1444.55310979765,7194.77928016578,41.0487515035476
"1686",1686,1444.55637755815,7196.00035272447,41.0609303352956
"1687",1687,1444.55862143357,7197.06697694856,41.0731055558257
"1688",1688,1444.55870700452,7198.39982125347,41.0852771683483
"1689",1689,1444.56072656762,7199.91270684909,41.097445176069
"1690",1690,1444.56143641217,7201.4372552612,41.1096095821889
"1691",1691,1444.5618875226,7203.1100392464,41.1217703899042
"1692",1692,1444.56358776535,7204.20602722153,41.1339276024063
"1693",1693,1444.57213161487,7205.75317508111,41.146081222882
"1694",1694,1444.57535038151,7207.33409473979,41.1582312545134
"1695",1695,1444.57761497545,7208.67999618901,41.1703777004778
"1696",1696,1444.58437117823,7210.10234947309,41.182520563948
"1697",1697,1444.58853065579,7211.26473548347,41.194659848092
"1698",1698,1444.59776169369,7212.44508883521,41.206795556073
"1699",1699,1444.60385249001,7213.92495637368,41.2189276910499
"1700",1700,1444.60561109938,7215.51473343144,41.2310562561766
"1701",1701,1444.61088915876,7216.70435928378,41.2431812546026
"1702",1702,1444.61636983184,7218.15397895747,41.2553026894725
"1703",1703,1444.61846229392,7219.21895095931,41.2674205639267
"1704",1704,1444.61959755561,7220.47132198373,41.2795348811006
"1705",1705,1444.62135880114,7221.76801403784,41.2916456441252
"1706",1706,1444.6250835722,7223.01027300912,41.3037528561268
"1707",1707,1444.62759123119,7224.20155756511,41.3158565202272
"1708",1708,1444.62955097259,7225.74511154904,41.3279566395437
"1709",1709,1444.63846534138,7227.20520681369,41.3400532171888
"1710",1710,1444.64280376929,7228.31565969792,41.3521462562707
"1711",1711,1444.64845878776,7229.60659349106,41.3642357598929
"1712",1712,1444.65077512576,7230.72368416277,41.3763217311544
"1713",1713,1444.65802069206,7232.24920165999,41.3884041731498
"1714",1714,1444.66163123065,7233.60567265366,41.4004830889689
"1715",1715,1444.66517789159,7235.24347081376,41.4125584816973
"1716",1716,1444.67474306962,7236.37170838719,41.424630354416
"1717",1717,1444.67587513713,7237.61399094488,41.4366987102013
"1718",1718,1444.67806403486,7238.93263018472,41.4487635521254
"1719",1719,1444.68123905703,7240.22274153032,41.4608248832558
"1720",1720,1444.6841197397,7241.72660782498,41.4728827066554
"1721",1721,1444.68558588945,7243.02953150374,41.4849370253831
"1722",1722,1444.68575741231,7244.24695599341,41.4969878424929
"1723",1723,1444.68738303571,7245.55666103405,41.5090351610345
"1724",1724,1444.69104766992,7246.89231820061,41.5210789840534
"1725",1725,1444.69147528922,7248.01811675548,41.5331193145904
"1726",1726,1444.69636837295,7248.95115497961,41.545156155682
"1727",1727,1444.6993483489,7250.08182789277,41.5571895103603
"1728",1728,1444.71091907173,7251.36047160742,41.5692193816531
"1729",1729,1444.71894190577,7252.72778395079,41.5812457725836
"1730",1730,1444.72351857125,7254.36888160259,41.5932686861708
"1731",1731,1444.72877695849,7255.55833105669,41.6052881254294
"1732",1732,1444.73167868194,7256.456968284,41.6173040933696
"1733",1733,1444.73257287139,7257.31739416071,41.6293165929973
"1734",1734,1444.73505720524,7258.80603424892,41.641325627314
"1735",1735,1444.73559995752,7260.08241936622,41.6533311993171
"1736",1736,1444.73585581196,7261.44338969585,41.6653333119993
"1737",1737,1444.73896705623,7262.73257660647,41.6773319683494
"1738",1738,1444.73978782155,7264.01128905227,41.6893271713517
"1739",1739,1444.74404974868,7265.0013388378,41.7013189239861
"1740",1740,1444.74566464772,7266.20550813825,41.7133072292284
"1741",1741,1444.74646230092,7267.02484296546,41.7252920900501
"1742",1742,1444.75194412741,7268.35778481325,41.7372735094184
"1743",1743,1444.75563643997,7269.5723345128,41.7492514902962
"1744",1744,1444.75925412553,7270.70182303514,41.7612260356422
"1745",1745,1444.76686266441,7271.81791042928,41.7731971484108
"1746",1746,1444.77061420609,7273.35645385773,41.7851648315524
"1747",1747,1444.77284748913,7274.44648427395,41.7971290880127
"1748",1748,1444.77496018657,7275.65600053744,41.8090899207337
"1749",1749,1444.77969513645,7277.01018441172,41.821047332653
"1750",1750,1444.78386638825,7278.23287471745,41.8330013267038
"1751",1751,1444.79031767626,7279.46121508278,41.8449519058154
"1752",1752,1444.79600504567,7280.71930076216,41.8568990729127
"1753",1753,1444.80250432805,7282.03228256945,41.8688428309166
"1754",1754,1444.81194244394,7283.34274547118,41.8807831827438
"1755",1755,1444.81527427657,7284.59071809334,41.8927201313068
"1756",1756,1444.82073262198,7285.965907997,41.9046536795139
"1757",1757,1444.82771988942,7287.13430950922,41.9165838302694
"1758",1758,1444.83181899193,7288.35964447577,41.9285105864733
"1759",1759,1444.83644578974,7289.48795488229,41.9404339510215
"1760",1760,1444.84238445341,7290.71857533419,41.9523539268061
"1761",1761,1444.84789650823,7291.76209175249,41.9642705167146
"1762",1762,1444.85451705348,7292.88920811329,41.9761837236307
"1763",1763,1444.86181525988,7293.87770399537,41.988093550434
"1764",1764,1444.86313914606,7294.9963075702,42
"1765",1765,1444.8647148936,7296.321889367,42.0119030752
"1766",1766,1444.86855130191,7297.50650157706,42.0238027789014
"1767",1767,1444.86855408676,7298.61194817041,42.0356991139674
"1768",1768,1444.87277665154,7299.8604792614,42.0475920832573
"1769",1769,1444.87755301804,7301.0358661546,42.0594816896262
"1770",1770,1444.87935803601,7302.30291013043,42.0713679359253
"1771",1771,1444.88509318683,7303.49380305048,42.0832508250016
"1772",1772,1444.887029712,7304.76734306745,42.0951303596984
"1773",1773,1444.8882560817,7306.01954680685,42.1070065428546
"1774",1774,1444.89000715868,7307.35623176605,42.1188793773054
"1775",1775,1444.89259281062,7308.48836805764,42.1307488658818
"1776",1776,1444.89286650139,7309.90321209416,42.142615011411
"1777",1777,1444.89690643959,7311.0111571329,42.154477816716
"1778",1778,1444.90271988644,7312.06088129286,42.166337284616
"1779",1779,1444.91015257307,7313.24203986086,42.1781934179263
"1780",1780,1444.91637830095,7314.66105887744,42.190046219458
"1781",1781,1444.91883663991,7315.72884686625,42.2018956920184
"1782",1782,1444.92074732578,7317.08599817223,42.2137418384109
"1783",1783,1444.92508876535,7318.5578156858,42.2255846614348
"1784",1784,1444.92945075521,7319.74144047029,42.2374241638857
"1785",1785,1444.93277292373,7320.91856108902,42.2492603485552
"1786",1786,1444.93967666058,7322.127667057,42.2610932182309
"1787",1787,1444.94170150049,7323.26564014019,42.2729227756965
"1788",1788,1444.94631593091,7324.56147315027,42.2847490237319
"1789",1789,1444.95415283273,7325.76871556137,42.2965719651132
"1790",1790,1444.95662919372,7326.90042618354,42.3083916026124
"1791",1791,1444.96050829364,7327.9363667589,42.3202079389977
"1792",1792,1444.9646744005,7329.40259786961,42.3320209770335
"1793",1793,1444.97024982384,7330.83617029216,42.3438307194803
"1794",1794,1444.97346626675,7332.06337238571,42.3556371690947
"1795",1795,1444.98651580955,7333.0306883709,42.3674403286297
"1796",1796,1444.9907395687,7334.09833495558,42.3792402008342
"1797",1797,1444.99215405361,7335.19679640007,42.3910367884533
"1798",1798,1444.992966672,7336.19586918129,42.4028300942284
"1799",1799,1444.99652463054,7337.32977743914,42.414620120897
"1800",1800,1444.99807397165,7338.58819100746,42.4264068711929
"1801",1801,1445.00308660678,7339.65400085394,42.4381903478459
"1802",1802,1445.0069440281,7340.56609187625,42.4499705535822
"1803",1803,1445.02379480282,7341.45453989542,42.4617474911243
"1804",1804,1445.02493701479,7342.49690448378,42.4735211631906
"1805",1805,1445.02736915228,7343.68274141639,42.485291572496
"1806",1806,1445.02965938928,7345.04808597766,42.4970587217516
"1807",1807,1445.03482138363,7346.13932079218,42.5088226136646
"1808",1808,1445.04015140914,7347.16278577323,42.5205832509386
"1809",1809,1445.04356012861,7348.40390431695,42.5323406362735
"1810",1810,1445.04906939341,7349.6499565673,42.5440947723653
"1811",1811,1445.0554392523,7350.69228117709,42.5558456619064
"1812",1812,1445.05737665427,7351.83669335978,42.5675933075855
"1813",1813,1445.06019721465,7353.23803317354,42.5793377120875
"1814",1814,1445.06529682302,7354.63653604851,42.5910788780937
"1815",1815,1445.06735927036,7355.8085576825,42.6028168082816
"1816",1816,1445.06993425882,7356.85067184112,42.614551505325
"1817",1817,1445.07682582817,7357.92473914636,42.6262829718942
"1818",1818,1445.08168624829,7358.95548311827,42.6380112106557
"1819",1819,1445.08287394434,7360.30706819287,42.6497362242722
"1820",1820,1445.08428962464,7361.35562663766,42.6614580154031
"1821",1821,1445.08533177664,7362.57133879888,42.6731765867037
"1822",1822,1445.08763501248,7363.59417680123,42.6848919408261
"1823",1823,1445.09230590924,7364.77091763324,42.6966040804184
"1824",1824,1445.09740953097,7365.74677954882,42.7083130081252
"1825",1825,1445.09891925142,7366.78356024647,42.7200187265877
"1826",1826,1445.10069540315,7367.90773180311,42.731721238443
"1827",1827,1445.10162506955,7369.16996546794,42.743420546325
"1828",1828,1445.10296975906,7370.22480288055,42.7551166528639
"1829",1829,1445.10321571013,7371.33282197643,42.7668095606862
"1830",1830,1445.10542977266,7372.45251952293,42.7784992724149
"1831",1831,1445.11178468812,7373.64168066385,42.7901857906693
"1832",1832,1445.11832022291,7374.79582806425,42.8018691180654
"1833",1833,1445.12139976641,7375.88684196205,42.8135492572153
"1834",1834,1445.12368485289,7376.92238631194,42.8252262107277
"1835",1835,1445.12496780447,7377.85600333909,42.8368999812078
"1836",1836,1445.13128061589,7378.83025151011,42.8485705712571
"1837",1837,1445.13380194149,7380.03309038351,42.8602379834737
"1838",1838,1445.13676226057,7381.11553449196,42.871902220452
"1839",1839,1445.13992359835,7382.27170108029,42.8835632847831
"1840",1840,1445.1422938003,7383.47388343104,42.8952211790544
"1841",1841,1445.14436583744,7384.58045033751,42.9068759058499
"1842",1842,1445.14956184612,7385.70630344611,42.9185274677499
"1843",1843,1445.14977196108,7386.87854283477,42.9301758673314
"1844",1844,1445.15269912975,7387.94262536413,42.9418211071678
"1845",1845,1445.15478410836,7389.27021829542,42.9534631898291
"1846",1846,1445.16107748023,7390.55482005495,42.9651021178817
"1847",1847,1445.16800348018,7391.62997750196,42.9767378938886
"1848",1848,1445.17304671757,7392.64118015908,42.9883705204094
"1849",1849,1445.18104323159,7393.6779990987,43
"1850",1850,1445.18454966741,7394.74118721554,43.0116263352131
"1851",1851,1445.18733101152,7395.95631101765,43.0232495285979
"1852",1852,1445.18910869794,7397.19892882003,43.0348695827
"1853",1853,1445.19120008447,7398.32254810588,43.0464865000618
"1854",1854,1445.19270577051,7399.34948800029,43.058100283222
"1855",1855,1445.19632327169,7400.19023285541,43.0697109347161
"1856",1856,1445.20359305725,7401.56831579111,43.081318457076
"1857",1857,1445.20862435263,7402.66177484918,43.0929228528305
"1858",1858,1445.21064861384,7403.51501301982,43.1045241245046
"1859",1859,1445.21770430412,7404.66315414805,43.1161222746202
"1860",1860,1445.22361509238,7405.86709154904,43.1277173056956
"1861",1861,1445.23106279744,7406.77528748963,43.139309220246
"1862",1862,1445.23453111799,7407.96419081282,43.1508980207828
"1863",1863,1445.23740454337,7408.74736632761,43.1624837098145
"1864",1864,1445.23865985168,7409.53463650152,43.1740662898458
"1865",1865,1445.24331523806,7410.62884277142,43.1856457633784
"1866",1866,1445.24998158629,7411.72378190174,43.1972221329104
"1867",1867,1445.25664537571,7412.82247902749,43.2087954009366
"1868",1868,1445.25991221763,7413.68795978266,43.2203655699486
"1869",1869,1445.26213157419,7414.60201922438,43.2319326424346
"1870",1870,1445.2674408261,7415.76333057477,43.2434966208793
"1871",1871,1445.27089263974,7416.98342401058,43.2550575077643
"1872",1872,1445.27709995075,7417.76050464748,43.2666153055679
"1873",1873,1445.28288536467,7418.53971685037,43.2781700167648
"1874",1874,1445.28728825313,7419.63294099161,43.2897216438267
"1875",1875,1445.28824591031,7420.77414159612,43.3012701892219
"1876",1876,1445.29188221924,7421.9221336749,43.3128156554154
"1877",1877,1445.29364363331,7422.89094553756,43.3243580448689
"1878",1878,1445.29862586395,7423.9669631092,43.3358973600409
"1879",1879,1445.30202907249,7424.96206906159,43.3474336033865
"1880",1880,1445.30657872583,7426.16240956723,43.3589667773576
"1881",1881,1445.30935730507,7427.39370122796,43.3704968844029
"1882",1882,1445.31417355803,7428.41540957939,43.3820239269677
"1883",1883,1445.32174257684,7429.46676897084,43.3935479074943
"1884",1884,1445.33389778226,7430.5220962646,43.4050688284214
"1885",1885,1445.33622049021,7431.63465392037,43.4165866921848
"1886",1886,1445.33785763329,7432.90348984738,43.4281015012169
"1887",1887,1445.34077308033,7433.88462421784,43.4396132579469
"1888",1888,1445.34475874856,7434.88822121614,43.4511219648009
"1889",1889,1445.34590647568,7435.80678624354,43.4626276242015
"1890",1890,1445.35105394215,7436.82857610481,43.4741302385683
"1891",1891,1445.35357713712,7437.85171541485,43.4856298103178
"1892",1892,1445.35691606413,7438.67359778044,43.4971263418631
"1893",1893,1445.35764910533,7439.61879924196,43.5086198356142
"1894",1894,1445.36147975323,7440.78581927277,43.5201102939779
"1895",1895,1445.36482174635,7441.69559389643,43.5315977193578
"1896",1896,1445.37453856143,7442.68683551195,43.5430821141545
"1897",1897,1445.37639337498,7443.84909916145,43.5545634807651
"1898",1898,1445.37689982121,7444.89595477916,43.5660418215839
"1899",1899,1445.38022493576,7446.11307059388,43.5775171390018
"1900",1900,1445.38402246513,7447.18049623076,43.5889894354067
"1901",1901,1445.38425657723,7448.21908023596,43.6004587131833
"1902",1902,1445.38924442349,7448.99244545436,43.611924974713
"1903",1903,1445.39106859677,7449.94565104354,43.6233882223745
"1904",1904,1445.39484049517,7451.08727784032,43.6348484585429
"1905",1905,1445.39863112794,7452.18600269463,43.6463056855904
"1906",1906,1445.40152144533,7452.91988420528,43.6577599058861
"1907",1907,1445.40489706697,7453.89412123242,43.6692111217961
"1908",1908,1445.40978834677,7455.0253773544,43.6806593356831
"1909",1909,1445.41554699543,7455.79466765783,43.692104549907
"1910",1910,1445.41719412318,7456.61241144277,43.7035467668243
"1911",1911,1445.42542659854,7457.72439524698,43.7149859887888
"1912",1912,1445.4289392404,7458.77363297758,43.7264222181509
"1913",1913,1445.43413863195,7459.6615295198,43.7378554572581
"1914",1914,1445.44113926316,7460.62328756675,43.7492857084547
"1915",1915,1445.4488971659,7461.4581060186,43.7607129740821
"1916",1916,1445.45480492268,7462.41818457276,43.7721372564786
"1917",1917,1445.45586911302,7463.62296559565,43.7835585579793
"1918",1918,1445.45729009148,7464.69904903708,43.7949768809164
"1919",1919,1445.46283570801,7465.94308589753,43.806392227619
"1920",1920,1445.46509594939,7466.89671323655,43.8178046004133
"1921",1921,1445.46766687648,7467.7350799839,43.8292140016223
"1922",1922,1445.4677187525,7468.89140935166,43.8406204335659
"1923",1923,1445.47207593782,7469.85579082061,43.8520238985614
"1924",1924,1445.47803937164,7470.84243555361,43.8634243989226
"1925",1925,1445.48254583136,7471.66251513756,43.8748219369606
"1926",1926,1445.48673237645,7472.78661981692,43.8862165149834
"1927",1927,1445.48677559338,7473.90109601608,43.8976081352959
"1928",1928,1445.49151972139,7474.73621100167,43.9089968002003
"1929",1929,1445.49326799105,7475.54673821418,43.9203825119955
"1930",1930,1445.49695858432,7476.26538802102,43.9317652729776
"1931",1931,1445.50029785966,7477.24035939278,43.9431450854397
"1932",1932,1445.50304577042,7478.3860804575,43.9545219516718
"1933",1933,1445.50388004314,7479.47618422973,43.9658958739612
"1934",1934,1445.50814305356,7480.30723428136,43.977266854592
"1935",1935,1445.50885196775,7481.25066887109,43.9886348958455
"1936",1936,1445.51179167746,7482.23523407807,44
"1937",1937,1445.51652433254,7483.04026860312,44.0113621693308
"1938",1938,1445.52336227718,7483.94931406369,44.0227214061103
"1939",1939,1445.52685259968,7484.92904025582,44.034077712608
"1940",1940,1445.52855506119,7485.86935617546,44.0454310910905
"1941",1941,1445.52987550251,7487.00642109372,44.0567815438214
"1942",1942,1445.53583378246,7487.82292075299,44.0681290730614
"1943",1943,1445.54239598722,7488.72940984454,44.0794736810684
"1944",1944,1445.54464865697,7489.46003439343,44.0908153700972
"1945",1945,1445.54728266665,7490.45094934244,44.1021541423999
"1946",1946,1445.55079012058,7491.79005962541,44.1134900002256
"1947",1947,1445.55634541844,7492.85338005527,44.1248229458204
"1948",1948,1445.56101561922,7493.67367679483,44.1361529814278
"1949",1949,1445.56424001086,7494.54599409848,44.1474801092882
"1950",1950,1445.56424001086,7495.61981401663,44.1588043316392
"1951",1951,1445.5655138964,7496.50245443384,44.1701256507156
"1952",1952,1445.56587927078,7497.19071352158,44.181444068749
"1953",1953,1445.56633439592,7497.9362371336,44.1927595879687
"1954",1954,1445.57086821846,7498.70720548934,44.2040722106007
"1955",1955,1445.5791254013,7499.78673145311,44.2153819388683
"1956",1956,1445.58276912052,7500.73979568172,44.226688774992
"1957",1957,1445.58583545033,7501.6509569949,44.2379927211893
"1958",1958,1445.59056999832,7502.29350873933,44.2492937796752
"1959",1959,1445.60526602859,7503.12062428671,44.2605919526615
"1960",1960,1445.60852841549,7503.96200741224,44.2718872423573
"1961",1961,1445.61052130093,7504.85292833238,44.2831796509691
"1962",1962,1445.61105981606,7506.02162677265,44.2944691807002
"1963",1963,1445.61614646902,7506.97057049623,44.3057558337514
"1964",1964,1445.62177623556,7508.09138727861,44.3170396123207
"1965",1965,1445.6326720012,7509.12942586038,44.328320518603
"1966",1966,1445.64145180253,7510.22597435763,44.3395985547907
"1967",1967,1445.6459590929,7511.2298051375,44.3508737230734
"1968",1968,1445.64803805332,7512.27020900018,44.3621460256377
"1969",1969,1445.64856950204,7513.32847579988,44.3734154646676
"1970",1970,1445.65114143857,7513.91843771104,44.3846820423443
"1971",1971,1445.66269080686,7514.8455971399,44.3959457608462
"1972",1972,1445.66659245763,7515.63472091456,44.407206622349
"1973",1973,1445.67049795594,7516.69840183483,44.4184646290256
"1974",1974,1445.67151002051,7517.51577862764,44.4297197830461
"1975",1975,1445.67381237055,7518.35830900167,44.4409720865779
"1976",1976,1445.67930503008,7519.08667525895,44.4522215417857
"1977",1977,1445.68679960218,7519.75007591309,44.4634681508314
"1978",1978,1445.68979928113,7520.43578305966,44.4747119158742
"1979",1979,1445.69387124394,7521.33587828098,44.4859528390704
"1980",1980,1445.70079174493,7522.30498102,44.497190922574
"1981",1981,1445.70315172855,7523.16114312925,44.5084261685358
"1982",1982,1445.70778171358,7524.27545570093,44.5196585791041
"1983",1983,1445.70969120925,7525.37716788571,44.5308881564246
"1984",1984,1445.71468864242,7526.28830779841,44.5421149026402
"1985",1985,1445.71559134167,7527.0634475739,44.5533388198909
"1986",1986,1445.72215011809,7527.99863528672,44.5645599103144
"1987",1987,1445.72461360413,7528.77565227261,44.5757781760453
"1988",1988,1445.7282767993,7529.63986998621,44.5869936192159
"1989",1989,1445.7311598977,7530.64929471807,44.5982062419555
"1990",1990,1445.73278897231,7531.42072136306,44.6094160463909
"1991",1991,1445.7334914534,7532.39057769818,44.6206230346462
"1992",1992,1445.74300956479,7533.47072575628,44.6318272088428
"1993",1993,1445.74441501247,7534.64306625652,44.6430285710994
"1994",1994,1445.7512321684,7535.74133354032,44.6542271235322
"1995",1995,1445.75356837239,7536.5653799436,44.6654228682546
"1996",1996,1445.75615470291,7537.39278322997,44.6766158073774
"1997",1997,1445.76549573351,7538.27795958895,44.6878059430087
"1998",1998,1445.76999330784,7539.19149490931,44.698993277254
"1999",1999,1445.77434372201,7540.25639983104,44.7101778122163
"2000",2000,1445.77457612291,7540.99603465109,44.7213595499958
"2001",2001,1445.77891637023,7542.10758749021,44.7325384926901
"2002",2002,1445.78408547852,7542.93713215883,44.7437146423942
"2003",2003,1445.78505164284,7543.8703461288,44.7548880012005
"2004",2004,1445.7912211872,7544.81964761726,44.7660585711988
"2005",2005,1445.79172958768,7545.53084467818,44.7772263544762
"2006",2006,1445.79451895288,7546.34170986326,44.7883913531174
"2007",2007,1445.79721639306,7547.26489652827,44.7995535692042
"2008",2008,1445.80093907898,7548.05068235987,44.8107130048162
"2009",2009,1445.8039144542,7548.85456954749,44.8218696620299
"2010",2010,1445.80879290552,7549.61759955385,44.8330235429198
"2011",2011,1445.81992111694,7550.45603808415,44.8441746495573
"2012",2012,1445.82389564705,7551.10965163812,44.8553229840116
"2013",2013,1445.82842009904,7551.83943283431,44.8664685483491
"2014",2014,1445.82853758412,7552.68459107599,44.8776113446337
"2015",2015,1445.82869287847,7553.6301334794,44.8887513749269
"2016",2016,1445.82869287847,7554.37444398829,44.8998886412873
"2017",2017,1445.8330965244,7555.22537764358,44.9110231457712
"2018",2018,1445.83908369753,7556.26076313009,44.9221548904324
"2019",2019,1445.84026543638,7557.04029780089,44.9332838773219
"2020",2020,1445.84063975367,7557.87695793947,44.9444101084885
"2021",2021,1445.84981082731,7558.58696149379,44.955533585978
"2022",2022,1445.85301233915,7559.47054976642,44.9666543118342
"2023",2023,1445.86347728173,7560.37817316287,44.977772288098
"2024",2024,1445.87099360174,7561.35496949336,44.988887516808
"2025",2025,1445.87885800786,7562.31855522998,45
"2026",2026,1445.89189787064,7563.09870266415,45.0111097397076
"2027",2027,1445.89273571858,7563.95351008572,45.0222167379617
"2028",2028,1445.90010508177,7564.72764209722,45.0333209967908
"2029",2029,1445.90371566616,7565.83141344722,45.0444225182208
"2030",2030,1445.91147368764,7566.62588263991,45.0555213042752
"2031",2031,1445.91423506154,7567.54511660129,45.066617356975
"2032",2032,1445.92208639126,7568.26464108519,45.0777106783386
"2033",2033,1445.92493074848,7569.1738248895,45.088801270382
"2034",2034,1445.93277647211,7569.97256086509,45.0998891351187
"2035",2035,1445.93748481648,7570.76923173015,45.1109742745598
"2036",2036,1445.94205082571,7571.68871854189,45.1220566907139
"2037",2037,1445.94799402044,7572.49463795106,45.133136385587
"2038",2038,1445.94876593849,7573.4992656424,45.1442133611828
"2039",2039,1445.95094111473,7574.14222070112,45.1552876195025
"2040",2040,1445.95145348032,7574.7684027823,45.1663591625449
"2041",2041,1445.95571231459,7575.78058364059,45.1774279923061
"2042",2042,1445.9584560073,7576.73470189264,45.18849411078
"2043",2043,1445.95909118305,7577.440184613,45.1995575199581
"2044",2044,1445.96278377352,7578.37527659404,45.2106182218293
"2045",2045,1445.96630266006,7579.30074924104,45.2216762183801
"2046",2046,1445.96921841366,7580.36986241154,45.2327315115946
"2047",2047,1445.97274191829,7581.23943631071,45.2437841034545
"2048",2048,1445.98051238389,7582.04025083754,45.254833995939
"2049",2049,1445.98185937335,7582.73792710968,45.2658811910251
"2050",2050,1445.98460449617,7583.79090336076,45.2769256906871
"2051",2051,1445.98897587222,7584.54799941355,45.287967496897
"2052",2052,1445.99216240942,7585.48014967566,45.2990066116245
"2053",2053,1445.99513785124,7586.27813094396,45.3100430368368
"2054",2054,1445.99840681286,7587.27775629251,45.3210767744986
"2055",2055,1446.00633105988,7588.15292877597,45.3321078265725
"2056",2056,1446.01558922178,7588.81381716268,45.3431361950185
"2057",2057,1446.02171096282,7589.58956021423,45.3541618817943
"2058",2058,1446.02412086609,7590.3848404067,45.365184888855
"2059",2059,1446.02711796021,7591.07039026482,45.3762052181537
"2060",2060,1446.03111131597,7591.80928679499,45.3872228716409
"2061",2061,1446.03915310715,7592.66628877562,45.3982378512647
"2062",2062,1446.04329704992,7593.37315016957,45.4092501589709
"2063",2063,1446.05266939755,7594.21048496244,45.4202597967031
"2064",2064,1446.05653618537,7594.99192824032,45.4312667664022
"2065",2065,1446.06168175515,7595.82811505254,45.4422710700071
"2066",2066,1446.06614317988,7596.51021950714,45.453272709454
"2067",2067,1446.0742992885,7597.20760777362,45.4642716866772
"2068",2068,1446.07628268221,7598.04882589103,45.4752680036083
"2069",2069,1446.07993826539,7599.01026918005,45.4862616621766
"2070",2070,1446.08419308849,7599.77302313398,45.4972526643093
"2071",2071,1446.08686172402,7600.48205229166,45.508241011931
"2072",2072,1446.08946632595,7601.32324391583,45.5192267069642
"2073",2073,1446.0908792633,7602.18305682503,45.5302097513288
"2074",2074,1446.09752016481,7603.04532963725,45.5411901469428
"2075",2075,1446.10205354537,7603.70927834058,45.5521678957215
"2076",2076,1446.11049902726,7604.54256672277,45.5631429995781
"2077",2077,1446.11603676498,7605.08038505841,45.5741154604234
"2078",2078,1446.11842595237,7605.74052841486,45.5850852801659
"2079",2079,1446.12259580805,7606.63522892489,45.596052460712
"2080",2080,1446.12574881071,7607.37635980518,45.6070170039655
"2081",2081,1446.12935982644,7608.03961127772,45.6179789118282
"2082",2082,1446.13502784352,7608.70309140984,45.6289381861993
"2083",2083,1446.13679377871,7609.56984092817,45.6398948289761
"2084",2084,1446.13890907756,7610.35958690138,45.6508488420533
"2085",2085,1446.14171277338,7611.09286977276,45.6618002273235
"2086",2086,1446.14462486262,7612.01805773903,45.6727489866769
"2087",2087,1446.15080384968,7612.74114444806,45.6836951220017
"2088",2088,1446.15498141801,7613.37942189437,45.6946386351835
"2089",2089,1446.16313125811,7614.16803467335,45.7055795281058
"2090",2090,1446.16357874742,7614.88813043117,45.7165178026498
"2091",2091,1446.16775355489,7615.80993318642,45.7274534606947
"2092",2092,1446.17028775012,7616.57381813993,45.7383865041171
"2093",2093,1446.1730292095,7617.3637758484,45.7493169347915
"2094",2094,1446.17507902922,7618.10221689147,45.7602447545902
"2095",2095,1446.18065802219,7618.86811713189,45.7711699653832
"2096",2096,1446.18594774892,7619.51636759995,45.7820925690384
"2097",2097,1446.18931126695,7620.22322539073,45.7930125674212
"2098",2098,1446.19523980122,7620.90158701409,45.8039299623951
"2099",2099,1446.19969935332,7621.81032025056,45.8148447558212
"2100",2100,1446.20559646595,7622.64504743784,45.8257569495584
"2101",2101,1446.21266731214,7623.42164991164,45.8366665454634
"2102",2102,1446.21976314875,7624.21029425021,45.8475735453906
"2103",2103,1446.22647875899,7624.72355913298,45.8584779511924
"2104",2104,1446.23069851291,7625.49001953017,45.8693797647189
"2105",2105,1446.23302466231,7626.27109380509,45.8802789878178
"2106",2106,1446.23622433447,7626.80778791575,45.8911756223351
"2107",2107,1446.2409689816,7627.48506193289,45.902069670114
"2108",2108,1446.24214262507,7628.16051358516,45.912961132996
"2109",2109,1446.24519254006,7628.97357527124,45.9238500128201
"2110",2110,1446.24896752772,7629.73422074701,45.9347363114234
"2111",2111,1446.25500152165,7630.34084642439,45.9456200306406
"2112",2112,1446.25786867926,7631.21442257837,45.9565011723042
"2113",2113,1446.26356611791,7631.77246579329,45.9673797382448
"2114",2114,1446.26796425914,7632.50028414205,45.9782557302906
"2115",2115,1446.2704765722,7633.14562251272,45.9891291502677
"2116",2116,1446.27589492679,7633.9293597037,46
"2117",2117,1446.28118902176,7634.62399616752,46.0108682813094
"2118",2118,1446.28712300947,7635.46223495118,46.0217339960154
"2119",2119,1446.28920445859,7636.12754799829,46.0325971459356
"2120",2120,1446.29280458422,7636.80849181943,46.0434577328854
"2121",2121,1446.29378507572,7637.41673792936,46.0543157586778
"2122",2122,1446.29957622411,7638.02279444792,46.0651712251241
"2123",2123,1446.30417373912,7638.57495396444,46.0760241340331
"2124",2124,1446.30800889699,7639.24204946652,46.0868744872117
"2125",2125,1446.31416236309,7639.94553739969,46.0977222864644
"2126",2126,1446.32141371376,7640.5097019049,46.108567533594
"2127",2127,1446.32247902688,7641.23906657529,46.1194102304008
"2128",2128,1446.32470913499,7642.06666688506,46.1302503786832
"2129",2129,1446.32785265254,7642.78863823649,46.1410879802373
"2130",2130,1446.33604141967,7643.56111667558,46.1519230368573
"2131",2131,1446.33661609539,7644.23441990066,46.1627555503352
"2132",2132,1446.34196474647,7645.02964997957,46.1735855224608
"2133",2133,1446.34630997933,7645.94171695228,46.184412955022
"2134",2134,1446.35126461613,7646.69561603712,46.1952378498044
"2135",2135,1446.35661510922,7647.42997250407,46.2060602085917
"2136",2136,1446.35956291573,7648.17080793319,46.2168800331654
"2137",2137,1446.36211795241,7648.77904942243,46.2276973253049
"2138",2138,1446.37098131284,7649.50252269514,46.2385120867876
"2139",2139,1446.37378984688,7650.45793984856,46.2493243193887
"2140",2140,1446.38667675591,7651.24732616032,46.2601340248815
"2141",2141,1446.39095573767,7652.01307044055,46.2709412050371
"2142",2142,1446.39458224391,7652.65436897775,46.2817458616245
"2143",2143,1446.39706991914,7653.36485232226,46.2925479964108
"2144",2144,1446.40004591015,7654.11614342559,46.3033476111609
"2145",2145,1446.40867849154,7655.05378055011,46.3141447076376
"2146",2146,1446.41146422907,7655.82667549186,46.3249392876019
"2147",2147,1446.41258231325,7656.56770440633,46.3357313528124
"2148",2148,1446.41465287513,7657.44079392075,46.3465209050259
"2149",2149,1446.41928186789,7658.30316086766,46.357307945997
"2150",2150,1446.42169603416,7658.96511659054,46.3680924774785
"2151",2151,1446.42843464573,7659.58377042878,46.3788745012209
"2152",2152,1446.43716009116,7660.29105703334,46.3896540189728
"2153",2153,1446.44160728119,7660.94850384038,46.4004310324807
"2154",2154,1446.45260565916,7661.63001836487,46.4112055434892
"2155",2155,1446.45391798459,7662.22138980445,46.4219775537406
"2156",2156,1446.45669549042,7662.98669785226,46.4327470649756
"2157",2157,1446.46426533093,7663.68862529555,46.4435140789325
"2158",2158,1446.46510995886,7664.41943897123,46.4542785973477
"2159",2159,1446.46757479154,7665.11513137434,46.4650406219558
"2160",2160,1446.47187409083,7665.6423682431,46.475800154489
"2161",2161,1446.47810180914,7666.48698933676,46.4865571966778
"2162",2162,1446.47984220431,7667.34608727121,46.4973117502507
"2163",2163,1446.48068656865,7667.91137826344,46.5080638169339
"2164",2164,1446.48415745955,7668.68768668562,46.518813398452
"2165",2165,1446.48740734058,7669.42447421743,46.5295604965274
"2166",2166,1446.48874855944,7670.26809919105,46.5403051128804
"2167",2167,1446.4900923181,7670.95675066531,46.5510472492295
"2168",2168,1446.49816104253,7671.56647461114,46.5617869072913
"2169",2169,1446.5024306845,7672.38980540955,46.5725240887801
"2170",2170,1446.50698545878,7673.3309552281,46.5832587954085
"2171",2171,1446.5139103585,7674.04248057946,46.593991028887
"2172",2172,1446.51750766693,7674.66162420099,46.6047207909242
"2173",2173,1446.52088369212,7675.4489764402,46.6154480832267
"2174",2174,1446.52940528268,7676.10055339068,46.6261729074991
"2175",2175,1446.53447377309,7676.87259572423,46.6368952654441
"2176",2176,1446.54168803917,7677.65430240478,46.6476151587624
"2177",2177,1446.54510499975,7678.15003531416,46.6583325891528
"2178",2178,1446.55017477551,7678.59024688451,46.6690475583121
"2179",2179,1446.55614452862,7679.08993430472,46.6797600679352
"2180",2180,1446.56047990869,7679.93864036348,46.690470119715
"2181",2181,1446.56800984297,7680.81999335334,46.7011777153425
"2182",2182,1446.57142108267,7681.5669680961,46.7118828565066
"2183",2183,1446.57491841353,7682.2286293114,46.7225855448947
"2184",2184,1446.57913670355,7683.04320745458,46.7332857821917
"2185",2185,1446.58333232399,7683.76872135953,46.743983570081
"2186",2186,1446.58454345011,7684.30461402173,46.7546789102438
"2187",2187,1446.59688377775,7684.93101151336,46.7653718043597
"2188",2188,1446.60281785636,7685.45152577435,46.776062254106
"2189",2189,1446.61048409806,7686.05400660855,46.7867502611583
"2190",2190,1446.61790758872,7686.5616107531,46.7974358271904
"2191",2191,1446.62029251901,7687.20438563298,46.8081189538738
"2192",2192,1446.62616425681,7687.73428550004,46.8187996428785
"2193",2193,1446.62998606616,7688.3827439899,46.8294778958724
"2194",2194,1446.63220112561,7688.91871882689,46.8401537145215
"2195",2195,1446.63908427594,7689.5953655372,46.8508271004899
"2196",2196,1446.64224485904,7690.10668559419,46.8614980554399
"2197",2197,1446.64333068201,7690.73450103839,46.8721665810319
"2198",2198,1446.64381418869,7691.33625910983,46.8828326789242
"2199",2199,1446.64537118946,7692.06684950918,46.8934963507734
"2200",2200,1446.65374662181,7692.71558458437,46.9041575982343
"2201",2201,1446.6615180488,7693.59063673582,46.9148164229596
"2202",2202,1446.66331525231,7694.29207902896,46.9254728266003
"2203",2203,1446.66638979982,7695.03495211273,46.9361268108053
"2204",2204,1446.67276728034,7695.63963890792,46.946778377222
"2205",2205,1446.67622681191,7696.25034519158,46.9574275274956
"2206",2206,1446.67797907094,7697.02878360912,46.9680742632695
"2207",2207,1446.67870377816,7697.67418764513,46.9787185861854
"2208",2208,1446.68165820667,7698.58044003863,46.9893604978829
"2209",2209,1446.68498012103,7699.31732975618,47
"2210",2210,1446.68789212703,7700.08771111357,47.0106370941726
"2211",2211,1446.69141888807,7700.69888941913,47.021271782035
"2212",2212,1446.69648102946,7701.33566465551,47.0319040652194
"2213",2213,1446.6989828102,7701.88697587028,47.0425339453563
"2214",2214,1446.70559255103,7702.52408745437,47.0531614240744
"2215",2215,1446.71321618045,7703.32671505084,47.0637865030004
"2216",2216,1446.72137453156,7703.8994116017,47.0744091837593
"2217",2217,1446.72477318613,7704.28691051818,47.0850294679742
"2218",2218,1446.72825751857,7704.87557391756,47.0956473572665
"2219",2219,1446.73111689408,7705.54835220842,47.1062628532555
"2220",2220,1446.73503106862,7706.20300728952,47.116875957559
"2221",2221,1446.73597547735,7707.00068285188,47.1274866717927
"2222",2222,1446.74225753204,7707.65662131355,47.1380949975707
"2223",2223,1446.74455667008,7708.24764335576,47.1487009365051
"2224",2224,1446.7525032574,7708.81998634796,47.1593044902064
"2225",2225,1446.7536208556,7709.41629246281,47.169905660283
"2226",2226,1446.75683840657,7709.95798514275,47.1805044483418
"2227",2227,1446.76175157964,7710.8255036159,47.1911008559877
"2228",2228,1446.76501081609,7711.3850890118,47.2016948848238
"2229",2229,1446.76911797808,7711.96589912116,47.2122865364515
"2230",2230,1446.77252141303,7712.59894267909,47.2228758124704
"2231",2231,1446.77863391414,7713.26980078134,47.2334627144782
"2232",2232,1446.78040480975,7713.75341049007,47.2440472440709
"2233",2233,1446.7888967302,7714.3212829459,47.2546294028426
"2234",2234,1446.79334472406,7715.02616853381,47.2652091923859
"2235",2235,1446.80037451207,7715.71205198081,47.2757866142913
"2236",2236,1446.80701555085,7716.42027449937,47.2863616701476
"2237",2237,1446.81009313877,7716.99446359316,47.2969343615419
"2238",2238,1446.8203959838,7717.61120580832,47.3075046900595
"2239",2239,1446.82303038306,7718.19489465164,47.3180726572839
"2240",2240,1446.8239943644,7718.87944453444,47.3286382647969
"2241",2241,1446.82836395674,7719.43138474846,47.3392015141785
"2242",2242,1446.83590664741,7720.00346461274,47.3497624070069
"2243",2243,1446.83935047761,7720.72298727935,47.3603209448585
"2244",2244,1446.83989623019,7721.21121811311,47.370877129308
"2245",2245,1446.84727088604,7721.98453657311,47.3814309619285
"2246",2246,1446.8478816924,7722.50386988507,47.3919824442911
"2247",2247,1446.85066011961,7723.07950363951,47.4025315779653
"2248",2248,1446.85692925651,7723.68255215865,47.4130783645188
"2249",2249,1446.85996583014,7724.2152821516,47.4236228055175
"2250",2250,1446.86139257764,7724.87640681388,47.4341649025257
"2251",2251,1446.86623158641,7725.52100683311,47.4447046571058
"2252",2252,1446.87088374721,7726.29486540693,47.4552420708187
"2253",2253,1446.87583655732,7726.82329395148,47.4657771452233
"2254",2254,1446.87841553963,7727.29354856677,47.4763098818769
"2255",2255,1446.87916200701,7727.88552948332,47.4868402823351
"2256",2256,1446.88120262572,7728.56684509967,47.4973683481517
"2257",2257,1446.88411821587,7729.27253615286,47.5078940808788
"2258",2258,1446.88860534026,7729.76400927129,47.5184174820669
"2259",2259,1446.89402284767,7730.31031388268,47.5289385532646
"2260",2260,1446.89807603774,7731.13009417293,47.5394572960189
"2261",2261,1446.90502731139,7731.61071524581,47.549973711875
"2262",2262,1446.91555384375,7732.09744063219,47.5604878023765
"2263",2263,1446.9189851486,7732.69405658685,47.5709995690652
"2264",2264,1446.92165727646,7733.18730221278,47.5815090134813
"2265",2265,1446.92770962186,7733.87168781774,47.5920161371632
"2266",2266,1446.93448654343,7734.53854082008,47.6025209416476
"2267",2267,1446.94292437099,7735.17229994771,47.6130234284697
"2268",2268,1446.94823419037,7735.78573992442,47.6235235991626
"2269",2269,1446.95218224712,7736.38437727286,47.6340214552582
"2270",2270,1446.95414820444,7737.0978488222,47.6445169982864
"2271",2271,1446.96331737407,7737.61080823268,47.6550102297754
"2272",2272,1446.97151630904,7738.21446646368,47.6655011512519
"2273",2273,1446.97356532336,7738.7613797573,47.6759897642409
"2274",2274,1446.97965139859,7739.20202665224,47.6864760702655
"2275",2275,1446.9860027069,7739.66424487583,47.6969600708473
"2276",2276,1446.98894139255,7740.34740250252,47.7074417675063
"2277",2277,1446.99333436685,7740.91738900789,47.7179211617606
"2278",2278,1446.99872886604,7741.68980018121,47.7283982551269
"2279",2279,1447.0029394326,7742.27589729701,47.73887304912
"2280",2280,1447.00989243464,7742.80442209256,47.7493455452533
"2281",2281,1447.01166577483,7743.51116585914,47.7598157450382
"2282",2282,1447.01565137531,7743.98254562168,47.7702836499847
"2283",2283,1447.01905701669,7744.5005435156,47.7807492616012
"2284",2284,1447.01946808952,7745.05601273431,47.7912125813941
"2285",2285,1447.02396549214,7745.78245003509,47.8016736108685
"2286",2286,1447.02480211599,7746.54154035568,47.8121323515277
"2287",2287,1447.02751214547,7747.15467159122,47.8225888048734
"2288",2288,1447.03007574193,7747.74185791467,47.8330429724056
"2289",2289,1447.03522115587,7748.35134121879,47.8434948556227
"2290",2290,1447.04258832176,7748.89443846979,47.8539444560216
"2291",2291,1447.0503042286,7749.48472023464,47.8643917750973
"2292",2292,1447.06964651431,7750.03533950214,47.8748368143433
"2293",2293,1447.07394744672,7750.82820739448,47.8852795752515
"2294",2294,1447.07752050012,7751.26212107755,47.8957200593122
"2295",2295,1447.0874516648,7751.96471037616,47.9061582680139
"2296",2296,1447.09140840061,7752.58721065924,47.9165942028438
"2297",2297,1447.09739308369,7753.31412274544,47.927027865287
"2298",2298,1447.10439416899,7753.88060325352,47.9374592568275
"2299",2299,1447.10706589031,7754.47507496964,47.9478883789474
"2300",2300,1447.10947800141,7755.23468210212,47.9583152331272
"2301",2301,1447.11740297351,7755.6178326696,47.9687398208458
"2302",2302,1447.11936657242,7756.19009522846,47.9791621435806
"2303",2303,1447.12242182377,7756.85596038902,47.9895822028073
"2304",2304,1447.1297405523,7757.34167813328,48
"2305",2305,1447.13481362925,7757.98206407753,48.0104155366312
"2306",2306,1447.13798229338,7758.44136287422,48.0208288141719
"2307",2307,1447.13996799592,7759.04157891514,48.0312398340913
"2308",2308,1447.14338970304,7759.68531833898,48.0416485978573
"2309",2309,1447.14735051211,7760.25378943779,48.0520551069359
"2310",2310,1447.15398343365,7760.75210192096,48.0624593627917
"2311",2311,1447.15433119419,7761.44978025413,48.0728613668877
"2312",2312,1447.15712837022,7762.06516627049,48.0832611206852
"2313",2313,1447.16074873766,7762.57452008896,48.0936586256442
"2314",2314,1447.16252018914,7763.02971668303,48.1040538832228
"2315",2315,1447.17169499469,7763.53007294599,48.1144468948776
"2316",2316,1447.17725081653,7764.08195579231,48.1248376620639
"2317",2317,1447.18445820988,7764.68904743965,48.135226186235
"2318",2318,1447.18497831861,7765.15974523581,48.1456124688429
"2319",2319,1447.18616993159,7765.61414869335,48.155996511338
"2320",2320,1447.18747088119,7766.02813741199,48.1663783151692
"2321",2321,1447.19028170445,7766.62721870931,48.1767578817836
"2322",2322,1447.20096095185,7767.2982620951,48.187135212627
"2323",2323,1447.20364851535,7767.88741405025,48.1975103091436
"2324",2324,1447.20840506932,7768.44436559516,48.2078831727758
"2325",2325,1447.21556958463,7769.06335707434,48.2182538049648
"2326",2326,1447.22447309666,7769.72193864417,48.22862220715
"2327",2327,1447.22747418177,7770.36268706907,48.2389883807693
"2328",2328,1447.23048779755,7770.99208275651,48.2493523272593
"2329",2329,1447.24107925109,7771.45579103137,48.2597140480546
"2330",2330,1447.24571826887,7771.96245720999,48.2700735445887
"2331",2331,1447.24843923141,7772.53894778287,48.2804308182932
"2332",2332,1447.24903072918,7773.0347549665,48.2907858705985
"2333",2333,1447.25911230758,7773.58895325367,48.3011387029333
"2334",2334,1447.26156758896,7774.02322905607,48.3114893167247
"2335",2335,1447.2623768341,7774.5702741605,48.3218377133983
"2336",2336,1447.26918361134,7775.01514055436,48.3321838943783
"2337",2337,1447.27664801212,7775.52389492974,48.3425278610873
"2338",2338,1447.2775509154,7776.12897890413,48.3528696149463
"2339",2339,1447.28370509758,7776.54291759593,48.363209157375
"2340",2340,1447.28912608851,7777.27794842441,48.3735464897913
"2341",2341,1447.29608539378,7777.94361686941,48.3838816136118
"2342",2342,1447.29781479033,7778.59503874587,48.3942145302514
"2343",2343,1447.30089416071,7778.94828790497,48.4045452411238
"2344",2344,1447.30336781922,7779.48899049822,48.4148737476408
"2345",2345,1447.30743454096,7779.99413574934,48.425200051213
"2346",2346,1447.31604833361,7780.40726551167,48.4355241532493
"2347",2347,1447.31965616084,7780.79672742798,48.4458460551573
"2348",2348,1447.32319821021,7781.37033821424,48.4561657583429
"2349",2349,1447.32405720615,7781.71276150395,48.4664832642105
"2350",2350,1447.32908738307,7782.20749315877,48.4767985741633
"2351",2351,1447.3330235209,7782.74100380674,48.4871116896026
"2352",2352,1447.34057642436,7783.30283707689,48.4974226119286
"2353",2353,1447.34463624491,7783.91656070201,48.5077313425396
"2354",2354,1447.35093531341,7784.38618838029,48.5180378828328
"2355",2355,1447.35125062088,7784.8533403384,48.5283422342037
"2356",2356,1447.35783943438,7785.46770427482,48.5386443980464
"2357",2357,1447.35849229788,7786.05548344328,48.5489443757534
"2358",2358,1447.36115276554,7786.47230153317,48.5592421687159
"2359",2359,1447.3656286834,7787.01130818445,48.5695377783236
"2360",2360,1447.37134458342,7787.50429473176,48.5798312059645
"2361",2361,1447.37570494026,7787.9452091662,48.5901224530254
"2362",2362,1447.38289826357,7788.53943542961,48.6004115208915
"2363",2363,1447.38588279487,7788.97248663481,48.6106984109465
"2364",2364,1447.39388277607,7789.49191956533,48.6209831245729
"2365",2365,1447.39458785683,7789.9266165966,48.6312656631513
"2366",2366,1447.40164903867,7790.579939434,48.6415460280612
"2367",2367,1447.40494479614,7791.06680764474,48.6518242206806
"2368",2368,1447.40744621538,7791.55469772074,48.6621002423858
"2369",2369,1447.4146701197,7792.07052605825,48.6723740945518
"2370",2370,1447.4174087961,7792.59729617219,48.6826457785523
"2371",2371,1447.42179904552,7793.02794991585,48.6929152957594
"2372",2372,1447.4248297318,7793.6387777682,48.7031826475437
"2373",2373,1447.42831019544,7794.21512411317,48.7134478352744
"2374",2374,1447.42891182857,7794.8997089389,48.7237108603193
"2375",2375,1447.43351765959,7795.31048307529,48.7339717240448
"2376",2376,1447.4349803929,7795.77048639068,48.7442304278158
"2377",2377,1447.43591098484,7796.27278138676,48.7544869729956
"2378",2378,1447.44025889048,7796.71745709176,48.7647413609464
"2379",2379,1447.44147835573,7797.20338827688,48.7749935930288
"2380",2380,1447.44762876111,7797.7210754752,48.7852436706019
"2381",2381,1447.45102155177,7798.21044942657,48.7954915950234
"2382",2382,1447.45309874653,7798.82294614706,48.8057373676497
"2383",2383,1447.45530421015,7799.38789356874,48.8159809898357
"2384",2384,1447.47788556228,7799.95478705006,48.8262224629348
"2385",2385,1447.4810302824,7800.39866066042,48.8364617882991
"2386",2386,1447.4868065128,7800.76180543932,48.8466989672793
"2387",2387,1447.49507602433,7801.33172899896,48.8569340012244
"2388",2388,1447.50118791896,7801.91023397659,48.8671668914825
"2389",2389,1447.5053841249,7802.27328797838,48.8773976393997
"2390",2390,1447.5154221819,7802.79005631083,48.8876262463213
"2391",2391,1447.52048862905,7803.44309891942,48.8978527135906
"2392",2392,1447.53120067895,7804.21771102062,48.9080770425499
"2393",2393,1447.53482303897,7804.7384658504,48.91829923454
"2394",2394,1447.54247847643,7805.13708922732,48.9285192909003
"2395",2395,1447.55221095156,7805.75184658817,48.9387372129686
"2396",2396,1447.55693598322,7806.33153964956,48.9489530020817
"2397",2397,1447.55890292884,7806.77541156804,48.9591666595746
"2398",2398,1447.56564297588,7807.31207591009,48.9693781867812
"2399",2399,1447.5680699274,7807.83502217592,48.9795875850338
"2400",2400,1447.57057866017,7808.33131953588,48.9897948556636
"2401",2401,1447.57546539157,7808.78464904971,49
"2402",2402,1447.57785947571,7809.30510677917,49.0102030193714
"2403",2403,1447.57937545324,7809.76831630634,49.0204039151046
"2404",2404,1447.58213675596,7810.35846294564,49.0306026885251
"2405",2405,1447.59124174755,7810.85675478992,49.0407993409569
"2406",2406,1447.59468530715,7811.54631018804,49.0509938737229
"2407",2407,1447.59885031672,7811.91770180235,49.0611862881443
"2408",2408,1447.60221888609,7812.5319252564,49.0713765855412
"2409",2409,1447.61020636999,7813.07686775687,49.0815647672321
"2410",2410,1447.61904453615,7813.49588603247,49.0917508345343
"2411",2411,1447.62564786795,7813.88963218587,49.1019347887637
"2412",2412,1447.62905938708,7814.36580565204,49.1121166312347
"2413",2413,1447.63161055433,7814.87164248668,49.1222963632605
"2414",2414,1447.6361628801,7815.24511877183,49.132473986153
"2415",2415,1447.64208846702,7815.66490320195,49.1426495012225
"2416",2416,1447.64320371284,7816.01054696882,49.152822909778
"2417",2417,1447.64591317282,7816.64609074717,49.1629942131274
"2418",2418,1447.65014044964,7817.13117820815,49.173163412577
"2419",2419,1447.65133381859,7817.74138359982,49.1833305094317
"2420",2420,1447.65483351964,7818.13708526242,49.1934955049954
"2421",2421,1447.65871801443,7818.68830265412,49.2036584005702
"2422",2422,1447.66597438396,7819.2040240466,49.2138191974571
"2423",2423,1447.66675838284,7819.81582713668,49.2239778969559
"2424",2424,1447.67779948182,7820.13860079685,49.2341345003647
"2425",2425,1447.68130060398,7820.60448919061,49.2442890089805
"2426",2426,1447.6851394404,7820.99896255907,49.254441424099
"2427",2427,1447.69144918077,7821.53971635818,49.2645917470144
"2428",2428,1447.69969041495,7821.99796207749,49.2747399790197
"2429",2429,1447.70496734161,7822.51403576202,49.2848861214064
"2430",2430,1447.7074504168,7822.9940318794,49.295030175465
"2431",2431,1447.71132224303,7823.40175297176,49.3051721424842
"2432",2432,1447.71623628396,7823.88561108816,49.3153120237518
"2433",2433,1447.72243880668,7824.36858650159,49.3254498205541
"2434",2434,1447.7314938849,7824.85072395653,49.335585534176
"2435",2435,1447.73220433205,7825.37744011434,49.3457191659013
"2436",2436,1447.73784854313,7825.9664499793,49.3558507170123
"2437",2437,1447.74014960327,7826.49755404034,49.3659801887899
"2438",2438,1447.74343943327,7826.92304184782,49.376107582514
"2439",2439,1447.7457230992,7827.34288822483,49.386232899463
"2440",2440,1447.74770873253,7827.92584132933,49.3963561409139
"2441",2441,1447.74914746788,7828.46168973966,49.4064773081425
"2442",2442,1447.75150212042,7828.85487379584,49.4165964024233
"2443",2443,1447.75572515754,7829.46285712906,49.4267134250296
"2444",2444,1447.76317943845,7830.18768974629,49.4368283772331
"2445",2445,1447.77301418562,7830.60138698321,49.4469412603045
"2446",2446,1447.78228403881,7831.08281386358,49.457052075513
"2447",2447,1447.78714777058,7831.50047246562,49.4671608241265
"2448",2448,1447.7875486349,7832.00589851648,49.4772675074119
"2449",2449,1447.79022808375,7832.34641097238,49.4873721266345
"2450",2450,1447.79224044509,7832.91523365741,49.4974746830583
"2451",2451,1447.79871422309,7833.27615240872,49.5075751779463
"2452",2452,1447.8042714743,7833.73846535164,49.5176736125598
"2453",2453,1447.80604405591,7834.28265796244,49.5277699881592
"2454",2454,1447.80837676563,7834.6711485213,49.5378643060033
"2455",2455,1447.81726345155,7835.12102191815,49.54795656735
"2456",2456,1447.82573938933,7835.7145275335,49.5580467734555
"2457",2457,1447.82676878399,7836.18384687344,49.5681349255749
"2458",2458,1447.82879460108,7836.61109325981,49.5782210249622
"2459",2459,1447.83702134807,7836.98053494043,49.5883050728698
"2460",2460,1447.84107634521,7837.5963329179,49.598387070549
"2461",2461,1447.84718082567,7838.12060475473,49.6084670192499
"2462",2462,1447.85405207298,7838.64655636209,49.6185449202211
"2463",2463,1447.8545593362,7838.97884984959,49.6286207747102
"2464",2464,1447.85577134452,7839.50822053971,49.6386945839634
"2465",2465,1447.860422644,7839.96095296503,49.6487663492256
"2466",2466,1447.86281570326,7840.38823942988,49.6588360717405
"2467",2467,1447.86814914598,7840.84767291251,49.6689037527506
"2468",2468,1447.87712034907,7841.35162376507,49.6789693934969
"2469",2469,1447.87921934198,7841.648881883,49.6890329952194
"2470",2470,1447.88471583459,7842.07549178553,49.6990945591567
"2471",2471,1447.88734370879,7842.62018550575,49.7091540865463
"2472",2472,1447.89197087853,7842.98148998073,49.7192115786242
"2473",2473,1447.89432331566,7843.38759341669,49.7292670366254
"2474",2474,1447.90159016158,7843.81044201098,49.7393204617835
"2475",2475,1447.90342800844,7844.18850633595,49.749371855331
"2476",2476,1447.90509065543,7844.65820966331,49.7594212184989
"2477",2477,1447.90908215386,7845.18465504587,49.7694685525172
"2478",2478,1447.91322896733,7845.49045069571,49.7795138586146
"2479",2479,1447.91913777425,7845.89426459507,49.7895571380184
"2480",2480,1447.9202354263,7846.25095797492,49.7995983919549
"2481",2481,1447.92812553234,7846.77692319556,49.8096376216491
"2482",2482,1447.93368944752,7847.21995004677,49.8196748283246
"2483",2483,1447.93772693439,7847.64646687615,49.829710013204
"2484",2484,1447.94058403399,7848.07500699246,49.8397431775084
"2485",2485,1447.94285229463,7848.4300449854,49.8497743224581
"2486",2486,1447.95069966389,7848.84072115808,49.8598034492716
"2487",2487,1447.95889312813,7849.27663702614,49.8698305591667
"2488",2488,1447.96043027554,7849.67397256642,49.8798556533597
"2489",2489,1447.96506447896,7850.08504977902,49.8898787330657
"2490",2490,1447.97192497842,7850.43500268194,49.8998997994986
"2491",2491,1447.97457162341,7850.80938633401,49.9099188538711
"2492",2492,1447.98210883941,7851.33196915235,49.9199358973947
"2493",2493,1447.99024672323,7851.94408488744,49.9299509312797
"2494",2494,1447.99709672321,7852.49743089409,49.9399639567351
"2495",2495,1447.99916989721,7852.91641801989,49.9499749749687
"2496",2496,1448.00530387736,7853.38647185607,49.9599839871872
"2497",2497,1448.00794739559,7853.66459104582,49.9699909945959
"2498",2498,1448.01961321011,7854.027240778,49.9799959983992
"2499",2499,1448.03153920335,7854.39996070604,49.9899989998
"2500",2500,1448.03516341854,7854.75562765422,50
"2501",2501,1448.04741041905,7855.09546076374,50.0099990001999
"2502",2502,1448.0502206617,7855.5262501252,50.0199960015992
"2503",2503,1448.0553073426,7856.05457242716,50.029991005396
"2504",2504,1448.05648240029,7856.51958235898,50.0399840127872
"2505",2505,1448.06058800111,7856.94354644919,50.0499750249688
"2506",2506,1448.06830868759,7857.34124048069,50.0599640431353
"2507",2507,1448.08042770883,7857.86285543719,50.0699510684802
"2508",2508,1448.08234803624,7858.18081343986,50.0799361021957
"2509",2509,1448.08297929068,7858.62254787865,50.0899191454728
"2510",2510,1448.08629403261,7859.19909949423,50.0999001995014
"2511",2511,1448.0925617455,7859.70696628952,50.1098792654702
"2512",2512,1448.0935947258,7860.21438249779,50.1198563445667
"2513",2513,1448.0968644876,7860.74155258945,50.1298314379771
"2514",2514,1448.10157811069,7861.13930883327,50.1398045468867
"2515",2515,1448.10276194371,7861.49613418947,50.1497756724793
"2516",2516,1448.10362671313,7861.93164758883,50.1597448159378
"2517",2517,1448.11023627294,7862.41301013426,50.1697119784437
"2518",2518,1448.11274157113,7862.98797586816,50.1796771611775
"2519",2519,1448.11540712079,7863.32249642747,50.1896403653184
"2520",2520,1448.12354102373,7863.68150574895,50.1996015920445
"2521",2521,1448.12776768789,7864.09228316365,50.2095608425328
"2522",2522,1448.13204572864,7864.49877465334,50.2195181179589
"2523",2523,1448.1402798634,7864.84558361227,50.2294734194974
"2524",2524,1448.1457897344,7865.21117821586,50.2394267483219
"2525",2525,1448.14949229707,7865.63363704501,50.2493781056044
"2526",2526,1448.15684578525,7866.02261479844,50.2593274925162
"2527",2527,1448.16526199805,7866.44294215351,50.2692749102272
"2528",2528,1448.16791849788,7866.81686376236,50.2792203599061
"2529",2529,1448.17464947394,7867.21159490872,50.2891638427206
"2530",2530,1448.18037664026,7867.5772271488,50.2991053598372
"2531",2531,1448.18601559843,7868.20712685571,50.3090449124211
"2532",2532,1448.18755875712,7868.67524183458,50.3189825016365
"2533",2533,1448.19403626142,7869.24840797047,50.3289181286465
"2534",2534,1448.19508869675,7869.7043603989,50.3388517946129
"2535",2535,1448.19975936663,7870.13367321906,50.3487835006964
"2536",2536,1448.20112527306,7870.49782821392,50.3587132480567
"2537",2537,1448.21023173464,7870.96904711748,50.3686410378521
"2538",2538,1448.21747455565,7871.4682760657,50.37856687124
"2539",2539,1448.22411239611,7871.84681165007,50.3884907493765
"2540",2540,1448.22616795877,7872.19077993725,50.3984126734166
"2541",2541,1448.2331381,7872.56350545427,50.4083326445142
"2542",2542,1448.2346052321,7872.98470241571,50.4182506638221
"2543",2543,1448.23732129736,7873.36800743545,50.4281667324919
"2544",2544,1448.23816920059,7873.75894214247,50.438080851674
"2545",2545,1448.24179981121,7874.32780511894,50.4479930225178
"2546",2546,1448.24634671936,7874.71524475789,50.4579032461715
"2547",2547,1448.24657967134,7875.07643059566,50.4678115237822
"2548",2548,1448.25636673225,7875.42007802711,50.4777178564959
"2549",2549,1448.25776164354,7875.74536111767,50.4876222454574
"2550",2550,1448.26246231017,7876.15270334656,50.4975246918104
"2551",2551,1448.26727655553,7876.59430529087,50.5074251966976
"2552",2552,1448.26742235017,7876.94133464207,50.5173237612604
"2553",2553,1448.27442145168,7877.43637393387,50.5272203866391
"2554",2554,1448.28919778878,7877.89253899972,50.5371150739731
"2555",2555,1448.2944755452,7878.25675680489,50.5470078244004
"2556",2556,1448.29741065778,7878.77695015444,50.5568986390582
"2557",2557,1448.30027098581,7879.36094405734,50.5667875190821
"2558",2558,1448.30256618833,7879.7989393912,50.5766744656072
"2559",2559,1448.30498504035,7880.11344095641,50.586559479767
"2560",2560,1448.30991851778,7880.54978351112,50.5964425626941
"2561",2561,1448.31690919252,7880.91963979983,50.60632371552
"2562",2562,1448.32106995052,7881.31153946745,50.6162029393751
"2563",2563,1448.32560573347,7881.66544968942,50.6260802353886
"2564",2564,1448.32905155584,7881.94964730725,50.6359556046887
"2565",2565,1448.33679247302,7882.23775379463,50.6458290484024
"2566",2566,1448.34122409174,7882.66271712695,50.6557005676558
"2567",2567,1448.34847917978,7883.08178223787,50.6655701635736
"2568",2568,1448.35456481398,7883.43370152862,50.6754378372797
"2569",2569,1448.35879753948,7883.8440921663,50.6853035898967
"2570",2570,1448.36555315011,7884.27993053348,50.6951674225463
"2571",2571,1448.36696214244,7884.64990118589,50.7050293363489
"2572",2572,1448.37208610064,7885.13153362973,50.7148893324239
"2573",2573,1448.37634451361,7885.48890487699,50.7247474118896
"2574",2574,1448.38101915819,7885.85239238481,50.7346035758633
"2575",2575,1448.38375777806,7886.15861742422,50.7444578254611
"2576",2576,1448.39401395058,7886.73393257871,50.7543101617981
"2577",2577,1448.39674185833,7887.08497682422,50.7641605859882
"2578",2578,1448.40090027854,7887.49617130745,50.7740090991444
"2579",2579,1448.40433370891,7887.93090210497,50.7838557023785
"2580",2580,1448.40676058407,7888.39625233181,50.7937003968012
"2581",2581,1448.41370767502,7888.80262678855,50.8035431835222
"2582",2582,1448.41682110701,7889.19741523956,50.81338406365
"2583",2583,1448.42385007483,7889.61145534606,50.8232230382922
"2584",2584,1448.4313472255,7890.06434910877,50.8330601085553
"2585",2585,1448.43543631697,7890.47972019968,50.8428952755446
"2586",2586,1448.44435237026,7890.80115807638,50.8527285403645
"2587",2587,1448.44457011625,7891.28582043708,50.8625599041181
"2588",2588,1448.45106204604,7891.66724369565,50.8723893679076
"2589",2589,1448.45759961687,7892.05400545532,50.8822169328342
"2590",2590,1448.46048565987,7892.3833972779,50.8920425999979
"2591",2591,1448.47239041214,7892.87151718457,50.9018663704977
"2592",2592,1448.47512630081,7893.31683904317,50.9116882454314
"2593",2593,1448.47861790562,7893.80686675684,50.9215082258961
"2594",2594,1448.48335431538,7894.15554138169,50.9313263129874
"2595",2595,1448.48655002341,7894.4830021574,50.9411425078001
"2596",2596,1448.48714920981,7894.94445868334,50.950956811428
"2597",2597,1448.48831010428,7895.26485119889,50.9607692249636
"2598",2598,1448.49473096418,7895.703693351,50.9705797494986
"2599",2599,1448.50020870771,7896.0579422224,50.9803883861235
"2600",2600,1448.50261606109,7896.52982966114,50.9901951359278
"2601",2601,1448.50697071072,7896.86204633093,51
"2602",2602,1448.51587101659,7897.23127932569,51.0098029794274
"2603",2603,1448.52139027336,7897.72154827967,51.0196040752964
"2604",2604,1448.52574231476,7898.02103945719,51.0294032886923
"2605",2605,1448.52629638499,7898.30129381192,51.0392006206994
"2606",2606,1448.52719022446,7898.67379201166,51.0489960724009
"2607",2607,1448.53063412794,7898.98698285669,51.058789644879
"2608",2608,1448.53552534389,7899.33987114066,51.0685813392148
"2609",2609,1448.53635606499,7899.66997653365,51.0783711564885
"2610",2610,1448.54218297251,7900.04397683683,51.0881590977792
"2611",2611,1448.54843065921,7900.41804861066,51.0979451641649
"2612",2612,1448.55015892561,7900.84671626781,51.1077293567226
"2613",2613,1448.55202048359,7901.17737277865,51.1175116765282
"2614",2614,1448.55806407284,7901.58072103635,51.1272921246569
"2615",2615,1448.56217236252,7902.02953970506,51.1370707021824
"2616",2616,1448.56736705988,7902.47775711389,51.1468474101777
"2617",2617,1448.56950226458,7902.80663873258,51.1566222497147
"2618",2618,1448.57917376982,7903.25739033313,51.1663952218641
"2619",2619,1448.58409315009,7903.73272393886,51.1761663276959
"2620",2620,1448.58489651566,7904.11201281595,51.1859355682789
"2621",2621,1448.59654381189,7904.33292452763,51.1957029446808
"2622",2622,1448.60033640635,7904.73646443895,51.2054684579684
"2623",2623,1448.60317456776,7905.12575180628,51.2152321092075
"2624",2624,1448.60970839699,7905.49196607555,51.2249938994628
"2625",2625,1448.61980581082,7905.89096835718,51.234753829798
"2626",2626,1448.62613544759,7906.20242161105,51.2445119012758
"2627",2627,1448.63239571972,7906.6052052583,51.254268114958
"2628",2628,1448.63571956905,7906.95894369145,51.2640224719052
"2629",2629,1448.64018657634,7907.28004992693,51.2737749731771
"2630",2630,1448.64681723009,7907.62848620724,51.2835256198323
"2631",2631,1448.65251746262,7908.10922832651,51.2932744129286
"2632",2632,1448.65399566475,7908.50276598069,51.3030213535226
"2633",2633,1448.65969364886,7908.86118235815,51.31276644267
"2634",2634,1448.66102073282,7909.23462253849,51.3225096814254
"2635",2635,1448.66662477475,7909.72143906978,51.3322510708424
"2636",2636,1448.67445418296,7910.04324618315,51.3419906119737
"2637",2637,1448.68132674069,7910.50393259406,51.3517283058711
"2638",2638,1448.69351952238,7910.85488941871,51.361464153585
"2639",2639,1448.70044979636,7911.2413462617,51.3711981561653
"2640",2640,1448.70899360489,7911.60983965918,51.3809303146605
"2641",2641,1448.71651022179,7911.94601552429,51.3906606301184
"2642",2642,1448.72613963168,7912.17227777077,51.4003891035856
"2643",2643,1448.73000283275,7912.53702637231,51.4101157361078
"2644",2644,1448.74104856775,7913.11608957527,51.4198405287298
"2645",2645,1448.74604163333,7913.41116269533,51.4295634824952
"2646",2646,1448.75360743311,7913.67114188048,51.4392845984467
"2647",2647,1448.75506981489,7913.89643421479,51.4490038776262
"2648",2648,1448.76042429255,7914.12836858836,51.4587213210744
"2649",2649,1448.76902172228,7914.49892797542,51.4684369298311
"2650",2650,1448.77115896605,7914.95159964403,51.478150704935
"2651",2651,1448.77573946933,7915.23601445954,51.487862647424
"2652",2652,1448.77896073629,7915.53360067805,51.4975727583349
"2653",2653,1448.78233454365,7915.96178099534,51.5072810387036
"2654",2654,1448.78865356903,7916.17949068675,51.516987489565
"2655",2655,1448.7973875632,7916.52472699797,51.526692111953
"2656",2656,1448.80330877237,7916.89888298615,51.5363949069005
"2657",2657,1448.8056178951,7917.25137468775,51.5460958754395
"2658",2658,1448.81031366176,7917.53300454155,51.555795018601
"2659",2659,1448.81906343531,7917.89580936321,51.565492337415
"2660",2660,1448.81999858459,7918.23247024134,51.5751878329105
"2661",2661,1448.82128521847,7918.45865861189,51.5848815061157
"2662",2662,1448.83001263518,7918.83551632048,51.5945733580577
"2663",2663,1448.83464857257,7919.14476822925,51.6042633897627
"2664",2664,1448.84167701447,7919.44985165424,51.6139516022558
"2665",2665,1448.84566333007,7919.80343558567,51.6236379965612
"2666",2666,1448.84960392156,7920.16592159134,51.6333225737023
"2667",2667,1448.85211575906,7920.55035975651,51.6430053347014
"2668",2668,1448.85827661807,7920.86469977988,51.6526862805798
"2669",2669,1448.86464403402,7921.27074984118,51.662365412358
"2670",2670,1448.87098486927,7921.79999021935,51.6720427310552
"2671",2671,1448.87436594251,7922.19770666516,51.6817182376902
"2672",2672,1448.88037917432,7922.62508524586,51.6913919332803
"2673",2673,1448.88800183975,7923.04088028225,51.7010638188423
"2674",2674,1448.89150085817,7923.35230372896,51.7107338953916
"2675",2675,1448.8940837797,7923.66055740173,51.720402163943
"2676",2676,1448.89916026583,7924.02751721484,51.7300686255102
"2677",2677,1448.90415125854,7924.36259346883,51.7397332811061
"2678",2678,1448.90676231741,7924.69347475664,51.7493961317424
"2679",2679,1448.91061938798,7925.09853078944,51.7590571784301
"2680",2680,1448.91845355725,7925.53582559621,51.7687164221791
"2681",2681,1448.9263284475,7925.81169604963,51.7783738639985
"2682",2682,1448.93122176182,7926.18990781153,51.7880295048962
"2683",2683,1448.93467735539,7926.57464198854,51.7976833458795
"2684",2684,1448.93484901325,7926.83711090907,51.8073353879545
"2685",2685,1448.94233538019,7927.14399796317,51.8169856321265
"2686",2686,1448.94543130057,7927.50612376923,51.8266340793998
"2687",2687,1448.95673090213,7927.88601180104,51.8362807307777
"2688",2688,1448.96062927761,7928.30316793384,51.8459255872629
"2689",2689,1448.96858258851,7928.7331176195,51.8555686498567
"2690",2690,1448.9702361346,7929.13037380871,51.8652099195598
"2691",2691,1448.97638636094,7929.42073021853,51.8748493973717
"2692",2692,1448.98055423118,7929.67011723466,51.8844870842914
"2693",2693,1448.98338998484,7929.97891465702,51.8941229813165
"2694",2694,1448.98741082508,7930.3202136761,51.9037570894439
"2695",2695,1448.99486551476,7930.64045280322,51.9133894096696
"2696",2696,1448.99685738978,7931.01864762901,51.9230199429887
"2697",2697,1449.00187864842,7931.39562366586,51.9326486903951
"2698",2698,1449.00460730066,7931.65459414792,51.9422756528822
"2699",2699,1449.01182604395,7931.9762427964,51.9519008314422
"2700",2700,1449.01516621947,7932.27350886395,51.9615242270663
"2701",2701,1449.02040612815,7932.63245575631,51.9711458407451
"2702",2702,1449.02512335454,7932.88769790435,51.9807656734681
"2703",2703,1449.02802927137,7933.26091709145,51.9903837262238
"2704",2704,1449.03423422203,7933.61922857957,52
"2705",2705,1449.03640146366,7933.94707146415,52.0096144957834
"2706",2706,1449.04159940246,7934.23209022444,52.0192272145598
"2707",2707,1449.04494395282,7934.52417824679,52.0288381573143
"2708",2708,1449.0464992743,7934.79128766333,52.0384473250308
"2709",2709,1449.05698885197,7935.03942673713,52.0480547186924
"2710",2710,1449.06290459635,7935.31924647268,52.0576603392815
"2711",2711,1449.06650588891,7935.72682122205,52.0672641877793
"2712",2712,1449.06857361203,7936.1315142398,52.0768662651661
"2713",2713,1449.07257944001,7936.54831119335,52.0864665724217
"2714",2714,1449.07922786313,7936.75985170266,52.0960651105244
"2715",2715,1449.08096975813,7937.19749661463,52.1056618804521
"2716",2716,1449.08891680005,7937.49592796224,52.1152568831815
"2717",2717,1449.09653922222,7937.79373835538,52.1248501196886
"2718",2718,1449.10258010823,7938.00120383456,52.1344415909483
"2719",2719,1449.1065281703,7938.25148940852,52.1440312979348
"2720",2720,1449.10904841189,7938.44614383491,52.1536192416212
"2721",2721,1449.11251240965,7938.72580231877,52.1632054229799
"2722",2722,1449.11764579105,7939.13287066427,52.1727898429823
"2723",2723,1449.12278211968,7939.46130156162,52.182372502599
"2724",2724,1449.12799657221,7939.79429174363,52.1919534027996
"2725",2725,1449.13913136889,7940.07059637712,52.2015325445527
"2726",2726,1449.1420730516,7940.36591037958,52.2111099288265
"2727",2727,1449.149265705,7940.70392969741,52.2206855565876
"2728",2728,1449.15296616354,7941.01558363474,52.2302594288024
"2729",2729,1449.15483133085,7941.30884350855,52.2398315464359
"2730",2730,1449.1559918382,7941.51713886055,52.2494019104525
"2731",2731,1449.16007265758,7941.74657109242,52.2589705218157
"2732",2732,1449.16525674677,7941.9670215957,52.2685373814879
"2733",2733,1449.16940577402,7942.279931823,52.2781024904309
"2734",2734,1449.17758611781,7942.55749465657,52.2876658496055
"2735",2735,1449.1790778693,7942.85166895202,52.2972274599715
"2736",2736,1449.1874682251,7943.28094084492,52.3067873224881
"2737",2737,1449.18847584786,7943.63038929069,52.3163454381133
"2738",2738,1449.1950551093,7944.0195203789,52.3259018078045
"2739",2739,1449.20359122315,7944.37935110548,52.3354564325181
"2740",2740,1449.21070875878,7944.73836000037,52.3450093132096
"2741",2741,1449.21259908789,7945.13381920762,52.3545604508337
"2742",2742,1449.21968137605,7945.41886909164,52.3641098463442
"2743",2743,1449.22054948595,7945.66238472184,52.373657500694
"2744",2744,1449.22611516779,7946.01965615559,52.3832034148352
"2745",2745,1449.23030300121,7946.25969492766,52.3927475897189
"2746",2746,1449.23481799862,7946.53757657132,52.4022900262956
"2747",2747,1449.2379246375,7946.76336950475,52.4118307255146
"2748",2748,1449.2424047111,7947.19288239253,52.4213696883246
"2749",2749,1449.24744637512,7947.48579009523,52.4309069156733
"2750",2750,1449.24977069289,7947.83562452394,52.4404424085076
"2751",2751,1449.25457769659,7948.08722804738,52.4499761677734
"2752",2752,1449.25697225669,7948.29446298331,52.459508194416
"2753",2753,1449.26443267642,7948.58537186742,52.4690384893796
"2754",2754,1449.27262498393,7948.83332760748,52.4785670536077
"2755",2755,1449.27939839641,7949.19650360353,52.4880938880428
"2756",2756,1449.28731802914,7949.40902862702,52.4976189936268
"2757",2757,1449.29221954174,7949.64170755746,52.5071423713003
"2758",2758,1449.2953426012,7949.9663708237,52.5166640220035
"2759",2759,1449.30537895078,7950.37952824629,52.5261839466756
"2760",2760,1449.30791324978,7950.74328216477,52.5357021462548
"2761",2761,1449.31184011506,7951.05422269474,52.5452186216786
"2762",2762,1449.31559108345,7951.45504161678,52.5547333738836
"2763",2763,1449.31767325621,7951.72538179453,52.5642464038057
"2764",2764,1449.3215442779,7952.07205416516,52.5737577123797
"2765",2765,1449.32812294842,7952.32854521583,52.5832673005396
"2766",2766,1449.33328376644,7952.59881618049,52.5927751692188
"2767",2767,1449.33780875176,7952.84935987456,52.6022813193496
"2768",2768,1449.3433808072,7953.16694635862,52.6117857518636
"2769",2769,1449.34646943602,7953.5124141299,52.6212884676915
"2770",2770,1449.34861508524,7953.75493516496,52.6307894677631
"2771",2771,1449.36262609363,7954.08723886505,52.6402887530074
"2772",2772,1449.36358972803,7954.34600558767,52.6497863243527
"2773",2773,1449.37430892865,7954.63031097712,52.6592821827263
"2774",2774,1449.38086110425,7954.87518446859,52.6687763290548
"2775",2775,1449.3827058087,7955.11299924718,52.6782687642637
"2776",2776,1449.38780335949,7955.44306759329,52.687759489278
"2777",2777,1449.39242505856,7955.78536447812,52.6972485050216
"2778",2778,1449.39898295074,7956.14380679275,52.7067358124178
"2779",2779,1449.40796194536,7956.40180275861,52.7162214123888
"2780",2780,1449.41792686188,7956.69939633045,52.7257053058563
"2781",2781,1449.42664364952,7957.07281557238,52.7351874937408
"2782",2782,1449.42930197903,7957.31500426402,52.7446679769624
"2783",2783,1449.43025010713,7957.59300338264,52.7541467564399
"2784",2784,1449.43646677065,7957.88705196852,52.7636238330917
"2785",2785,1449.43860764245,7958.10232715967,52.773099207835
"2786",2786,1449.44474064233,7958.41501973001,52.7825728815866
"2787",2787,1449.45153500281,7958.66378958636,52.792044855262
"2788",2788,1449.45595731014,7958.91167187261,52.8015151297763
"2789",2789,1449.45785600932,7959.11578638662,52.8109837060436
"2790",2790,1449.45991172187,7959.29198109833,52.820450584977
"2791",2791,1449.46712559549,7959.56233881767,52.8299157674892
"2792",2792,1449.47445950853,7959.85020548747,52.8393792544916
"2793",2793,1449.47955012589,7960.13264569596,52.8488410468952
"2794",2794,1449.48407718479,7960.45361873427,52.85830114561
"2795",2795,1449.48800024688,7960.67935929645,52.8677595515452
"2796",2796,1449.49160704409,7961.09059338223,52.8772162656091
"2797",2797,1449.49736173755,7961.30061647713,52.8866712887094
"2798",2798,1449.49987637325,7961.62116484395,52.8961246217528
"2799",2799,1449.50837260428,7961.90624835123,52.9055762656452
"2800",2800,1449.51197405611,7962.13513907797,52.9150262212918
"2801",2801,1449.51437048809,7962.31248634362,52.924474489597
"2802",2802,1449.52396703844,7962.69646564535,52.9339210714642
"2803",2803,1449.53413430788,7962.96901488382,52.9433659677962
"2804",2804,1449.54417627985,7963.2996784428,52.9528091794949
"2805",2805,1449.54651367026,7963.58836035806,52.9622507074614
"2806",2806,1449.55816862244,7963.76051948177,52.9716905525961
"2807",2807,1449.56251672736,7964.03732623886,52.9811287157984
"2808",2808,1449.56406759988,7964.3450754907,52.9905651979671
"2809",2809,1449.56745099226,7964.62606368616,53
"2810",2810,1449.57235065125,7964.87106418412,53.0094331227943
"2811",2811,1449.57957478175,7965.09069527071,53.0188645672463
"2812",2812,1449.58310604099,7965.37860464915,53.0282943342514
"2813",2813,1449.58501463879,7965.76644814002,53.0377224247045
"2814",2814,1449.59211421622,7965.98402454804,53.0471488394994
"2815",2815,1449.59355711433,7966.27063495716,53.0565735795292
"2816",2816,1449.60436399492,7966.46237378257,53.0659966456864
"2817",2817,1449.61398360755,7966.68635792486,53.0754180388624
"2818",2818,1449.61844319054,7966.90282421826,53.084837759948
"2819",2819,1449.62535159536,7967.19611520007,53.0942558098331
"2820",2820,1449.6329479266,7967.5610908723,53.103672189407
"2821",2821,1449.63669556208,7967.80763254808,53.113086899558
"2822",2822,1449.63848287019,7968.15276417277,53.1224999411737
"2823",2823,1449.64499414125,7968.3912875051,53.1319113151409
"2824",2824,1449.65058726299,7968.6419991301,53.1413210223457
"2825",2825,1449.65554237271,7968.92102651128,53.1507290636732
"2826",2826,1449.66022895134,7969.21716398448,53.160135440008
"2827",2827,1449.66206630126,7969.51233763876,53.1695401522338
"2828",2828,1449.67294522427,7969.83994847949,53.1789432012333
"2829",2829,1449.67897105633,7970.12137785317,53.1883445878888
"2830",2830,1449.68663574769,7970.41499822545,53.1977443130815
"2831",2831,1449.69512058643,7970.63434509528,53.2071423776921
"2832",2832,1449.70117872627,7970.91082702492,53.2165387826003
"2833",2833,1449.70779365078,7971.19054885157,53.2259335286851
"2834",2834,1449.71324215451,7971.43621321419,53.2353266168247
"2835",2835,1449.71668916723,7971.79483683405,53.2447180478965
"2836",2836,1449.72454665199,7972.0782556049,53.2541078227774
"2837",2837,1449.73026885907,7972.37209651226,53.2634959423431
"2838",2838,1449.73513826854,7972.54958818726,53.2728824074688
"2839",2839,1449.74234811915,7972.81215706655,53.2822672190289
"2840",2840,1449.74636199239,7973.04792464928,53.2916503778969
"2841",2841,1449.75875370907,7973.3421290049,53.3010318849457
"2842",2842,1449.76373642097,7973.56393403716,53.3104117410474
"2843",2843,1449.76801561503,7973.75451369444,53.3197899470731
"2844",2844,1449.77778368949,7974.01340035816,53.3291665038935
"2845",2845,1449.77996616927,7974.33519681485,53.3385414123783
"2846",2846,1449.78659411309,7974.610272317,53.3479146733966
"2847",2847,1449.79090047731,7974.85585155857,53.3572862878164
"2848",2848,1449.80183612861,7975.12815162549,53.3666562565053
"2849",2849,1449.80279300888,7975.38439145793,53.3760245803301
"2850",2850,1449.8058387737,7975.66852089421,53.3853912601566
"2851",2851,1449.80796965567,7975.91008797681,53.39475629685
"2852",2852,1449.81312005881,7976.23894682229,53.4041196912748
"2853",2853,1449.82771444859,7976.53379677389,53.4134814442946
"2854",2854,1449.83181587307,7976.78144880206,53.4228415567723
"2855",2855,1449.83458053742,7977.0436030504,53.4322000295702
"2856",2856,1449.83791295632,7977.39846195286,53.4415568635496
"2857",2857,1449.84258921865,7977.69169136304,53.4509120595711
"2858",2858,1449.84602157855,7977.8843556866,53.4602656184946
"2859",2859,1449.85132513605,7978.09603992944,53.4696175411794
"2860",2860,1449.85554321028,7978.38938493097,53.4789678284838
"2861",2861,1449.86127750864,7978.6616460726,53.4883164812653
"2862",2862,1449.86408962126,7978.94680948215,53.497663500381
"2863",2863,1449.86642276834,7979.1617385532,53.507008886687
"2864",2864,1449.86709327564,7979.39819364301,53.5163526410386
"2865",2865,1449.86820532173,7979.65228629308,53.5256947642905
"2866",2866,1449.87414832719,7979.89466903578,53.5350352572967
"2867",2867,1449.87897100953,7980.12537274049,53.5443741209102
"2868",2868,1449.88048435565,7980.40057326841,53.5537113559835
"2869",2869,1449.8897091267,7980.72931601769,53.5630469633683
"2870",2870,1449.89785556238,7981.01225819517,53.5723809439155
"2871",2871,1449.90455341985,7981.26245744504,53.5817132984753
"2872",2872,1449.90857439414,7981.47176902552,53.591044027897
"2873",2873,1449.91206759396,7981.77230067899,53.6003731330296
"2874",2874,1449.9174566515,7982.01997727366,53.6097006147208
"2875",2875,1449.9204156207,7982.25212063995,53.619026473818
"2876",2876,1449.9237373817,7982.46348373547,53.6283507111677
"2877",2877,1449.92771219103,7982.69354078464,53.6376733276155
"2878",2878,1449.93642382446,7982.90122228197,53.6469943240066
"2879",2879,1449.93856036608,7983.10278400045,53.6563137011852
"2880",2880,1449.94077515812,7983.44624648852,53.665631459995
"2881",2881,1449.94327466806,7983.58999078842,53.6749476012786
"2882",2882,1449.94695586411,7983.7750855358,53.6842621258782
"2883",2883,1449.95797668367,7984.02329283073,53.6935750346352
"2884",2884,1449.96892279582,7984.23865168251,53.7028863283902
"2885",2885,1449.97356293048,7984.44291480825,53.7121960079831
"2886",2886,1449.9800409283,7984.68722398038,53.7215040742532
"2887",2887,1449.98166461018,7984.97490168562,53.7308105280388
"2888",2888,1449.98608814544,7985.24889221286,53.7401153701776
"2889",2889,1449.98748050674,7985.40731315542,53.7494186015068
"2890",2890,1449.99153128326,7985.66785380629,53.7587202228625
"2891",2891,1449.99997503807,7985.97655553083,53.7680202350803
"2892",2892,1450.0046981987,7986.25248060526,53.777318638995
"2893",2893,1450.01142259024,7986.50937609324,53.7866154354408
"2894",2894,1450.01817917787,7986.7458724176,53.7959106252511
"2895",2895,1450.0234334176,7986.99247505892,53.8052042092584
"2896",2896,1450.03070784399,7987.19101706617,53.8144961882948
"2897",2897,1450.03993103112,7987.50524823348,53.8237865631916
"2898",2898,1450.04588078595,7987.75046951002,53.8330753347791
"2899",2899,1450.04699888983,7987.9341791772,53.8423625038872
"2900",2900,1450.05315461452,7988.23110452109,53.851648071345
"2901",2901,1450.06126591087,7988.57268586225,53.8609320379809
"2902",2902,1450.07291033522,7988.85473382043,53.8702144046225
"2903",2903,1450.07710734262,7989.07833330615,53.8794951720968
"2904",2904,1450.08847091569,7989.28970700199,53.8887743412299
"2905",2905,1450.09908632147,7989.62816283309,53.8980519128475
"2906",2906,1450.10490310442,7989.85014465871,53.9073278877742
"2907",2907,1450.10841315615,7990.16804392209,53.9166022668343
"2908",2908,1450.11203604542,7990.48893298591,53.9258750508511
"2909",2909,1450.1128259265,7990.73207435513,53.9351462406472
"2910",2910,1450.11839492649,7990.94300365614,53.9444158370447
"2911",2911,1450.12308090948,7991.15450170462,53.9536838408648
"2912",2912,1450.13005496797,7991.39906995947,53.9629502529282
"2913",2913,1450.13216495314,7991.65373540287,53.9722150740545
"2914",2914,1450.14347539346,7991.91866041158,53.9814783050631
"2915",2915,1450.1486814815,7992.17093817939,53.9907399467724
"2916",2916,1450.15303303594,7992.33133877357,54
"2917",2917,1450.16001589098,7992.53913334431,54.0092584655631
"2918",2918,1450.16544623737,7992.78108609892,54.018515344278
"2919",2919,1450.16842510977,7992.95687037533,54.0277706369604
"2920",2920,1450.17256644985,7993.19287384083,54.0370243444252
"2921",2921,1450.17492430424,7993.37406282819,54.0462764674866
"2922",2922,1450.17807988995,7993.6229238385,54.0555270069583
"2923",2923,1450.1840016558,7993.85312516467,54.0647759636531
"2924",2924,1450.1862221984,7994.05487735611,54.0740233383831
"2925",2925,1450.18874480292,7994.2494496385,54.0832691319598
"2926",2926,1450.19569553866,7994.52474336679,54.0925133451941
"2927",2927,1450.19739575114,7994.81059984119,54.1017559788959
"2928",2928,1450.20577792267,7995.00204746882,54.1109970338747
"2929",2929,1450.2132977494,7995.24695711592,54.1202365109392
"2930",2930,1450.21413662657,7995.48280547208,54.1294744108974
"2931",2931,1450.22199169215,7995.75854803348,54.1387107345567
"2932",2932,1450.22570131295,7995.99203759852,54.1479454827235
"2933",2933,1450.23016912133,7996.21625506113,54.157178656204
"2934",2934,1450.23431556533,7996.49329510831,54.1664102558034
"2935",2935,1450.24354664321,7996.66666751047,54.1756402823261
"2936",2936,1450.24870151288,7996.84927637444,54.1848687365763
"2937",2937,1450.25621740199,7997.10178135704,54.1940956193569
"2938",2938,1450.26054646988,7997.30353313155,54.2033209314706
"2939",2939,1450.26183147823,7997.53917541369,54.2125446737192
"2940",2940,1450.26924200589,7997.77064089654,54.2217668469038
"2941",2941,1450.27546162929,7998.06290847821,54.230987451825
"2942",2942,1450.28129038134,7998.27664845151,54.2402064892825
"2943",2943,1450.2837823524,7998.53719957089,54.2494239600754
"2944",2944,1450.28701525694,7998.75942428179,54.2586398650021
"2945",2945,1450.29431562115,7998.98931731609,54.2678542048605
"2946",2946,1450.30296964789,7999.12983865945,54.2770669804476
"2947",2947,1450.305791068,7999.35617767035,54.2862781925599
"2948",2948,1450.31879225893,7999.49977500572,54.2954878419929
"2949",2949,1450.32605921271,7999.65586746046,54.3046959295419
"2950",2950,1450.33449515015,7999.85864025154,54.3139024560011
"2951",2951,1450.33965276348,8000.15927503759,54.3231074221643
"2952",2952,1450.34474407633,8000.42474706685,54.3323108288245
"2953",2953,1450.35042334383,8000.65680266975,54.3415126767741
"2954",2954,1450.35591682402,8000.92440679509,54.3507129668048
"2955",2955,1450.37020108861,8001.14207439579,54.3599116997075
"2956",2956,1450.37420481658,8001.36567733297,54.3691088762727
"2957",2957,1450.38121404831,8001.59284537487,54.3783044972901
"2958",2958,1450.38793743314,8001.82635305646,54.3874985635486
"2959",2959,1450.3903314607,8002.00290097613,54.3966910758366
"2960",2960,1450.39787173899,8002.28304191581,54.4058820349418
"2961",2961,1450.40823638232,8002.50649880576,54.4150714416512
"2962",2962,1450.41138907592,8002.67967287848,54.4242592967511
"2963",2963,1450.41550293131,8002.85005323492,54.4334456010273
"2964",2964,1450.41922094587,8003.06871776137,54.4426303552648
"2965",2965,1450.4248389186,8003.36938157328,54.4518135602479
"2966",2966,1450.42801812313,8003.56488229572,54.4609952167604
"2967",2967,1450.43279609688,8003.74077608533,54.4701753255853
"2968",2968,1450.43308980553,8003.95345785437,54.4793538875049
"2969",2969,1450.43668694345,8004.24621298604,54.4885309033011
"2970",2970,1450.44027093095,8004.4439430939,54.4977063737549
"2971",2971,1450.44839810649,8004.62729532784,54.5068802996466
"2972",2972,1450.45423290149,8004.8812082402,54.516052681756
"2973",2973,1450.4566443413,8005.12103077566,54.5252235208623
"2974",2974,1450.46287616029,8005.32721008295,54.5343928177439
"2975",2975,1450.47598835663,8005.55015939799,54.5435605731786
"2976",2976,1450.47887085072,8005.748988736,54.5527267879434
"2977",2977,1450.48550040818,8005.93141896093,54.561891462815
"2978",2978,1450.49644833216,8006.13913458663,54.571054598569
"2979",2979,1450.49848531302,8006.44661491632,54.5802161959808
"2980",2980,1450.50681675288,8006.64977383965,54.5893762558247
"2981",2981,1450.51585431394,8006.91996365387,54.5985347788748
"2982",2982,1450.52532475747,8007.24228400804,54.6076917659042
"2983",2983,1450.53096595568,8007.43175764015,54.6168472176855
"2984",2984,1450.53182852375,8007.66864495083,54.6260011349907
"2985",2985,1450.53510505214,8007.84920401641,54.6351535185909
"2986",2986,1450.53951823426,8008.08689638764,54.644304369257
"2987",2987,1450.54152322348,8008.29241671583,54.6534536877588
"2988",2988,1450.54601620986,8008.52873395217,54.6626014748658
"2989",2989,1450.55115571648,8008.73943446924,54.6717477313466
"2990",2990,1450.5557512136,8008.96447702167,54.6808924579693
"2991",2991,1450.55975093978,8009.20779202742,54.6900356555013
"2992",2992,1450.56386064273,8009.41287043091,54.6991773247094
"2993",2993,1450.56581126824,8009.57266663522,54.7083174663597
"2994",2994,1450.57135379321,8009.7055192107,54.7174560812178
"2995",2995,1450.58028276006,8009.8858227419,54.7265931700485
"2996",2996,1450.58840023182,8010.13034467692,54.735728733616
"2997",2997,1450.59611972471,8010.32035189821,54.744862772684
"2998",2998,1450.60171391847,8010.54395935337,54.7539952880153
"2999",2999,1450.60824385931,8010.76073426333,54.7631262803723
"3000",3000,1450.6139779858,8010.95338573173,54.7722557505166
"3001",3001,1450.61873117536,8011.21676716615,54.7813836992093
"3002",3002,1450.62403307269,8011.42515294615,54.7905101272109
"3003",3003,1450.62981750553,8011.68194877597,54.799635035281
"3004",3004,1450.63408661336,8011.8340871413,54.8087584241789
"3005",3005,1450.63946468822,8012.13887708897,54.817880294663
"3006",3006,1450.64446279469,8012.31998432254,54.8270006474912
"3007",3007,1450.64720429856,8012.48584337071,54.8361194834208
"3008",3008,1450.65189444617,8012.65334262568,54.8452368032084
"3009",3009,1450.65669469155,8012.84912680061,54.8543526076099
"3010",3010,1450.66043122834,8013.02992787461,54.8634668973808
"3011",3011,1450.66519215669,8013.24960581071,54.8725796732758
"3012",3012,1450.66935046764,8013.57204793067,54.881690936049
"3013",3013,1450.67584675858,8013.86143364477,54.8908006864538
"3014",3014,1450.68212004672,8014.12921276163,54.8999089252432
"3015",3015,1450.68789155478,8014.3849297307,54.9090156531694
"3016",3016,1450.69117194833,8014.57634714893,54.9181208709839
"3017",3017,1450.69138754462,8014.73140553732,54.9272245794378
"3018",3018,1450.70092595948,8015.00503131512,54.9363267792815
"3019",3019,1450.70492219614,8015.27422702423,54.9454274712646
"3020",3020,1450.7079166885,8015.3822311244,54.9545266561363
"3021",3021,1450.71480087035,8015.59834051993,54.9636243346452
"3022",3022,1450.71957877554,8015.76996010626,54.972720507539
"3023",3023,1450.72324159446,8015.96301540593,54.9818151755651
"3024",3024,1450.72763426777,8016.20450221471,54.9909083394701
"3025",3025,1450.72892428266,8016.37070927252,55
"3026",3026,1450.73369851045,8016.50438205271,55.0090901579003
"3027",3027,1450.74293865098,8016.69196667986,55.0181788139157
"3028",3028,1450.74668815564,8016.96351547356,55.0272659687904
"3029",3029,1450.75524905371,8017.1266595713,55.0363516232681
"3030",3030,1450.76115027488,8017.39052616484,55.0454357780915
"3031",3031,1450.7628742733,8017.60618709175,55.0545184340032
"3032",3032,1450.77087232976,8017.87015548838,55.0635995917448
"3033",3033,1450.77306484971,8018.13348066902,55.0726792520575
"3034",3034,1450.77438665809,8018.37142648514,55.0817574156816
"3035",3035,1450.78477865785,8018.58592990011,55.0908340833573
"3036",3036,1450.78838697974,8018.80563842453,55.0999092558236
"3037",3037,1450.80552489744,8019.02572519219,55.1089829338194
"3038",3038,1450.80806209185,8019.18957009657,55.1180551180827
"3039",3039,1450.81712998229,8019.46168142429,55.1271258093509
"3040",3040,1450.82215524527,8019.67846876855,55.1361950083609
"3041",3041,1450.82621674502,8019.84652160852,55.145262715849
"3042",3042,1450.8310430268,8020.07361866885,55.1543289325507
"3043",3043,1450.83428025337,8020.2319728575,55.1633936592012
"3044",3044,1450.8356024226,8020.43229888847,55.1724568965349
"3045",3045,1450.85030435099,8020.65813844443,55.1815186452856
"3046",3046,1450.85302984488,8020.83955409583,55.1905789061865
"3047",3047,1450.8670032662,8021.08730129078,55.1996376799703
"3048",3048,1450.86957922352,8021.30382617403,55.208694967369
"3049",3049,1450.8743308355,8021.45748810889,55.2177507691141
"3050",3050,1450.88116513562,8021.61913754746,55.2268050859363
"3051",3051,1450.89273668709,8021.80141190026,55.2358579185659
"3052",3052,1450.89662935249,8021.94021215596,55.2449092677325
"3053",3053,1450.89735069605,8022.08389010314,55.2539591341652
"3054",3054,1450.90326670919,8022.26727901787,55.2630075185924
"3055",3055,1450.90887806495,8022.47917371253,55.2720544217419
"3056",3056,1450.91375407247,8022.69959649839,55.281099844341
"3057",3057,1450.92043323302,8022.92397088518,55.2901437871163
"3058",3058,1450.9232006798,8023.13113839678,55.299186250794
"3059",3059,1450.92870537097,8023.29304271326,55.3082272360993
"3060",3060,1450.94463233769,8023.49026422697,55.3172667437573
"3061",3061,1450.94723064725,8023.6749048018,55.3263047744922
"3062",3062,1450.95461244986,8023.85773099738,55.3353413290277
"3063",3063,1450.95798641455,8024.10158655467,55.3443764080868
"3064",3064,1450.96080943292,8024.31554631108,55.3534100123922
"3065",3065,1450.97197118956,8024.5258050211,55.3624421426656
"3066",3066,1450.97980529264,8024.77486404929,55.3714727996285
"3067",3067,1450.98542791618,8024.91306442086,55.3805019840016
"3068",3068,1450.98991826834,8025.17508702987,55.3895296965049
"3069",3069,1450.9945600778,8025.37305420139,55.3985559378582
"3070",3070,1451.00281292177,8025.50939959376,55.4075807087803
"3071",3071,1451.01329113206,8025.6690069482,55.4166040099896
"3072",3072,1451.02068331168,8025.83977363089,55.4256258422041
"3073",3073,1451.02639133589,8026.07356831906,55.4346462061408
"3074",3074,1451.03817547686,8026.27350016995,55.4436651025164
"3075",3075,1451.0417131483,8026.47797973469,55.4526825320471
"3076",3076,1451.04755823339,8026.69111326502,55.4616984954482
"3077",3077,1451.05028446328,8026.83971917857,55.4707129934347
"3078",3078,1451.06075934167,8027.02519048942,55.4797260267208
"3079",3079,1451.06458830383,8027.23382115463,55.4887375960203
"3080",3080,1451.07242118731,8027.44283453441,55.4977477020464
"3081",3081,1451.07962459566,8027.67873641406,55.5067563455117
"3082",3082,1451.0871866182,8027.89721688853,55.515763527128
"3083",3083,1451.09498744124,8028.09289744028,55.524769247607
"3084",3084,1451.10532413366,8028.29277126937,55.5337735076593
"3085",3085,1451.1075516343,8028.47904387412,55.5427763079953
"3086",3086,1451.11323984626,8028.57114935482,55.5517776493246
"3087",3087,1451.12090526212,8028.73714591725,55.5607775323564
"3088",3088,1451.12418563811,8028.88919127718,55.5697759577992
"3089",3089,1451.13176517851,8029.0966535481,55.578772926361
"3090",3090,1451.13550762919,8029.36307414732,55.5877684387492
"3091",3091,1451.14458561144,8029.52987250297,55.5967624956706
"3092",3092,1451.15348488367,8029.68663724602,55.6057550978314
"3093",3093,1451.15846959169,8029.92128716893,55.6147462459373
"3094",3094,1451.1668854623,8030.05740053639,55.6237359406935
"3095",3095,1451.16698741627,8030.27490748077,55.6327241828045
"3096",3096,1451.17536317408,8030.40866895458,55.6417109729742
"3097",3097,1451.17957727937,8030.59940558034,55.6506963119061
"3098",3098,1451.18953289756,8030.717119867,55.659680200303
"3099",3099,1451.19814673843,8030.92715469685,55.6686626388671
"3100",3100,1451.2032502908,8031.12187637527,55.6776436283002
"3101",3101,1451.20780934134,8031.29028127999,55.6866231693034
"3102",3102,1451.21289194423,8031.4637476606,55.6956012625773
"3103",3103,1451.21467383132,8031.66634587039,55.7045779088218
"3104",3104,1451.22136235172,8031.79753709706,55.7135531087365
"3105",3105,1451.23224665447,8032.00056093889,55.7225268630201
"3106",3106,1451.23546219447,8032.23696238508,55.7314991723711
"3107",3107,1451.25021266178,8032.39486243383,55.7404700374871
"3108",3108,1451.25454357212,8032.60008837182,55.7494394590654
"3109",3109,1451.25881994893,8032.8690604609,55.7584074378026
"3110",3110,1451.26034305968,8033.02840676753,55.7673739743947
"3111",3111,1451.26467957756,8033.20679174863,55.7763390695374
"3112",3112,1451.26525248344,8033.39932977945,55.7853027239254
"3113",3113,1451.27164970619,8033.54591745609,55.7942649382533
"3114",3114,1451.27765410024,8033.7879140596,55.8032257132148
"3115",3115,1451.28568279584,8033.95934642528,55.8121850495033
"3116",3116,1451.28961274324,8034.11231287483,55.8211429478115
"3117",3117,1451.29460188154,8034.29576054463,55.8300994088314
"3118",3118,1451.30467862704,8034.47451659737,55.8390544332549
"3119",3119,1451.31587511873,8034.65036907418,55.8480080217728
"3120",3120,1451.33047495593,8034.81931802747,55.8569601750758
"3121",3121,1451.33866968291,8034.97190116516,55.8659108938537
"3122",3122,1451.33951102,8035.09722101984,55.874860178796
"3123",3123,1451.34365776252,8035.26095564341,55.8838080305915
"3124",3124,1451.35115375434,8035.4393219384,55.8927544499285
"3125",3125,1451.35784016993,8035.66119313576,55.9016994374947
"3126",3126,1451.36566238234,8035.8316936318,55.9106429939775
"3127",3127,1451.37375966887,8036.00254520414,55.9195851200633
"3128",3128,1451.38191739004,8036.19626699838,55.9285258164383
"3129",3129,1451.38594699249,8036.34441967365,55.937465083788
"3130",3130,1451.38992103133,8036.5022851093,55.9464029227975
"3131",3131,1451.39844510002,8036.69588157839,55.9553393341511
"3132",3132,1451.40111793192,8036.85617978369,55.9642743185329
"3133",3133,1451.40876143978,8037.09118619228,55.9732078766261
"3134",3134,1451.40989550693,8037.27293541109,55.9821400091136
"3135",3135,1451.41506716354,8037.45034310101,55.9910707166777
"3136",3136,1451.41611480034,8037.60703331804,56
"3137",3137,1451.42066823266,8037.70894647697,56.0089278597618
"3138",3138,1451.42613563133,8037.90718620576,56.0178542966437
"3139",3139,1451.43437739051,8038.09198168754,56.0267793113258
"3140",3140,1451.44224204321,8038.33662369391,56.0357029044876
"3141",3141,1451.44309168055,8038.53202982905,56.0446250768082
"3142",3142,1451.44576908276,8038.74067801486,56.0535458289661
"3143",3143,1451.44916303324,8038.91412075,56.0624651616391
"3144",3144,1451.4558340065,8039.08287049081,56.0713830755047
"3145",3145,1451.4574365948,8039.25691464267,56.0802995712398
"3146",3146,1451.46331942397,8039.45312634352,56.0892146495206
"3147",3147,1451.46537752921,8039.65946296635,56.098128311023
"3148",3148,1451.47879467483,8039.85983797043,56.1070405564221
"3149",3149,1451.48420580589,8040.05882511556,56.1159513863928
"3150",3150,1451.48803675235,8040.21070221186,56.1248608016091
"3151",3151,1451.49205788901,8040.3947814769,56.1337688027448
"3152",3152,1451.49904823519,8040.54677494297,56.1426753904728
"3153",3153,1451.50057298897,8040.71845014712,56.1515805654658
"3154",3154,1451.50616047556,8040.94383466007,56.1604843283959
"3155",3155,1451.51644094628,8041.09160973746,56.1693866799345
"3156",3156,1451.52148967448,8041.20216145184,56.1782876207526
"3157",3157,1451.52371199151,8041.41917341004,56.1871871515206
"3158",3158,1451.53037434599,8041.5846462048,56.1960852729085
"3159",3159,1451.53140509582,8041.69318608926,56.2049819855856
"3160",3160,1451.5472874683,8041.83211511311,56.2138772902208
"3161",3161,1451.55568224365,8041.99041411452,56.2227711874824
"3162",3162,1451.56329372084,8042.17427749338,56.2316636780382
"3163",3163,1451.56585849975,8042.32268318315,56.2405547625555
"3164",3164,1451.57357742591,8042.44321193982,56.2494444417009
"3165",3165,1451.58217725741,8042.55334197179,56.2583327161408
"3166",3166,1451.58645446991,8042.69170144637,56.2672195865408
"3167",3167,1451.59579488757,8042.86388862538,56.276105053566
"3168",3168,1451.60008459315,8043.01729394165,56.2849891178812
"3169",3169,1451.61132264021,8043.19739883445,56.2938717801503
"3170",3170,1451.61821235554,8043.30685187519,56.302753041037
"3171",3171,1451.62297898,8043.45005106752,56.3116329012043
"3172",3172,1451.63062045857,8043.64519111836,56.3205113613149
"3173",3173,1451.64331584747,8043.81226313088,56.3293884220306
"3174",3174,1451.64819703504,8043.95026027671,56.3382640840131
"3175",3175,1451.65147872888,8044.00730428724,56.3471383479232
"3176",3176,1451.65910053587,8044.16586516554,56.3560112144215
"3177",3177,1451.66230061021,8044.42401629161,56.3648826841678
"3178",3178,1451.66572788413,8044.53083957536,56.3737527578216
"3179",3179,1451.67554081203,8044.68511255425,56.3826214360418
"3180",3180,1451.68513659631,8044.85772877631,56.3914887194867
"3181",3181,1451.69190607171,8045.02678554944,56.4003546088143
"3182",3182,1451.69415669926,8045.19290293612,56.4092191046818
"3183",3183,1451.69876511576,8045.35945109595,56.4180822077461
"3184",3184,1451.70416920035,8045.55909785188,56.4269439186635
"3185",3185,1451.70716160914,8045.74352183273,56.4358042380899
"3186",3186,1451.71223416262,8045.97631258385,56.4446631666803
"3187",3187,1451.72235672312,8046.18911289884,56.4535207050898
"3188",3188,1451.72593472726,8046.33035593661,56.4623768539724
"3189",3189,1451.73501830158,8046.49022515017,56.471231613982
"3190",3190,1451.73599601107,8046.67615127673,56.4800849857718
"3191",3191,1451.74691288028,8046.8357450074,56.4889369699944
"3192",3192,1451.74842903534,8046.9830701109,56.4977875673021
"3193",3193,1451.75489823417,8047.09786010771,56.5066367783467
"3194",3194,1451.75832970819,8047.25485799019,56.5154846037792
"3195",3195,1451.7612501458,8047.35676118441,56.5243310442503
"3196",3196,1451.76906318306,8047.50469454353,56.5331761004103
"3197",3197,1451.77339466535,8047.61745989554,56.5420197729087
"3198",3198,1451.78037716578,8047.74377987431,56.5508620623948
"3199",3199,1451.78670101197,8047.89801922928,56.5597029695171
"3200",3200,1451.79386069025,8048.07377089186,56.5685424949238
"3201",3201,1451.7991811654,8048.21744974221,56.5773806392625
"3202",3202,1451.80194372628,8048.33417623583,56.5862174031804
"3203",3203,1451.80855280952,8048.50912305299,56.5950527873241
"3204",3204,1451.81347089537,8048.7129790049,56.6038867923396
"3205",3205,1451.81641923709,8048.82316074635,56.6127194188726
"3206",3206,1451.81819712464,8048.98380198136,56.6215506675683
"3207",3207,1451.82289869767,8049.10292892649,56.6303805390711
"3208",3208,1451.83770799782,8049.2456808735,56.6392090340252
"3209",3209,1451.8415883183,8049.42879818298,56.6480361530742
"3210",3210,1451.84551108935,8049.54288589887,56.6568618968612
"3211",3211,1451.84979924867,8049.75157551809,56.6656862660288
"3212",3212,1451.85810970939,8049.9417608944,56.674509261219
"3213",3213,1451.86523663787,8050.06030131747,56.6833308830736
"3214",3214,1451.8786954921,8050.22220086447,56.6921511322335
"3215",3215,1451.88567126861,8050.39681892656,56.7009700093393
"3216",3216,1451.89472775205,8050.56377607603,56.7097875150313
"3217",3217,1451.90567771782,8050.79515303657,56.7186036499489
"3218",3218,1451.90973346297,8051.01241284644,56.7274184147313
"3219",3219,1451.91844937827,8051.1628295068,56.7362318100171
"3220",3220,1451.92442412737,8051.28408268582,56.7450438364444
"3221",3221,1451.92686674533,8051.48422997003,56.7538544946508
"3222",3222,1451.93684030481,8051.61609710949,56.7626637852735
"3223",3223,1451.94616571855,8051.79666914712,56.771471708949
"3224",3224,1451.95135099766,8051.93434999924,56.7802782663136
"3225",3225,1451.95554019528,8052.06976888444,56.7890834580027
"3226",3226,1451.96797260563,8052.1671318983,56.7978872846517
"3227",3227,1451.9732774577,8052.31568988373,56.8066897468951
"3228",3228,1451.97811933043,8052.51994719518,56.8154908453672
"3229",3229,1451.98257937019,8052.70584289581,56.8242905807015
"3230",3230,1451.98697321621,8052.85683309982,56.8330889535313
"3231",3231,1451.99422949094,8053.02443625334,56.8418859644893
"3232",3232,1451.99657820703,8053.16942622688,56.8506816142076
"3233",3233,1452.00611237449,8053.41063334079,56.859475903318
"3234",3234,1452.009117559,8053.58807908841,56.8682688324517
"3235",3235,1452.01096845216,8053.77663287002,56.8770604022395
"3236",3236,1452.0130228497,8053.90238793949,56.8858506133116
"3237",3237,1452.01375005455,8054.05980525013,56.8946394662977
"3238",3238,1452.01514013626,8054.16602530994,56.9034269618272
"3239",3239,1452.01851627584,8054.30932836747,56.9122131005288
"3240",3240,1452.02814390683,8054.41808822648,56.9209978830308
"3241",3241,1452.03106288628,8054.62131363249,56.9297813099611
"3242",3242,1452.0402665891,8054.79200478096,56.938563381947
"3243",3243,1452.04317476059,8054.93782082975,56.9473440996154
"3244",3244,1452.0451014472,8055.17605524902,56.9561234635926
"3245",3245,1452.04751779489,8055.28272584325,56.9649014745045
"3246",3246,1452.05132244433,8055.4680919796,56.9736781329765
"3247",3247,1452.0613224352,8055.62414282697,56.9824534396335
"3248",3248,1452.06402989981,8055.79857529731,56.9912273951
"3249",3249,1452.06555858835,8055.99461773814,57
"3250",3250,1452.06814182492,8056.11728943336,57.0087712549569
"3251",3251,1452.06965186649,8056.22371645775,57.0175411605937
"3252",3252,1452.07159164585,8056.35631250256,57.026309717533
"3253",3253,1452.07883811125,8056.49253768706,57.0350769263968
"3254",3254,1452.08443120828,8056.64980368709,57.0438427878066
"3255",3255,1452.08729466968,8056.84941658888,57.0526073023836
"3256",3256,1452.09071353251,8056.99307952114,57.0613704707484
"3257",3257,1452.09868568923,8057.14036953893,57.0701322935211
"3258",3258,1452.10498104754,8057.27576212806,57.0788927713213
"3259",3259,1452.11449354812,8057.43846681281,57.0876519047683
"3260",3260,1452.11968419904,8057.6558920164,57.0964096944808
"3261",3261,1452.1270812313,8057.76973740899,57.1051661410769
"3262",3262,1452.13109166743,8057.90017398369,57.1139212451745
"3263",3263,1452.13919624792,8058.09243233966,57.1226750073909
"3264",3264,1452.14462778844,8058.31121610181,57.1314274283428
"3265",3265,1452.15132421464,8058.51557476858,57.1401785086466
"3266",3266,1452.15256289025,8058.65075886695,57.1489282489182
"3267",3267,1452.16608365673,8058.80809814945,57.157676649773
"3268",3268,1452.16875814296,8058.92861648489,57.1664237118258
"3269",3269,1452.1695280656,8059.0952083926,57.1751694356912
"3270",3270,1452.17925511961,8059.28357411025,57.1839138219832
"3271",3271,1452.18830203099,8059.43388457128,57.1926568713152
"3272",3272,1452.19716577161,8059.62019385868,57.2013985843004
"3273",3273,1452.20576733434,8059.72369829491,57.2101389615512
"3274",3274,1452.21265272442,8059.86778598967,57.2188780036799
"3275",3275,1452.21898589964,8059.98622703364,57.227615711298
"3276",3276,1452.22428383152,8060.12561813098,57.2363520850167
"3277",3277,1452.23011842485,8060.28739730478,57.2450871254468
"3278",3278,1452.23753579721,8060.46086671675,57.2538208331985
"3279",3279,1452.24775307255,8060.59584493475,57.2625532088816
"3280",3280,1452.25347346519,8060.72651194791,57.2712842531054
"3281",3281,1452.26094044852,8060.85049234387,57.2800139664787
"3282",3282,1452.26920059236,8060.99174312369,57.28874234961
"3283",3283,1452.27427766264,8061.08495151886,57.2974694031072
"3284",3284,1452.28355820419,8061.19770432246,57.3061951275776
"3285",3285,1452.28595754782,8061.33322957488,57.3149195236284
"3286",3286,1452.29142135248,8061.41757499397,57.3236425918661
"3287",3287,1452.29342730288,8061.52847691524,57.3323643328967
"3288",3288,1452.29381839032,8061.65962983043,57.3410847473258
"3289",3289,1452.29613285195,8061.82268101509,57.3498038357587
"3290",3290,1452.30155218534,8061.94477861577,57.3585215987999
"3291",3291,1452.31275594377,8062.06800352942,57.3672380370539
"3292",3292,1452.3268305292,8062.20943528717,57.3759531511242
"3293",3293,1452.33569608306,8062.32024328133,57.3846669416143
"3294",3294,1452.33702276296,8062.49564029221,57.393379409127
"3295",3295,1452.34325003416,8062.66003763175,57.4020905542647
"3296",3296,1452.34434756445,8062.76899185188,57.4108003776293
"3297",3297,1452.35527240812,8062.88610511082,57.4195088798224
"3298",3298,1452.3600062504,8063.0578721672,57.4282160614449
"3299",3299,1452.36247980454,8063.26052932891,57.4369219230975
"3300",3300,1452.36635809789,8063.39599498624,57.4456264653803
"3301",3301,1452.37248676918,8063.55860276813,57.4543296888929
"3302",3302,1452.37868031822,8063.71369122284,57.4630315942346
"3303",3303,1452.38115459855,8063.9071760738,57.471732182004
"3304",3304,1452.3855418565,8064.03260283266,57.4804314527997
"3305",3305,1452.39289758138,8064.18263998523,57.4891294072192
"3306",3306,1452.39712856428,8064.30868643893,57.4978260458602
"3307",3307,1452.40596429275,8064.42606152468,57.5065213693195
"3308",3308,1452.41166481396,8064.5570088558,57.5152153781936
"3309",3309,1452.42076088233,8064.73635404179,57.5239080730786
"3310",3310,1452.42781058474,8064.86793268651,57.5325994545701
"3311",3311,1452.43610252498,8065.05081439286,57.5412895232632
"3312",3312,1452.43902576001,8065.22725196961,57.5499782797526
"3313",3313,1452.44843786316,8065.40340780101,57.5586657246326
"3314",3314,1452.45065281501,8065.4918868198,57.567351858497
"3315",3315,1452.452251481,8065.70523720151,57.5760366819391
"3316",3316,1452.4623038632,8065.81714919785,57.5847201955519
"3317",3317,1452.46813170831,8065.93857108087,57.5934023999277
"3318",3318,1452.47141845977,8066.04426737924,57.6020832956587
"3319",3319,1452.47698235216,8066.19591901699,57.6107628833363
"3320",3320,1452.47894499596,8066.32831260759,57.6194411635517
"3321",3321,1452.48949986841,8066.4192884987,57.6281181368956
"3322",3322,1452.49957900931,8066.56981821339,57.6367938039582
"3323",3323,1452.50673502295,8066.72270242358,57.6454681653294
"3324",3324,1452.51889874128,8066.87296709595,57.6541412215983
"3325",3325,1452.52298571036,8067.00272271979,57.662812973354
"3326",3326,1452.53271520052,8067.14428135883,57.6714834211849
"3327",3327,1452.5469664443,8067.30112247391,57.680152565679
"3328",3328,1452.55234585484,8067.44696824614,57.6888204074238
"3329",3329,1452.55894478785,8067.60439660745,57.6974869470066
"3330",3330,1452.5628508731,8067.76002945623,57.706152185014
"3331",3331,1452.56477155681,8067.8789363575,57.7148161220323
"3332",3332,1452.57035698716,8068.03081197603,57.7234787586472
"3333",3333,1452.57381027208,8068.21815136061,57.7321400954442
"3334",3334,1452.58359001353,8068.35464403082,57.7408001330082
"3335",3335,1452.58611034951,8068.48647599522,57.7494588719236
"3336",3336,1452.59114988757,8068.64298536205,57.7581163127746
"3337",3337,1452.60195709781,8068.7432850606,57.7667724561447
"3338",3338,1452.60456525188,8068.90608481487,57.7754273026172
"3339",3339,1452.61097666695,8069.01490112088,57.7840808527747
"3340",3340,1452.61435197025,8069.1101475992,57.7927331071996
"3341",3341,1452.62361217106,8069.2512580827,57.8013840664737
"3342",3342,1452.62921852505,8069.3845876831,57.8100337311785
"3343",3343,1452.63417583667,8069.52963773566,57.8186821018951
"3344",3344,1452.64126262819,8069.70814104935,57.8273291792038
"3345",3345,1452.64435013086,8069.81580499888,57.835974963685
"3346",3346,1452.65610754799,8069.94031338336,57.8446194559183
"3347",3347,1452.65708665335,8070.09425972824,57.8532626564829
"3348",3348,1452.66203998008,8070.23246298849,57.8619045659577
"3349",3349,1452.66390012692,8070.39036067542,57.8705451849211
"3350",3350,1452.66733315195,8070.51677476221,57.8791845139511
"3351",3351,1452.67487837764,8070.69576784804,57.8878225536252
"3352",3352,1452.68081712675,8070.78925142596,57.8964593045205
"3353",3353,1452.68484328853,8070.92938284619,57.9050947672137
"3354",3354,1452.6893854842,8071.04030876643,57.913728942281
"3355",3355,1452.69667323642,8071.16002256333,57.9223618302983
"3356",3356,1452.69811728909,8071.2218094117,57.930993431841
"3357",3357,1452.69963775983,8071.35054178515,57.9396237474839
"3358",3358,1452.70229023807,8071.46358501947,57.9482527778017
"3359",3359,1452.70873020239,8071.59077108517,57.9568805233684
"3360",3360,1452.71283566068,8071.73037473953,57.9655069847578
"3361",3361,1452.72310329702,8071.84909283634,57.974132162543
"3362",3362,1452.72673961792,8071.93873416454,57.9827560572969
"3363",3363,1452.72906405962,8072.02484763726,57.9913786695919
"3364",3364,1452.73981411679,8072.15437837917,58
"3365",3365,1452.74811640844,8072.24128702927,58.0086200490927
"3366",3366,1452.75169066073,8072.35614852822,58.0172388174411
"3367",3367,1452.76244549626,8072.51093022808,58.025856305616
"3368",3368,1452.77065160656,8072.71880795129,58.0344725141876
"3369",3369,1452.77370722424,8072.90659330051,58.0430874437258
"3370",3370,1452.78410549783,8073.00773973402,58.0517010948
"3371",3371,1452.79399285942,8073.10988430208,58.0603134679791
"3372",3372,1452.79673207613,8073.17740144004,58.0689245638319
"3373",3373,1452.79853754794,8073.28536785457,58.0775343829264
"3374",3374,1452.80687760931,8073.44806295759,58.0861429258304
"3375",3375,1452.8168880949,8073.59048977577,58.0947501931113
"3376",3376,1452.82296282083,8073.69392499545,58.1033561853358
"3377",3377,1452.82835978532,8073.82798511992,58.1119609030705
"3378",3378,1452.83265371998,8073.92690075572,58.1205643468816
"3379",3379,1452.84250308457,8074.07357725829,58.1291665173345
"3380",3380,1452.85727366642,8074.26056996331,58.1377674149945
"3381",3381,1452.8593813076,8074.38985124835,58.1463670404265
"3382",3382,1452.86361666308,8074.53460374659,58.1549653941948
"3383",3383,1452.87211934363,8074.63847117482,58.1635624768635
"3384",3384,1452.87707012578,8074.76758924777,58.1721582889959
"3385",3385,1452.88452592018,8074.86825018385,58.1807528311554
"3386",3386,1452.88940344084,8074.97179858201,58.1893461039046
"3387",3387,1452.89325531874,8075.05263400051,58.1979381078058
"3388",3388,1452.89695480542,8075.13119513021,58.206528843421
"3389",3389,1452.90085611992,8075.25152256228,58.2151183113115
"3390",3390,1452.90711745585,8075.3664287763,58.2237065120385
"3391",3391,1452.91409225662,8075.44634551783,58.2322934461627
"3392",3392,1452.92084722482,8075.57702627288,58.2408791142441
"3393",3393,1452.92310343034,8075.69492588444,58.2494635168428
"3394",3394,1452.92990091952,8075.86309442699,58.258046654518
"3395",3395,1452.93673628879,8075.99729451564,58.2666285278289
"3396",3396,1452.94533223731,8076.10960117689,58.2752091373339
"3397",3397,1452.95419350254,8076.25286450426,58.2837884835912
"3398",3398,1452.95758446862,8076.38560972107,58.2923665671587
"3399",3399,1452.96450701593,8076.51576211781,58.3009433885936
"3400",3400,1452.97819917424,8076.58060416242,58.309518948453
"3401",3401,1452.98329326365,8076.69940564765,58.3180932472933
"3402",3402,1452.99029289727,8076.81173748815,58.3266662856707
"3403",3403,1452.99414875942,8076.89976945456,58.335238064141
"3404",3404,1453.00025379786,8077.0078632687,58.3438085832593
"3405",3405,1453.00611955012,8077.14531308596,58.3523778435806
"3406",3406,1453.01446305214,8077.31615461448,58.3609458456595
"3407",3407,1453.01816931503,8077.44614917551,58.36951259005
"3408",3408,1453.02678419469,8077.5791467773,58.3780780773057
"3409",3409,1453.03844528438,8077.67964264496,58.38664230798
"3410",3410,1453.04159005466,8077.77592780355,58.3952052826257
"3411",3411,1453.04576953382,8077.86571442406,58.4037670017954
"3412",3412,1453.04999202662,8077.99566239669,58.4123274660409
"3413",3413,1453.05660831682,8078.11852252262,58.4208866759141
"3414",3414,1453.06629677157,8078.21426580629,58.4294446319662
"3415",3415,1453.06943126336,8078.35766329838,58.4380013347479
"3416",3416,1453.07117166801,8078.47050912819,58.4465567848098
"3417",3417,1453.07374112067,8078.5424887858,58.4551109827019
"3418",3418,1453.07901878724,8078.66586386469,58.4636639289739
"3419",3419,1453.08368082098,8078.85698666281,58.4722156241749
"3420",3420,1453.09089855015,8078.94794618886,58.4807660688538
"3421",3421,1453.09803753016,8079.04102888704,58.489315263559
"3422",3422,1453.10051765646,8079.15329935556,58.4978632088387
"3423",3423,1453.10956324608,8079.25245476059,58.5064099052403
"3424",3424,1453.11422711564,8079.36764057072,58.5149553533112
"3425",3425,1453.12329785737,8079.52977914257,58.5234995535981
"3426",3426,1453.12799713949,8079.66821803188,58.5320425066476
"3427",3427,1453.13381314527,8079.82562034918,58.5405842130056
"3428",3428,1453.13897725093,8079.95413145114,58.5491246732178
"3429",3429,1453.1428746444,8080.07395834564,58.5576638878294
"3430",3430,1453.14458141269,8080.15334732444,58.5662018573853
"3431",3431,1453.15098851442,8080.30994312294,58.5747385824299
"3432",3432,1453.15918451207,8080.45365079695,58.5832740635072
"3433",3433,1453.16965362352,8080.55086589322,58.591808301161
"3434",3434,1453.17368646518,8080.72322806073,58.6003412959344
"3435",3435,1453.17508098151,8080.83458562766,58.6088730483704
"3436",3436,1453.18270589299,8080.90161284968,58.6174035590114
"3437",3437,1453.18630702261,8081.00037019048,58.6259328283994
"3438",3438,1453.19107311917,8081.13257677562,58.6344608570762
"3439",3439,1453.19560249105,8081.26088153867,58.642987645583
"3440",3440,1453.21397324131,8081.4222031356,58.6515131944607
"3441",3441,1453.22052680431,8081.5020525941,58.6600375042499
"3442",3442,1453.2307509621,8081.67593996085,58.6685605754905
"3443",3443,1453.23965289799,8081.75520044236,58.6770824087224
"3444",3444,1453.25650096095,8081.92049372966,58.6856030044848
"3445",3445,1453.26053829087,8082.03837210594,58.6941223633168
"3446",3446,1453.26980214209,8082.14893229938,58.7026404857567
"3447",3447,1453.27687632942,8082.27501785018,58.7111573723428
"3448",3448,1453.28137101537,8082.39983724382,58.7196730236128
"3449",3449,1453.28957031839,8082.57915246215,58.7281874401041
"3450",3450,1453.29646627453,8082.67160208207,58.7367006223537
"3451",3451,1453.30582002286,8082.76241282535,58.7452125708981
"3452",3452,1453.31537809934,8082.85795275211,58.7537232862735
"3453",3453,1453.32088493328,8082.95857056073,58.7622327690158
"3454",3454,1453.32413324966,8083.03695704669,58.7707410196605
"3455",3455,1453.3262522897,8083.07418682923,58.7792480387424
"3456",3456,1453.33034040263,8083.17307409124,58.7877538267963
"3457",3457,1453.34157911138,8083.3174045306,58.7962583843564
"3458",3458,1453.35396223654,8083.41884092413,58.8047617119566
"3459",3459,1453.35995905351,8083.54199470459,58.8132638101305
"3460",3460,1453.36295691377,8083.59798714106,58.821764679411
"3461",3461,1453.37492525447,8083.76129898908,58.8302643203309
"3462",3462,1453.38157754151,8083.80588466884,58.8387627334226
"3463",3463,1453.38650185998,8083.90532678865,58.847259919218
"3464",3464,1453.3954779542,8083.98220387651,58.8557558782486
"3465",3465,1453.40013370828,8084.13131784749,58.8642506110457
"3466",3466,1453.40058807451,8084.28588726815,58.8727441181401
"3467",3467,1453.40444044232,8084.41172986805,58.8812364000621
"3468",3468,1453.41073727743,8084.55336468381,58.8897274573418
"3469",3469,1453.4160017853,8084.65046295307,58.8982172905089
"3470",3470,1453.42037534012,8084.76836854897,58.9067059000926
"3471",3471,1453.42325065936,8084.8974747846,58.9151932866217
"3472",3472,1453.4310399851,8085.01905392742,58.9236794506249
"3473",3473,1453.44307395526,8085.11461620217,58.9321643926303
"3474",3474,1453.44626442498,8085.20831114553,58.9406481131655
"3475",3475,1453.44874250396,8085.29929936667,58.949130612758
"3476",3476,1453.45588848136,8085.38974522093,58.9576118919347
"3477",3477,1453.46093587983,8085.58631727312,58.9660919512223
"3478",3478,1453.46311576465,8085.6629986889,58.9745707911469
"3479",3479,1453.47029810116,8085.76257209738,58.9830484122345
"3480",3480,1453.47849773773,8085.89705623634,58.9915248150105
"3481",3481,1453.48385685861,8086.00149339174,59
"3482",3482,1453.48817156078,8086.11415910075,59.0084739677277
"3483",3483,1453.49342468721,8086.2307770268,59.016946718718
"3484",3484,1453.49774735618,8086.34986757944,59.0254182534948
"3485",3485,1453.50708982627,8086.44981581061,59.0338885725818
"3486",3486,1453.5099811368,8086.57130067241,59.042357676502
"3487",3487,1453.51746363286,8086.65722488755,59.0508255657785
"3488",3488,1453.5226731171,8086.78477958141,59.0592922409336
"3489",3489,1453.53329180826,8086.8680300474,59.0677577024894
"3490",3490,1453.54165387333,8086.95708037518,59.0762219509677
"3491",3491,1453.54532805678,8087.08481656829,59.0846849868898
"3492",3492,1453.54685222732,8087.20524894614,59.0931468107766
"3493",3493,1453.54958837862,8087.28036298174,59.1016074231488
"3494",3494,1453.55560122399,8087.39038967275,59.1100668245266
"3495",3495,1453.55991614746,8087.47330998961,59.1185250154298
"3496",3496,1453.5653422629,8087.56042259249,59.1269819963779
"3497",3497,1453.56675353248,8087.62604423326,59.1354377678901
"3498",3498,1453.56805082151,8087.72557976111,59.143892330485
"3499",3499,1453.57798454262,8087.84771679683,59.152345684681
"3500",3500,1453.58923848452,8087.95941201234,59.1607978309962
"3501",3501,1453.59413716623,8088.07531637355,59.1692487699481
"3502",3502,1453.60147507355,8088.19947481042,59.177698502054
"3503",3503,1453.6139441198,8088.35016757885,59.1861470278308
"3504",3504,1453.6206040533,8088.44326501258,59.194594347795
"3505",3505,1453.63168689087,8088.53276632397,59.2030404624627
"3506",3506,1453.63657389982,8088.63533130454,59.2114853723498
"3507",3507,1453.64008855772,8088.73880986467,59.2199290779717
"3508",3508,1453.64932054202,8088.85170035258,59.2283715798434
"3509",3509,1453.6543925622,8088.93622868813,59.2368128784795
"3510",3510,1453.66575618041,8089.00015816193,59.2452529743945
"3511",3511,1453.67415466399,8089.06149319219,59.2536918681022
"3512",3512,1453.67932189139,8089.1623889875,59.2621295601162
"3513",3513,1453.68213670371,8089.28705920309,59.2705660509498
"3514",3514,1453.69676582196,8089.37543623789,59.2790013411157
"3515",3515,1453.70218765737,8089.51160971102,59.2874354311266
"3516",3516,1453.70525830829,8089.6124808796,59.2958683214944
"3517",3517,1453.71822991587,8089.67811795993,59.3043000127309
"3518",3518,1453.72333496689,8089.76928595614,59.3127305053477
"3519",3519,1453.73200172087,8089.93120567939,59.3211597998556
"3520",3520,1453.74061231022,8090.0004958435,59.3295878967653
"3521",3521,1453.74829418908,8090.10578287921,59.3380147965872
"3522",3522,1453.75352609428,8090.21459763569,59.3464404998312
"3523",3523,1453.76317295422,8090.31524663648,59.3548650070068
"3524",3524,1453.77373568055,8090.40905024854,59.3632883186233
"3525",3525,1453.77982076137,8090.49156575057,59.3717104351896
"3526",3526,1453.78813061637,8090.65379441396,59.3801313572141
"3527",3527,1453.79772303664,8090.75926680078,59.388551085205
"3528",3528,1453.79820699764,8090.85892356874,59.39696961967
"3529",3529,1453.8031590126,8090.98424854629,59.4053869611166
"3530",3530,1453.81363594308,8091.07000073257,59.4138031100518
"3531",3531,1453.81740989201,8091.18821991403,59.4222180669823
"3532",3532,1453.82539871525,8091.32639028203,59.4306318324145
"3533",3533,1453.82961785867,8091.41149656299,59.4390444068543
"3534",3534,1453.83650070232,8091.48679320943,59.4474557908074
"3535",3535,1453.84194350303,8091.56519910293,59.455865984779
"3536",3536,1453.84835172646,8091.66350979882,59.464274989274
"3537",3537,1453.85583929069,8091.81738405074,59.472682804797
"3538",3538,1453.86623798791,8091.88280929587,59.4810894318522
"3539",3539,1453.87069406799,8091.98133465995,59.4894948709434
"3540",3540,1453.88477617939,8092.05609192135,59.4978991225741
"3541",3541,1453.88695272538,8092.11963124312,59.5063021872474
"3542",3542,1453.89867415661,8092.2394103603,59.514704065466
"3543",3543,1453.90241021707,8092.33113129596,59.5231047577325
"3544",3544,1453.90656915987,8092.45558790303,59.5315042645489
"3545",3545,1453.92056730991,8092.52707108806,59.5399025864168
"3546",3546,1453.92469620704,8092.64121383871,59.5482997238376
"3547",3547,1453.92922370347,8092.71168498618,59.5566956773124
"3548",3548,1453.93288466227,8092.80844159984,59.5650904473417
"3549",3549,1453.93541116363,8092.90248767787,59.5734840344259
"3550",3550,1453.94017066863,8093.01250285899,59.5818764390649
"3551",3551,1453.94489387353,8093.11804340026,59.5902676617583
"3552",3552,1453.95913311152,8093.22320540548,59.5986577030054
"3553",3553,1453.96938338695,8093.28701326473,59.6070465633049
"3554",3554,1453.97636343041,8093.38302051713,59.6154342431555
"3555",3555,1453.97964084525,8093.52243367484,59.6238207430554
"3556",3556,1453.98414802569,8093.59853960292,59.6322060635023
"3557",3557,1453.98629235198,8093.66656239023,59.6405902049938
"3558",3558,1453.98866260337,8093.77804172717,59.648973168027
"3559",3559,1453.9927524129,8093.87504077959,59.6573549530986
"3560",3560,1454.00021986367,8093.94579286186,59.6657355607052
"3561",3561,1454.00765288043,8094.03202338784,59.6741149913428
"3562",3562,1454.01278594405,8094.1422280159,59.6824932455071
"3563",3563,1454.01625168025,8094.19988761571,59.6908703236936
"3564",3564,1454.03835767895,8094.34232427131,59.6992462263972
"3565",3565,1454.0509761008,8094.43250724885,59.7076209541127
"3566",3566,1454.06013905755,8094.53567629162,59.7159945073345
"3567",3567,1454.06229330645,8094.6533685571,59.7243668865564
"3568",3568,1454.07279151022,8094.73498847818,59.7327380922723
"3569",3569,1454.07636247186,8094.85071793462,59.7411081249754
"3570",3570,1454.07938761793,8094.95323403007,59.7494769851586
"3571",3571,1454.08485156838,8095.06471061884,59.7578446733147
"3572",3572,1454.08772113261,8095.13823040908,59.7662111899357
"3573",3573,1454.09009434491,8095.24517785469,59.7745765355138
"3574",3574,1454.09601604111,8095.31582370862,59.7829407105405
"3575",3575,1454.10094378677,8095.4101958754,59.791303715507
"3576",3576,1454.10596404982,8095.51421682711,59.7996655509042
"3577",3577,1454.11167234849,8095.63141317837,59.8080262172227
"3578",3578,1454.11702268957,8095.77345507166,59.8163857149527
"3579",3579,1454.12295847104,8095.84709162129,59.8247440445841
"3580",3580,1454.12897318779,8095.96150508323,59.8331012066064
"3581",3581,1454.13875072817,8096.06517676197,59.8414572015087
"3582",3582,1454.15634338665,8096.13887580717,59.84981202978
"3583",3583,1454.15995608464,8096.21938524361,59.8581656919087
"3584",3584,1454.1617046405,8096.30728107984,59.8665181883831
"3585",3585,1454.16558593208,8096.39272013728,59.8748695196908
"3586",3586,1454.17027852813,8096.47526109041,59.8832196863195
"3587",3587,1454.17172955797,8096.54760537031,59.8915686887562
"3588",3588,1454.17221517596,8096.62972514925,59.8999165274877
"3589",3589,1454.17872774637,8096.72801195105,59.9082632030006
"3590",3590,1454.18502788787,8096.79102632001,59.916608715781
"3591",3591,1454.19329662488,8096.92054361169,59.9249530663145
"3592",3592,1454.1967218971,8097.02568189884,59.9332962550868
"3593",3593,1454.20253626555,8097.13087430427,59.9416382825828
"3594",3594,1454.20534731278,8097.20328149316,59.9499791492875
"3595",3595,1454.21416538657,8097.27214435425,59.9583188556851
"3596",3596,1454.22156307736,8097.37745580994,59.9666574022598
"3597",3597,1454.22497124571,8097.42929362252,59.9749947894954
"3598",3598,1454.22971233867,8097.52344279195,59.9833310178753
"3599",3599,1454.23469761281,8097.59961302851,59.9916660878826
"3600",3600,1454.2399078395,8097.68602658871,60
"3601",3601,1454.24596682263,8097.83775166826,60.00833275471
"3602",3602,1454.25223653486,8097.89259644484,60.0166643524946
"3603",3603,1454.25715073802,8097.98379931195,60.0249947938357
"3604",3604,1454.26075964406,8098.06021840009,60.0333240792145
"3605",3605,1454.27046265743,8098.1744224855,60.0416522091123
"3606",3606,1454.28071995389,8098.24420734382,60.0499791840097
"3607",3607,1454.28702597348,8098.31554881475,60.0583050043872
"3608",3608,1454.28971837467,8098.39309612958,60.0666296707248
"3609",3609,1454.29777340489,8098.4790646804,60.0749531835024
"3610",3610,1454.30694682552,8098.57270609918,60.0832755431992
"3611",3611,1454.31103354475,8098.66352318581,60.0915967502945
"3612",3612,1454.31766998784,8098.77067097225,60.0999168052669
"3613",3613,1454.32429477525,8098.83691776932,60.1082357085949
"3614",3614,1454.33082044994,8098.92420894247,60.1165534607565
"3615",3615,1454.34410575814,8098.96989620599,60.1248700622297
"3616",3616,1454.34871394065,8099.06223400947,60.1331855134916
"3617",3617,1454.35672210174,8099.13932357917,60.1414998150196
"3618",3618,1454.36516838386,8099.29866979617,60.1498129672903
"3619",3619,1454.37050552002,8099.37971843526,60.1581249707801
"3620",3620,1454.3736415441,8099.46795790956,60.1664358259653
"3621",3621,1454.38009558539,8099.51157498958,60.1747455333215
"3622",3622,1454.38431228262,8099.58321660008,60.1830540933243
"3623",3623,1454.38591116819,8099.65586334872,60.1913615064488
"3624",3624,1454.3935343651,8099.7010292087,60.1996677731696
"3625",3625,1454.39784843988,8099.80818188981,60.2079728939615
"3626",3626,1454.40644903874,8099.86264855012,60.2162768692984
"3627",3627,1454.4127951771,8099.97070345142,60.2245796996542
"3628",3628,1454.42801841887,8100.0769692576,60.2328813855024
"3629",3629,1454.43608086788,8100.15166167206,60.2411819273161
"3630",3630,1454.44096514193,8100.22469984974,60.2494813255683
"3631",3631,1454.45417892188,8100.30526648291,60.2577795807313
"3632",3632,1454.45842528829,8100.43299519598,60.2660766932775
"3633",3633,1454.46600994523,8100.51586629081,60.2743726636785
"3634",3634,1454.46995807761,8100.59047069542,60.2826674924061
"3635",3635,1454.48292854591,8100.7359450026,60.2909611799314
"3636",3636,1454.48561859325,8100.82503293591,60.2992537267253
"3637",3637,1454.49196986958,8100.93708403719,60.3075451332584
"3638",3638,1454.50242826951,8100.99357317319,60.3158354000009
"3639",3639,1454.51814561083,8101.08443703008,60.3241245274227
"3640",3640,1454.52501350976,8101.16423223115,60.3324125159934
"3641",3641,1454.53692291049,8101.27477558189,60.3406993661824
"3642",3642,1454.54004641373,8101.37747411989,60.3489850784584
"3643",3643,1454.54431901071,8101.44099295016,60.3572696532903
"3644",3644,1454.55312881416,8101.53446342938,60.3655530911463
"3645",3645,1454.56177248226,8101.58594053777,60.3738353924943
"3646",3646,1454.56771381365,8101.66732444054,60.3821165578021
"3647",3647,1454.58086938125,8101.77888298671,60.390396587537
"3648",3648,1454.58796006233,8101.82527979505,60.398675482166
"3649",3649,1454.59378655085,8101.91409116476,60.4069532421558
"3650",3650,1454.60170413361,8102.01576116129,60.4152298679729
"3651",3651,1454.60280428812,8102.08773561002,60.4235053600832
"3652",3652,1454.60885455929,8102.18190448217,60.4317797189525
"3653",3653,1454.61117654035,8102.252457032,60.4400529450463
"3654",3654,1454.61663709438,8102.31491998133,60.4483250388297
"3655",3655,1454.62489801465,8102.42374767955,60.4565960007674
"3656",3656,1454.62947223789,8102.51889739037,60.4648658313239
"3657",3657,1454.63559888363,8102.60434995849,60.4731345309634
"3658",3658,1454.64057375595,8102.67249174056,60.4814021001498
"3659",3659,1454.65419865768,8102.77352528949,60.4896685393465
"3660",3660,1454.6604989477,8102.88257545535,60.4979338490167
"3661",3661,1454.66934236674,8102.96951334924,60.5061980296234
"3662",3662,1454.68980727615,8103.10413697656,60.5144610816291
"3663",3663,1454.70079485919,8103.16271748208,60.522723005496
"3664",3664,1454.70865829752,8103.24125278086,60.5309838016862
"3665",3665,1454.71200626408,8103.32621966714,60.5392434706612
"3666",3666,1454.71772425104,8103.38963272938,60.5475020128824
"3667",3667,1454.72244354124,8103.50378032913,60.5557594288107
"3668",3668,1454.73006725186,8103.60173193784,60.5640157189069
"3669",3669,1454.73486324434,8103.72370488366,60.5722708836312
"3670",3670,1454.74310855942,8103.80834884036,60.5805249234438
"3671",3671,1454.7485075007,8103.90999185598,60.5887778388044
"3672",3672,1454.75442532098,8104.01329634676,60.5970296301725
"3673",3673,1454.76373235286,8104.06795856825,60.605280298007
"3674",3674,1454.76905260402,8104.15699879972,60.613529842767
"3675",3675,1454.77813875931,8104.24670162178,60.6217782649107
"3676",3676,1454.78951973175,8104.31576448387,60.6300255648965
"3677",3677,1454.79397264887,8104.40448115787,60.6382717431821
"3678",3678,1454.801192253,8104.50965913773,60.6465168002252
"3679",3679,1454.81850477895,8104.58463131625,60.654760736483
"3680",3680,1454.82826696849,8104.6557873159,60.6630035524124
"3681",3681,1454.83208006859,8104.70676875901,60.6712452484701
"3682",3682,1454.84128828469,8104.79268796109,60.6794858251123
"3683",3683,1454.84409436248,8104.86754976787,60.687725282795
"3684",3684,1454.85167294282,8104.93601093469,60.6959636219741
"3685",3685,1454.8591121624,8105.05284101832,60.7042008431048
"3686",3686,1454.87004813174,8105.13980502481,60.7124369466422
"3687",3687,1454.8732015713,8105.23175895219,60.7206719330411
"3688",3688,1454.87779691635,8105.28776547857,60.7289058027559
"3689",3689,1454.89242611118,8105.34276572252,60.7371385562409
"3690",3690,1454.89846485616,8105.3885280849,60.7453701939498
"3691",3691,1454.9028729064,8105.45496653351,60.7536007163361
"3692",3692,1454.90671801818,8105.52131033552,60.7618301238533
"3693",3693,1454.91809237318,8105.61105187575,60.770058416954
"3694",3694,1454.92868084047,8105.73547690296,60.778285596091
"3695",3695,1454.92996023325,8105.80905482868,60.7865116617165
"3696",3696,1454.93303963731,8105.88046075568,60.7947366142827
"3697",3697,1454.94172530528,8105.9538134097,60.802960454241
"3698",3698,1454.94555764607,8106.02769922511,60.8111831820431
"3699",3699,1454.95514590937,8106.157613635,60.8194047981399
"3700",3700,1454.95928781562,8106.2579530108,60.8276253029822
"3701",3701,1454.9648893532,8106.3547049132,60.8358446970205
"3702",3702,1454.97009745471,8106.41859723519,60.844062980705
"3703",3703,1454.97179343821,8106.50705959836,60.8522801544856
"3704",3704,1454.97740451177,8106.5902219206,60.8604962188118
"3705",3705,1454.98486148405,8106.65964475675,60.8687111741328
"3706",3706,1454.98768566465,8106.74277623941,60.8769250208977
"3707",3707,1454.99409432637,8106.79802742157,60.8851377595551
"3708",3708,1454.99591908143,8106.87148842337,60.8933493905533
"3709",3709,1455.00202793107,8106.98475414756,60.9015599143405
"3710",3710,1455.00343572462,8107.05797773915,60.9097693313642
"3711",3711,1455.01093287877,8107.12771141395,60.9179776420721
"3712",3712,1455.02131582625,8107.25195344812,60.9261848469113
"3713",3713,1455.02624684904,8107.30365706934,60.9343909463285
"3714",3714,1455.03122572762,8107.39089423167,60.9425959407704
"3715",3715,1455.03673187889,8107.45276947138,60.9507998306831
"3716",3716,1455.03782186192,8107.51465567594,60.9590026165127
"3717",3717,1455.04564680691,8107.61214393457,60.9672042987047
"3718",3718,1455.04950250367,8107.665026362,60.9754048777046
"3719",3719,1455.05776228289,8107.73316963335,60.9836043539573
"3720",3720,1455.06053467684,8107.78359237205,60.9918027279076
"3721",3721,1455.06641310736,8107.85498328035,61
"3722",3722,1455.06840515674,8107.95534366348,61.0081961706786
"3723",3723,1455.06959512983,8108.03237407855,61.0163912403872
"3724",3724,1455.07596974621,8108.0775058483,61.0245852095694
"3725",3725,1455.08606135627,8108.15084784641,61.0327780786685
"3726",3726,1455.0933643077,8108.20603590047,61.0409698481274
"3727",3727,1455.10318559582,8108.26316723174,61.0491605183888
"3728",3728,1455.11038690462,8108.32838101024,61.057350089895
"3729",3729,1455.12000303587,8108.39010842238,61.0655385630881
"3730",3730,1455.12411354536,8108.48091524091,61.0737259384099
"3731",3731,1455.1296078803,8108.54783155849,61.0819122163018
"3732",3732,1455.13294070906,8108.6059281834,61.0900973972051
"3733",3733,1455.13617240206,8108.67181540735,61.0982814815605
"3734",3734,1455.14034959543,8108.74505186494,61.1064644698088
"3735",3735,1455.14525394703,8108.81358070922,61.1146463623901
"3736",3736,1455.14806505283,8108.89148425162,61.1228271597445
"3737",3737,1455.15150325848,8108.96754071814,61.1310068623117
"3738",3738,1455.15589946349,8109.02194163621,61.1391854705311
"3739",3739,1455.16577627154,8109.09390442941,61.1473629848418
"3740",3740,1455.17006993525,8109.15261646955,61.1555394056826
"3741",3741,1455.17525123846,8109.23045896449,61.1637147334921
"3742",3742,1455.18698715286,8109.33534236264,61.1718889687085
"3743",3743,1455.19791317422,8109.39726361038,61.1800621117697
"3744",3744,1455.19933935574,8109.48570593475,61.1882341631134
"3745",3745,1455.20729265543,8109.5582985889,61.196405123177
"3746",3746,1455.21422871342,8109.62541750481,61.2045749923974
"3747",3747,1455.22437601364,8109.72310492054,61.2127437712116
"3748",3748,1455.23142425781,8109.79172099346,61.2209114600559
"3749",3749,1455.2331611988,8109.84418993544,61.2290780593665
"3750",3750,1455.24507366961,8109.90538200105,61.2372435695795
"3751",3751,1455.2502615224,8109.99553124431,61.2454079911302
"3752",3752,1455.25635247966,8110.10485577441,61.2535713244542
"3753",3753,1455.26342083413,8110.19058120852,61.2617335699864
"3754",3754,1455.27211353777,8110.24592649678,61.2698947281616
"3755",3755,1455.27539057773,8110.29746137694,61.2780547994141
"3756",3756,1455.28177984748,8110.36100636885,61.2862137841783
"3757",3757,1455.28959102179,8110.47130447778,61.2943716828878
"3758",3758,1455.29417319176,8110.54605027852,61.3025284959764
"3759",3759,1455.30076453207,8110.62875601106,61.3106842238773
"3760",3760,1455.30855242239,8110.69132480716,61.3188388670236
"3761",3761,1455.31292305944,8110.79650764405,61.3269924258479
"3762",3762,1455.32094126871,8110.90367890423,61.3351449007826
"3763",3763,1455.3305259345,8110.97110242268,61.34329629226
"3764",3764,1455.33781925302,8111.03628239437,61.3514466007119
"3765",3765,1455.34363298138,8111.11832132192,61.3595958265698
"3766",3766,1455.35755802755,8111.19194337412,61.367743970265
"3767",3767,1455.37265443739,8111.28708595197,61.3758910322286
"3768",3768,1455.37799976883,8111.36786002848,61.3840370128912
"3769",3769,1455.38122349057,8111.4566127552,61.3921819126833
"3770",3770,1455.39319561667,8111.55553271157,61.400325732035
"3771",3771,1455.40284028672,8111.61669767979,61.4084684713762
"3772",3772,1455.41239518057,8111.68958054114,61.4166101311364
"3773",3773,1455.42164588335,8111.75414943533,61.4247507117449
"3774",3774,1455.43234382665,8111.8280704493,61.4328902136307
"3775",3775,1455.43794565762,8111.89175402918,61.4410286372225
"3776",3776,1455.44643593994,8111.93592467792,61.4491659829489
"3777",3777,1455.45589095516,8112.01433233042,61.4573022512378
"3778",3778,1455.47759389549,8112.09827608451,61.4654374425172
"3779",3779,1455.48087290548,8112.19049288332,61.4735715572147
"3780",3780,1455.48133762937,8112.24172341769,61.4817045957576
"3781",3781,1455.48331981553,8112.27724031155,61.4898365585728
"3782",3782,1455.49004536574,8112.33972922836,61.4979674460872
"3783",3783,1455.49747170795,8112.40535196569,61.5060972587271
"3784",3784,1455.49863318622,8112.45442230876,61.5142259969188
"3785",3785,1455.51030575488,8112.54367981154,61.5223536610881
"3786",3786,1455.5140195938,8112.6289946366,61.5304802516606
"3787",3787,1455.52398897297,8112.720720551,61.5386057690617
"3788",3788,1455.52776389506,8112.78670388078,61.5467302137165
"3789",3789,1455.53310763197,8112.88263088184,61.5548535860496
"3790",3790,1455.53941717525,8112.9390676344,61.5629758864855
"3791",3791,1455.55032405912,8113.01146570501,61.5710971154486
"3792",3792,1455.56186045905,8113.07066244311,61.5792172733626
"3793",3793,1455.56788886303,8113.16939360915,61.5873363606513
"3794",3794,1455.57634149174,8113.23995642566,61.595454377738
"3795",3795,1455.58685473927,8113.316569737,61.6035713250458
"3796",3796,1455.59734229203,8113.38681076754,61.6116872029975
"3797",3797,1455.60272434497,8113.45423814977,61.6198020120156
"3798",3798,1455.60819244359,8113.5596044522,61.6279157525224
"3799",3799,1455.61459849544,8113.66447877497,61.6360284249399
"3800",3800,1455.61676981575,8113.72831765464,61.6441400296898
"3801",3801,1455.61977185884,8113.78993171408,61.6522505671934
"3802",3802,1455.63142797061,8113.85269274527,61.660360037872
"3803",3803,1455.64370679815,8113.92565067052,61.6684684421463
"3804",3804,1455.65128651251,8113.96783216299,61.6765757804371
"3805",3805,1455.65923901008,8114.00550591839,61.6846820531645
"3806",3806,1455.66751612418,8114.0503601873,61.6927872607487
"3807",3807,1455.67249006309,8114.09929259498,61.7008914036094
"3808",3808,1455.68291779413,8114.18608560137,61.708994482166
"3809",3809,1455.68782158078,8114.25325308415,61.7170964968379
"3810",3810,1455.69909628086,8114.30834138905,61.7251974480439
"3811",3811,1455.70500410205,8114.34754043897,61.7332973362026
"3812",3812,1455.70884521788,8114.41372556613,61.7413961617325
"3813",3813,1455.71907207254,8114.48565554936,61.7494939250517
"3814",3814,1455.72320783545,8114.5400538636,61.757590626578
"3815",3815,1455.72548533397,8114.59471447366,61.765686266729
"3816",3816,1455.73294509286,8114.65486748804,61.773780845922
"3817",3817,1455.73724174916,8114.72913532322,61.781874364574
"3818",3818,1455.74368973665,8114.79359242688,61.7899668231016
"3819",3819,1455.75133430937,8114.84992910493,61.7980582219215
"3820",3820,1455.76538870983,8114.90458680233,61.8061485614498
"3821",3821,1455.77766050217,8114.99267735624,61.8142378421024
"3822",3822,1455.78367100677,8115.04058388299,61.8223260642949
"3823",3823,1455.79444742079,8115.09918045364,61.8304132284428
"3824",3824,1455.80022468708,8115.19209367396,61.8384993349612
"3825",3825,1455.80533138783,8115.25856066456,61.8465843842649
"3826",3826,1455.80946846534,8115.32540258422,61.8546683767685
"3827",3827,1455.80998177421,8115.37165600006,61.8627513128862
"3828",3828,1455.82313635833,8115.43631097082,61.8708331930321
"3829",3829,1455.83277348312,8115.51725320155,61.8789140176199
"3830",3830,1455.83622517288,8115.58662798685,61.8869937870632
"3831",3831,1455.83958981431,8115.66308888228,61.8950725017751
"3832",3832,1455.8458062563,8115.71994527395,61.9031501621686
"3833",3833,1455.85691934456,8115.83295856752,61.9112267686564
"3834",3834,1455.857207851,8115.90720768327,61.9193023216509
"3835",3835,1455.86174605014,8115.94189324083,61.9273768215641
"3836",3836,1455.87169527383,8116.02479801929,61.9354502688081
"3837",3837,1455.88116985112,8116.08615632028,61.9435226637943
"3838",3838,1455.88430713476,8116.15954181664,61.9515940069342
"3839",3839,1455.89097509425,8116.20992326238,61.9596642986387
"3840",3840,1455.89639863296,8116.28790999769,61.9677335393187
"3841",3841,1455.91050965141,8116.35157962723,61.9758017293847
"3842",3842,1455.91638162354,8116.39821116102,61.9838688692469
"3843",3843,1455.92760222368,8116.46194019385,61.9919349593155
"3844",3844,1455.93339921551,8116.51319638221,62
"3845",3845,1455.93951174516,8116.56756275961,62.00806399171
"3846",3846,1455.94572123953,8116.61773650645,62.0161269348546
"3847",3847,1455.96054866884,8116.72271022792,62.0241888298428
"3848",3848,1455.96970670036,8116.75452350268,62.0322496770833
"3849",3849,1455.97487283175,8116.83406551682,62.0403094769844
"3850",3850,1455.98972303991,8116.89123254758,62.0483682299543
"3851",3851,1456.0031228669,8116.92989222285,62.0564259364008
"3852",3852,1456.01403570674,8116.98267974683,62.0644825967316
"3853",3853,1456.02110568509,8117.02111651719,62.072538211354
"3854",3854,1456.02558011496,8117.06485165231,62.080592780675
"3855",3855,1456.03376188975,8117.1297486609,62.0886463051015
"3856",3856,1456.04287434342,8117.20614887161,62.0966987850401
"3857",3857,1456.05524719065,8117.27277489955,62.104750220897
"3858",3858,1456.05663464703,8117.34488193997,62.1128006130781
"3859",3859,1456.0616734748,8117.41463964445,62.1208499619894
"3860",3860,1456.0658470611,8117.49462096828,62.1288982680363
"3861",3861,1456.07846593406,8117.54496757236,62.1369455316239
"3862",3862,1456.08530557326,8117.59108811078,62.1449917531574
"3863",3863,1456.08733372769,8117.64677494996,62.1530369330413
"3864",3864,1456.09112895678,8117.72212205251,62.1610810716802
"3865",3865,1456.0949394705,8117.77335971279,62.1691241694782
"3866",3866,1456.10326107016,8117.85914198663,62.1771662268393
"3867",3867,1456.1095203423,8117.91375750699,62.185207244167
"3868",3868,1456.11515542204,8117.93855283562,62.1932472218649
"3869",3869,1456.12137220079,8118.00384528808,62.2012861603359
"3870",3870,1456.135955017,8118.08472858799,62.2093240599832
"3871",3871,1456.14117686148,8118.14426868519,62.2173609212091
"3872",3872,1456.1502026348,8118.20595709197,62.2253967444162
"3873",3873,1456.15566231293,8118.25324061119,62.2334315300064
"3874",3874,1456.15778672968,8118.31393101807,62.2414652783817
"3875",3875,1456.16361623898,8118.36955829803,62.2494979899437
"3876",3876,1456.17144887478,8118.43430471682,62.2575296650935
"3877",3877,1456.17549212761,8118.50502680189,62.2655603042324
"3878",3878,1456.18259455703,8118.56087714734,62.2735899077611
"3879",3879,1456.18568389406,8118.60471246374,62.2816184760801
"3880",3880,1456.19130108614,8118.65991322011,62.2896460095897
"3881",3881,1456.20074179237,8118.70762882327,62.2976725086901
"3882",3882,1456.2079472532,8118.77158419358,62.3056979737809
"3883",3883,1456.213615134,8118.84451589767,62.3137224052616
"3884",3884,1456.22102155909,8118.89938580157,62.3217458035315
"3885",3885,1456.22825697043,8118.96306179928,62.3297681689897
"3886",3886,1456.23559046532,8119.02956106418,62.3377895020348
"3887",3887,1456.24043825087,8119.0907249996,62.3458098030654
"3888",3888,1456.24757579671,8119.1550100232,62.3538290724796
"3889",3889,1456.25337604739,8119.20441102703,62.3618473106755
"3890",3890,1456.25736731273,8119.24642433031,62.3698645180507
"3891",3891,1456.26062737955,8119.32264410824,62.3778806950028
"3892",3892,1456.26472760107,8119.37665572542,62.3858958419289
"3893",3893,1456.28093231986,8119.47361317093,62.393909959226
"3894",3894,1456.29439394402,8119.50704668985,62.4019230472908
"3895",3895,1456.30465502469,8119.54416235129,62.4099351065197
"3896",3896,1456.30800137167,8119.57264089934,62.4179461373089
"3897",3897,1456.31348675748,8119.64783041415,62.4259561400544
"3898",3898,1456.32293554737,8119.68831384204,62.4339651151519
"3899",3899,1456.33356607659,8119.76426927302,62.4419730629967
"3900",3900,1456.34626297768,8119.83180131103,62.449979983984
"3901",3901,1456.3543792733,8119.89050024604,62.4579858785088
"3902",3902,1456.36446251565,8119.95666482897,62.4659907469657
"3903",3903,1456.3771193077,8120.01441271177,62.4739945897491
"3904",3904,1456.37994865321,8120.07700725548,62.4819974072532
"3905",3905,1456.38428039169,8120.12514151634,62.489999199872
"3906",3906,1456.38852051702,8120.19228981688,62.497999967999
"3907",3907,1456.39254375877,8120.27060646092,62.5059997120276
"3908",3908,1456.3976781098,8120.31279207312,62.5139984323511
"3909",3909,1456.4003865083,8120.40222153053,62.5219961293623
"3910",3910,1456.4079835347,8120.46841981952,62.5299928034539
"3911",3911,1456.4136091625,8120.53725299659,62.5379884550183
"3912",3912,1456.41811878217,8120.57946439888,62.5459830844476
"3913",3913,1456.42854500788,8120.63427579604,62.5539766921337
"3914",3914,1456.44001540421,8120.72793119302,62.5619692784682
"3915",3915,1456.44850005554,8120.77259292059,62.5699608438426
"3916",3916,1456.46347022227,8120.86065002015,62.5779513886481
"3917",3917,1456.46809125982,8120.93559518243,62.5859409132754
"3918",3918,1456.47441568371,8120.97443108019,62.5939294181153
"3919",3919,1456.48626030904,8121.03874369949,62.6019169035582
"3920",3920,1456.48978432183,8121.08648430826,62.6099033699941
"3921",3921,1456.49589552238,8121.13627420717,62.6178888178131
"3922",3922,1456.50376504407,8121.19993781001,62.6258732474047
"3923",3923,1456.50957024891,8121.25942829229,62.6338566591584
"3924",3924,1456.51651307554,8121.30661545952,62.6418390534633
"3925",3925,1456.52133178372,8121.3566910884,62.6498204307083
"3926",3926,1456.52273685568,8121.45756780528,62.6578007912822
"3927",3927,1456.53233209039,8121.49229027211,62.6657801355732
"3928",3928,1456.53959851541,8121.55942596137,62.6737584639696
"3929",3929,1456.54827570953,8121.59896104915,62.6817357768593
"3930",3930,1456.55791988084,8121.67508147166,62.6897120746299
"3931",3931,1456.56713080383,8121.72901006767,62.6976873576689
"3932",3932,1456.57501828759,8121.7850660003,62.7056616263635
"3933",3933,1456.58002469844,8121.85791090407,62.7136348811006
"3934",3934,1456.58398437016,8121.89829549652,62.7216071222669
"3935",3935,1456.58966410718,8121.93487058463,62.7295783502488
"3936",3936,1456.59382817231,8122.00009838556,62.7375485654325
"3937",3937,1456.5967265601,8122.06352463959,62.745517768204
"3938",3938,1456.60257221393,8122.10711147913,62.7534859589489
"3939",3939,1456.6044086622,8122.16480682229,62.7614531380528
"3940",3940,1456.60753350567,8122.20432478887,62.7694193059009
"3941",3941,1456.61460454966,8122.26417559797,62.777384462878
"3942",3942,1456.61970732067,8122.32847649346,62.7853486093691
"3943",3943,1456.62520340233,8122.3669914705,62.7933117457584
"3944",3944,1456.63550348586,8122.42386647419,62.8012738724303
"3945",3945,1456.64290534253,8122.48376888216,62.8092349897688
"3946",3946,1456.64705204587,8122.54511502212,62.8171950981576
"3947",3947,1456.65092635965,8122.62413783042,62.8251541979803
"3948",3948,1456.6589069583,8122.66912855492,62.83311228962
"3949",3949,1456.66828830808,8122.70392058034,62.8410693734599
"3950",3950,1456.67102720029,8122.73954591636,62.8490254498827
"3951",3951,1456.67880480766,8122.81332907021,62.8569805192709
"3952",3952,1456.69145084189,8122.85011114033,62.8649345820068
"3953",3953,1456.69961439654,8122.89808361616,62.8728876384726
"3954",3954,1456.70947359473,8122.92576837564,62.88083968905
"3955",3955,1456.71527236725,8122.99884772624,62.8887907341205
"3956",3956,1456.72323612263,8123.08010045592,62.8967407740655
"3957",3957,1456.73529839833,8123.13313797079,62.9046898092662
"3958",3958,1456.74247850896,8123.16737365502,62.9126378401033
"3959",3959,1456.74750098394,8123.21039234441,62.9205848669575
"3960",3960,1456.75329048709,8123.25906516756,62.9285308902091
"3961",3961,1456.7590581975,8123.32989968885,62.9364759102383
"3962",3962,1456.76590558064,8123.3950148266,62.9444199274249
"3963",3963,1456.77068350086,8123.424949016,62.9523629421486
"3964",3964,1456.78115675604,8123.48910015111,62.9603049547888
"3965",3965,1456.78469561825,8123.54327032723,62.9682459657247
"3966",3966,1456.79129225,8123.58949289741,62.9761859753352
"3967",3967,1456.79699536148,8123.65629033337,62.9841249839989
"3968",3968,1456.80042497906,8123.70664789723,62.9920629920945
"3969",3969,1456.80296894463,8123.75603155751,63
"3970",3970,1456.80867551077,8123.81647093068,63.0079360080935
"3971",3971,1456.81765889412,8123.87640831117,63.0158710167526
"3972",3972,1456.82592413974,8123.93341597606,63.0238050263549
"3973",3973,1456.83885926201,8123.97146035714,63.0317380372777
"3974",3974,1456.84979211146,8124.03498518286,63.0396700498979
"3975",3975,1456.85451727008,8124.08352197425,63.0476010645925
"3976",3976,1456.85550047955,8124.11961515867,63.0555310817378
"3977",3977,1456.86100120369,8124.19999505473,63.0634601017102
"3978",3978,1456.87299311178,8124.23628994762,63.0713881248859
"3979",3979,1456.87978837294,8124.28140026189,63.0793151516406
"3980",3980,1456.88234480726,8124.35890758336,63.08724118235
"3981",3981,1456.89139917279,8124.41254058273,63.0951662173894
"3982",3982,1456.89634875587,8124.47590710222,63.103090257134
"3983",3983,1456.89825422469,8124.53894295881,63.1110133019586
"3984",3984,1456.90165654508,8124.58419071225,63.118935352238
"3985",3985,1456.90771891096,8124.61306094763,63.1268564083465
"3986",3986,1456.91767831117,8124.67071494953,63.1347764706584
"3987",3987,1456.92556160225,8124.71930782662,63.1426955395476
"3988",3988,1456.92945919739,8124.76794519753,63.1506136153878
"3989",3989,1456.93338468822,8124.82112613162,63.1585306985525
"3990",3990,1456.93867632489,8124.87007936541,63.166446789415
"3991",3991,1456.94067235467,8124.90406837178,63.1743618883483
"3992",3992,1456.94607779489,8124.97761292971,63.1822759957253
"3993",3993,1456.95229682394,8125.04460031874,63.1901891119183
"3994",3994,1456.95837747754,8125.10859324313,63.1981012372998
"3995",3995,1456.96495487322,8125.16373741305,63.2060123722419
"3996",3996,1456.9718982619,8125.21703868189,63.2139225171164
"3997",3997,1456.99206318259,8125.27227807105,63.221831672295
"3998",3998,1456.99624823586,8125.32991665461,63.2297398381489
"3999",3999,1457.00326689046,8125.38854092812,63.2376470150495
"4000",4000,1457.00997964486,8125.4352916651,63.2455532033676
"4001",4001,1457.01083325821,8125.45505492345,63.2534584034739
"4002",4002,1457.01705648523,8125.50002870277,63.2613626157388
"4003",4003,1457.02485610975,8125.54237779046,63.2692658405327
"4004",4004,1457.02979066878,8125.60238449575,63.2771680782255
"4005",4005,1457.03351824716,8125.61405849848,63.285069329187
"4006",4006,1457.03687035941,8125.64611485504,63.2929695937866
"4007",4007,1457.04009604857,8125.68953483561,63.3008688723938
"4008",4008,1457.04516911204,8125.73691142622,63.3087671653777
"4009",4009,1457.05347188159,8125.80993743442,63.3166644731069
"4010",4010,1457.05714521687,8125.84607269259,63.3245607959503
"4011",4011,1457.06422307055,8125.88274356364,63.3324561342761
"4012",4012,1457.06694323067,8125.91827977831,63.3403504884525
"4013",4013,1457.07299806952,8125.97223203615,63.3482438588474
"4014",4014,1457.07602203012,8126.02824617577,63.3561362458286
"4015",4015,1457.0774568397,8126.06655358854,63.3640276497635
"4016",4016,1457.08416858132,8126.12637241187,63.3719180710194
"4017",4017,1457.09219035303,8126.17678572001,63.3798075099633
"4018",4018,1457.1010984689,8126.23688718253,63.3876959669619
"4019",4019,1457.11689383256,8126.29757516516,63.3955834423818
"4020",4020,1457.12403318244,8126.34779566298,63.4034699365894
"4021",4021,1457.12839226777,8126.38020088163,63.4113554499508
"4022",4022,1457.13555344013,8126.42192391192,63.4192399828317
"4023",4023,1457.14666540914,8126.47573074844,63.4271235355979
"4024",4024,1457.15790636195,8126.51000681402,63.4350061086148
"4025",4025,1457.15959400697,8126.55181589286,63.4428877022476
"4026",4026,1457.16676776152,8126.58930605562,63.4507683168612
"4027",4027,1457.16987523032,8126.62409311564,63.4586479528204
"4028",4028,1457.1804238377,8126.67734510183,63.4665266104897
"4029",4029,1457.18485912726,8126.72848469792,63.4744042902334
"4030",4030,1457.1896964053,8126.77553580228,63.4822809924155
"4031",4031,1457.19635530491,8126.8099439474,63.4901567173999
"4032",4032,1457.19659843018,8126.86458859291,63.4980314655502
"4033",4033,1457.20238962606,8126.93121416768,63.5059052372297
"4034",4034,1457.20943976212,8126.98341798814,63.5137780328017
"4035",4035,1457.21189376347,8127.0252376142,63.521649852629
"4036",4036,1457.22121540052,8127.09417941514,63.5295206970744
"4037",4037,1457.22690535316,8127.14252256547,63.5373905665003
"4038",4038,1457.23467216317,8127.18993938694,63.545259461269
"4039",4039,1457.24384258137,8127.22269471314,63.5531273817426
"4040",4040,1457.25924929016,8127.2617580084,63.5609943282828
"4041",4041,1457.26409906468,8127.31324792231,63.5688603012513
"4042",4042,1457.27111791391,8127.35033640619,63.5767253010093
"4043",4043,1457.28774117769,8127.40634130409,63.5845893279181
"4044",4044,1457.2952063389,8127.45347422022,63.5924523823386
"4045",4045,1457.30542548494,8127.5158979148,63.6003144646314
"4046",4046,1457.30784688727,8127.5624133465,63.608175575157
"4047",4047,1457.31060389278,8127.60240443965,63.6160357142757
"4048",4048,1457.3159540853,8127.65317601533,63.6238948823475
"4049",4049,1457.3234961546,8127.70495630338,63.6317530797321
"4050",4050,1457.32933138211,8127.74743520237,63.6396103067893
"4051",4051,1457.33646303969,8127.81403782779,63.6474665638783
"4052",4052,1457.34648072718,8127.86182667231,63.6553218513582
"4053",4053,1457.35538969156,8127.893867317,63.663176169588
"4054",4054,1457.36310195906,8127.94834989896,63.6710295189264
"4055",4055,1457.37119230949,8128.00178004609,63.6788818997319
"4056",4056,1457.37272118605,8128.03285241549,63.6867333123626
"4057",4057,1457.39087266479,8128.0756822164,63.6945837571767
"4058",4058,1457.39879819803,8128.11962409052,63.7024332345319
"4059",4059,1457.40650983353,8128.14358050575,63.7102817447859
"4060",4060,1457.41907083164,8128.1873634541,63.718129288296
"4061",4061,1457.43093424486,8128.21882084898,63.7259758654193
"4062",4062,1457.43471078774,8128.24474356762,63.7338214765128
"4063",4063,1457.43813424042,8128.29364505861,63.7416661219332
"4064",4064,1457.44650120587,8128.32670264806,63.7495098020369
"4065",4065,1457.45159847969,8128.38620720355,63.7573525171803
"4066",4066,1457.46358833846,8128.40717446802,63.7651942677194
"4067",4067,1457.46805904682,8128.47012851819,63.7730350540101
"4068",4068,1457.47005079201,8128.51367618117,63.7808748764079
"4069",4069,1457.47773445913,8128.5540147031,63.7887137352682
"4070",4070,1457.48337779618,8128.62346232908,63.7965516309463
"4071",4071,1457.48817423813,8128.67535036722,63.8043885637971
"4072",4072,1457.50129789723,8128.73928393311,63.8122245341753
"4073",4073,1457.50333108816,8128.76716167575,63.8200595424354
"4074",4074,1457.51123538569,8128.80177017999,63.8278935889318
"4075",4075,1457.52197956901,8128.82788013952,63.8357266740185
"4076",4076,1457.52787201726,8128.8547057813,63.8435587980495
"4077",4077,1457.53418161168,8128.9119163498,63.8513899613783
"4078",4078,1457.53697806682,8128.91990302853,63.8592201643584
"4079",4079,1457.54326554069,8128.96375522709,63.8670494073431
"4080",4080,1457.55360789931,8129.02119827317,63.8748776906852
"4081",4081,1457.55752616858,8129.05422272926,63.8827050147378
"4082",4082,1457.56469615763,8129.10089817828,63.8905313798532
"4083",4083,1457.57233216121,8129.13075325041,63.8983567863838
"4084",4084,1457.58113396512,8129.18627657803,63.9061812346818
"4085",4085,1457.5888103351,8129.21350657712,63.9140047250992
"4086",4086,1457.59036902611,8129.2589873723,63.9218272579876
"4087",4087,1457.59703614914,8129.31016284416,63.9296488336984
"4088",4088,1457.60466812313,8129.34074135909,63.9374694525831
"4089",4089,1457.60971270248,8129.37291854008,63.9452891149927
"4090",4090,1457.61392619837,8129.42073801183,63.9531078212779
"4091",4091,1457.62375250513,8129.46456776538,63.9609255717895
"4092",4092,1457.62721693886,8129.53105085944,63.9687423668779
"4093",4093,1457.63167522889,8129.57971468319,63.9765582068933
"4094",4094,1457.635872228,8129.6248468341,63.9843730921856
"4095",4095,1457.64329364035,8129.68200181096,63.9921870231046
"4096",4096,1457.65047367937,8129.72740484936,64
"4097",4097,1457.66099749912,8129.77583903351,64.007812023221
"4098",4098,1457.66898729685,8129.81324857361,64.0156230931169
"4099",4099,1457.68331379249,8129.85170349254,64.0234332100365
"4100",4100,1457.68674160832,8129.90137510928,64.0312423743285
"4101",4101,1457.69276404794,8129.94196614938,64.0390505863415
"4102",4102,1457.70207448112,8130.00180034729,64.0468578464237
"4103",4103,1457.70736945647,8130.0514662518,64.0546641549232
"4104",4104,1457.71231153561,8130.07677147177,64.0624695121879
"4105",4105,1457.71577346723,8130.10973769436,64.0702739185654
"4106",4106,1457.72878502343,8130.15568373381,64.0780773744032
"4107",4107,1457.73862990887,8130.17076537072,64.0858798800485
"4108",4108,1457.74633463392,8130.20205766449,64.0936814358483
"4109",4109,1457.75382329202,8130.25704798433,64.1014820421494
"4110",4110,1457.75604863521,8130.31455755809,64.1092816992984
"4111",4111,1457.76732580228,8130.37503163495,64.1170804076418
"4112",4112,1457.77336724972,8130.40386620798,64.1248781675256
"4113",4113,1457.78591998162,8130.45954508137,64.1326749792959
"4114",4114,1457.7925381147,8130.49087411449,64.1404708432983
"4115",4115,1457.79693495831,8130.5298553494,64.1482657598785
"4116",4116,1457.80616624287,8130.57811466773,64.1560597293818
"4117",4117,1457.80896621824,8130.62809624785,64.1638527521532
"4118",4118,1457.81654838727,8130.67980682524,64.1716448285378
"4119",4119,1457.81810430198,8130.7138733586,64.1794359588802
"4120",4120,1457.82138975826,8130.75123966302,64.1872261435249
"4121",4121,1457.82532570254,8130.78775172904,64.1950153828161
"4122",4122,1457.83194401885,8130.8514975512,64.2028036770981
"4123",4123,1457.84187664715,8130.90935097782,64.2105910267146
"4124",4124,1457.84812113728,8130.95623499739,64.2183774320093
"4125",4125,1457.85810273136,8130.99216268211,64.2261628933257
"4126",4126,1457.86946366719,8131.04216806063,64.2339474110069
"4127",4127,1457.87358316767,8131.08240937079,64.2417309853961
"4128",4128,1457.8890621479,8131.13041068429,64.249513616836
"4129",4129,1457.89878671833,8131.19164764754,64.2572953056694
"4130",4130,1457.91001529147,8131.26025579355,64.2650760522385
"4131",4131,1457.91423421406,8131.28741090231,64.2728558568857
"4132",4132,1457.92792302914,8131.32552114439,64.2806347199528
"4133",4133,1457.93114402327,8131.33943068658,64.2884126417817
"4134",4134,1457.9366872772,8131.39323113148,64.296189622714
"4135",4135,1457.94352829814,8131.44946859424,64.3039656630911
"4136",4136,1457.94758837461,8131.49662945487,64.3117407632541
"4137",4137,1457.95605737493,8131.52635019164,64.319514923544
"4138",4138,1457.96067551016,8131.57156457818,64.3272881443016
"4139",4139,1457.97435924656,8131.62223410169,64.3350604258673
"4140",4140,1457.98132684507,8131.64649673496,64.3428317685816
"4141",4141,1457.98806403185,8131.69200367874,64.3506021727847
"4142",4142,1457.99277267485,8131.72867965977,64.3583716388164
"4143",4143,1457.99903662847,8131.76509516977,64.3661401670164
"4144",4144,1458.0024176254,8131.80802221641,64.3739077577243
"4145",4145,1458.00851379066,8131.85450726574,64.3816744112795
"4146",4146,1458.01638478513,8131.89253300044,64.389440128021
"4147",4147,1458.02010244224,8131.93439202216,64.3972049082877
"4148",4148,1458.03505720419,8131.97311408898,64.4049687524185
"4149",4149,1458.04618971855,8131.99515630673,64.4127316607517
"4150",4150,1458.05129933957,8132.02345338557,64.4204936336256
"4151",4151,1458.06360383851,8132.0631736005,64.4282546713785
"4152",4152,1458.07884807236,8132.12457039734,64.4360147743481
"4153",4153,1458.08436185138,8132.1701614873,64.4437739428721
"4154",4154,1458.09541240899,8132.20158686015,64.4515321772881
"4155",4155,1458.10554945801,8132.23087370797,64.4592894779333
"4156",4156,1458.11029747254,8132.25579768288,64.4670458451448
"4157",4157,1458.11801613354,8132.31503212064,64.4748012792595
"4158",4158,1458.12124795296,8132.36619940169,64.482555780614
"4159",4159,1458.12658814194,8132.4035682657,64.4903093495449
"4160",4160,1458.12929478502,8132.44572111874,64.4980619863884
"4161",4161,1458.13840344305,8132.49613800673,64.5058136914806
"4162",4162,1458.14706604662,8132.52213156355,64.5135644651572
"4163",4163,1458.15230740958,8132.54922313057,64.5213143077542
"4164",4164,1458.1585676623,8132.5673121934,64.5290632196067
"4165",4165,1458.16716070164,8132.61514140073,64.5368112010502
"4166",4166,1458.17471704684,8132.65917279826,64.5445582524197
"4167",4167,1458.17999432887,8132.68834566933,64.55230437405
"4168",4168,1458.18610574482,8132.74327997505,64.5600495662759
"4169",4169,1458.19339493462,8132.81493235751,64.5677938294317
"4170",4170,1458.20418554682,8132.84544490608,64.5755371638518
"4171",4171,1458.21057451666,8132.90964506213,64.5832795698701
"4172",4172,1458.21931770412,8132.94982712296,64.5910210478206
"4173",4173,1458.22260202325,8132.99167764109,64.5987615980368
"4174",4174,1458.2311147416,8133.03487055562,64.6065012208524
"4175",4175,1458.23610001101,8133.06096825576,64.6142399166004
"4176",4176,1458.24013083093,8133.08609146286,64.621977685614
"4177",4177,1458.24404311624,8133.14670488443,64.6297145282261
"4178",4178,1458.25229863388,8133.21546534765,64.6374504447692
"4179",4179,1458.25720382904,8133.25686358837,64.6451854355759
"4180",4180,1458.26264180949,8133.30519430484,64.6529195009785
"4181",4181,1458.27149513788,8133.33718875615,64.6606526413088
"4182",4182,1458.27650918549,8133.38284096629,64.668384856899
"4183",4183,1458.28614060186,8133.42221581299,64.6761161480805
"4184",4184,1458.29082236677,8133.45627650837,64.6838465151849
"4185",4185,1458.31037831464,8133.50037215589,64.6915759585435
"4186",4186,1458.31912511935,8133.53981118138,64.6993044784872
"4187",4187,1458.3309109672,8133.57354290824,64.7070320753471
"4188",4188,1458.34264603464,8133.62622328003,64.7147587494538
"4189",4189,1458.35346658686,8133.6749047156,64.7224845011376
"4190",4190,1458.36237128736,8133.70894171603,64.730209330729
"4191",4191,1458.36667269439,8133.74593496371,64.7379332385581
"4192",4192,1458.37798139817,8133.79444973798,64.7456562249546
"4193",4193,1458.37970071363,8133.82774864654,64.7533782902483
"4194",4194,1458.38474495082,8133.85960982989,64.7610994347687
"4195",4195,1458.39241034033,8133.88910800263,64.7688196588451
"4196",4196,1458.3983398542,8133.93156654668,64.7765389628066
"4197",4197,1458.40554917221,8133.96717138991,64.7842573469821
"4198",4198,1458.41142836826,8133.98430595623,64.7919748117003
"4199",4199,1458.42860662647,8134.02469378957,64.7996913572897
"4200",4200,1458.43857789734,8134.06430927774,64.8074069840786
"4201",4201,1458.44649195583,8134.10222308403,64.8151216923952
"4202",4202,1458.45383869687,8134.16917725775,64.8228354825674
"4203",4203,1458.46011935052,8134.1975885974,64.8305483549229
"4204",4204,1458.47242101993,8134.23319365433,64.8382603097893
"4205",4205,1458.47753848469,8134.26198984068,64.8459713474939
"4206",4206,1458.48333874555,8134.29615281472,64.8536814683638
"4207",4207,1458.49173771323,8134.32123492791,64.8613906727261
"4208",4208,1458.49580267675,8134.36242618618,64.8690989609074
"4209",4209,1458.50169481936,8134.39770650748,64.8768063332344
"4210",4210,1458.50807621348,8134.44769346236,64.8845127900333
"4211",4211,1458.51763278019,8134.48577448103,64.8922183316305
"4212",4212,1458.52097101052,8134.51364364573,64.8999229583518
"4213",4213,1458.52684636228,8134.56006324019,64.9076266705231
"4214",4214,1458.53169021522,8134.60562806773,64.9153294684699
"4215",4215,1458.5435303316,8134.65461072385,64.9230313525177
"4216",4216,1458.54595379061,8134.68848625488,64.9307323229917
"4217",4217,1458.5522671545,8134.7165913192,64.9384323802169
"4218",4218,1458.55801026264,8134.74732729766,64.9461315245181
"4219",4219,1458.56599750813,8134.8069519252,64.9538297562199
"4220",4220,1458.57358656146,8134.83252550216,64.9615270756469
"4221",4221,1458.5782811285,8134.85293079273,64.9692234831231
"4222",4222,1458.58636510707,8134.89675840603,64.9769189789728
"4223",4223,1458.58788856043,8134.93583702729,64.9846135635198
"4224",4224,1458.59794471333,8134.95628870892,64.9923072370877
"4225",4225,1458.60799508103,8134.98280200164,65
"4226",4226,1458.61313539767,8135.01641764636,65.00769185258
"4227",4227,1458.61934562968,8135.05200275112,65.0153827951509
"4228",4228,1458.62798210611,8135.10091077346,65.0230728280354
"4229",4229,1458.63725203749,8135.14078564057,65.0307619515564
"4230",4230,1458.6451977453,8135.18737533343,65.0384501660364
"4231",4231,1458.65411769923,8135.20832852162,65.0461374717977
"4232",4232,1458.66408353819,8135.26863247802,65.0538238691624
"4233",4233,1458.66835042537,8135.30100376399,65.0615093584525
"4234",4234,1458.67809228557,8135.34890637327,65.0691939399898
"4235",4235,1458.68786511973,8135.39091295191,65.0768776140958
"4236",4236,1458.69338022033,8135.44027105285,65.0845603810919
"4237",4237,1458.69796423385,8135.47369336125,65.0922422412994
"4238",4238,1458.70487150434,8135.52700248273,65.0999231950392
"4239",4239,1458.71358523415,8135.56493294369,65.1076032426321
"4240",4240,1458.72292494269,8135.60976991002,65.1152823843988
"4241",4241,1458.72783445302,8135.65380212476,65.1229606206597
"4242",4242,1458.73813189316,8135.69371363006,65.1306379517351
"4243",4243,1458.74529705812,8135.715155053,65.138314377945
"4244",4244,1458.74840336166,8135.74572521389,65.1459898996093
"4245",4245,1458.75096414266,8135.76936129361,65.1536645170477
"4246",4246,1458.76067909523,8135.82287753879,65.1613382305796
"4247",4247,1458.763560571,8135.87427152698,65.1690110405245
"4248",4248,1458.77467292693,8135.92763963193,65.1766829472013
"4249",4249,1458.77808666464,8135.96036967313,65.1843539509291
"4250",4250,1458.78891394033,8135.99458622132,65.1920240520265
"4251",4251,1458.79360408661,8136.02841074246,65.1996932508122
"4252",4252,1458.80324275718,8136.05171878921,65.2073615476044
"4253",4253,1458.81360978542,8136.09764556313,65.2150289427215
"4254",4254,1458.81651038619,8136.133608578,65.2226954364813
"4255",4255,1458.81872727842,8136.18219998293,65.2303610292017
"4256",4256,1458.82070995395,8136.24046602923,65.2380257212004
"4257",4257,1458.82841529772,8136.28448754275,65.2456895127946
"4258",4258,1458.83761208214,8136.33341283937,65.2533524043018
"4259",4259,1458.850006145,8136.38433711856,65.2610143960389
"4260",4260,1458.85102951712,8136.41033152573,65.2686754883229
"4261",4261,1458.85578278165,8136.44545466881,65.2763356814704
"4262",4262,1458.85779415499,8136.48137492417,65.2839949757979
"4263",4263,1458.86583927465,8136.52402081636,65.2916533716217
"4264",4264,1458.87401537612,8136.55881364497,65.299310869258
"4265",4265,1458.87936558758,8136.60839265912,65.3069674690228
"4266",4266,1458.88229257677,8136.65127962942,65.3146231712317
"4267",4267,1458.88474433167,8136.69394530819,65.3222779762004
"4268",4268,1458.89693114159,8136.73734739882,65.3299318842443
"4269",4269,1458.90398697299,8136.76755708433,65.3375848956785
"4270",4270,1458.91173674416,8136.78172794465,65.3452370108182
"4271",4271,1458.91572497506,8136.8022968741,65.352888229978
"4272",4272,1458.92598637625,8136.84911154878,65.3605385534728
"4273",4273,1458.93429336625,8136.89059776479,65.3681879816169
"4274",4274,1458.93909556669,8136.91230717108,65.3758365147246
"4275",4275,1458.94834546444,8136.9438574097,65.3834841531101
"4276",4276,1458.95592724336,8136.99904458954,65.3911308970873
"4277",4277,1458.95821956216,8137.01787384928,65.3987767469698
"4278",4278,1458.96704531997,8137.04933327732,65.4064217030713
"4279",4279,1458.9781276408,8137.09726427105,65.4140657657052
"4280",4280,1458.98552442609,8137.13539661853,65.4217089351845
"4281",4281,1458.98938104542,8137.15934700774,65.4293512118224
"4282",4282,1458.99820990809,8137.1930966256,65.4369925959315
"4283",4283,1459.018849133,8137.24784823872,65.4446330878247
"4284",4284,1459.02455349395,8137.29154284657,65.4522726878143
"4285",4285,1459.03357135968,8137.32571973574,65.4599113962126
"4286",4286,1459.04796704792,8137.35317081479,65.4675492133316
"4287",4287,1459.05286426545,8137.39303698779,65.4751861394834
"4288",4288,1459.06604734938,8137.44470289807,65.4828221749796
"4289",4289,1459.07213710666,8137.46652790463,65.4904573201318
"4290",4290,1459.07491810331,8137.5190403104,65.4980915752513
"4291",4291,1459.07835116712,8137.54945208448,65.5057249406493
"4292",4292,1459.08389499328,8137.60414175135,65.5133574166368
"4293",4293,1459.09472966267,8137.64405633145,65.5209890035247
"4294",4294,1459.10365228992,8137.67903453139,65.5286197016235
"4295",4295,1459.10962583638,8137.70545112567,65.5362495112438
"4296",4296,1459.11588546711,8137.72446852712,65.5438784326958
"4297",4297,1459.12538490738,8137.74729966909,65.5515064662895
"4298",4298,1459.1301821262,8137.77895232514,65.5591336123351
"4299",4299,1459.13256852996,8137.81084357555,65.566759871142
"4300",4300,1459.13670398814,8137.8401258841,65.57438524302
"4301",4301,1459.14252625346,8137.85458262237,65.5820097282784
"4302",4302,1459.1479294102,8137.8991175132,65.5896333272263
"4303",4303,1459.15351941784,8137.95399922589,65.5972560401729
"4304",4304,1459.15858650354,8137.9789529669,65.6048778674269
"4305",4305,1459.16260315582,8138.01571375941,65.612498809297
"4306",4306,1459.16925127261,8138.03958281991,65.6201188660917
"4307",4307,1459.17289270161,8138.07022861836,65.6277380381192
"4308",4308,1459.17708414639,8138.09810034572,65.6353563256878
"4309",4309,1459.19114122321,8138.13032135122,65.6429737291052
"4310",4310,1459.20000146026,8138.17420111879,65.6505902486794
"4311",4311,1459.20056828805,8138.19661387537,65.6582058847179
"4312",4312,1459.20990297197,8138.25125674437,65.665820637528
"4313",4313,1459.21463064121,8138.29356691008,65.6734345074171
"4314",4314,1459.22009447276,8138.32209076119,65.6810474946921
"4315",4315,1459.23894833257,8138.35427253954,65.68865959966
"4316",4316,1459.24775585465,8138.39662716158,65.6962708226274
"4317",4317,1459.25231389772,8138.43822005502,65.7038811639008
"4318",4318,1459.26280327992,8138.46356401798,65.7114906237866
"4319",4319,1459.27086896296,8138.49877936025,65.719099202591
"4320",4320,1459.27927406556,8138.54304391433,65.7267069006199
"4321",4321,1459.28535359032,8138.58023202987,65.7343137181792
"4322",4322,1459.28986541547,8138.62245500498,65.7419196555744
"4323",4323,1459.29379031601,8138.64891714795,65.749524713111
"4324",4324,1459.2999198423,8138.65733214704,65.7571288910944
"4325",4325,1459.30791017349,8138.68685684333,65.7647321898295
"4326",4326,1459.31965826761,8138.72345067715,65.7723346096214
"4327",4327,1459.32547645749,8138.74490703841,65.7799361507747
"4328",4328,1459.32739639366,8138.76198386628,65.7875368135941
"4329",4329,1459.33663237031,8138.79400872656,65.7951365983839
"4330",4330,1459.34071125053,8138.8206847721,65.8027355054484
"4331",4331,1459.34519635129,8138.86512280741,65.8103335350916
"4332",4332,1459.35665640417,8138.89559929517,65.8179306876173
"4333",4333,1459.36497475668,8138.92647083733,65.8255269633294
"4334",4334,1459.37266659496,8138.96687087546,65.8331223625312
"4335",4335,1459.38655293182,8139.00263102374,65.8407168855261
"4336",4336,1459.39087919993,8139.03728932697,65.8483105326173
"4337",4337,1459.39650518735,8139.0672834518,65.8559033041078
"4338",4338,1459.40628270849,8139.09946968185,65.8634952003004
"4339",4339,1459.41286100246,8139.11300601534,65.8710862214978
"4340",4340,1459.42818780823,8139.16274682971,65.8786763680024
"4341",4341,1459.43284921168,8139.2123602814,65.8862656401165
"4342",4342,1459.43860702731,8139.26051472175,65.8938540381423
"4343",4343,1459.44935181679,8139.28048899549,65.9014415623816
"4344",4344,1459.46806699234,8139.3023493338,65.9090282131363
"4345",4345,1459.47845950494,8139.33668035869,65.916613990708
"4346",4346,1459.48313182061,8139.35489956975,65.924198895398
"4347",4347,1459.48784220453,8139.40247351833,65.9317829275077
"4348",4348,1459.49698465328,8139.42049881434,65.9393660873381
"4349",4349,1459.50551696967,8139.44788081564,65.9469483751902
"4350",4350,1459.51407973064,8139.47049051119,65.9545297913646
"4351",4351,1459.51873328093,8139.51443139898,65.9621103361619
"4352",4352,1459.53397920131,8139.54562959142,65.9696900098826
"4353",4353,1459.53804757232,8139.58256241674,65.9772688128267
"4354",4354,1459.54982388194,8139.60327183984,65.9848467452945
"4355",4355,1459.55641618716,8139.64742195561,65.9924238075857
"4356",4356,1459.56730654954,8139.6678754872,66
"4357",4357,1459.57568409005,8139.70313898701,66.007575322837
"4358",4358,1459.57945368805,8139.72610918116,66.015149776396
"4359",4359,1459.58268533957,8139.7549829034,66.0227233609763
"4360",4360,1459.58917388398,8139.79519867562,66.0302960768767
"4361",4361,1459.59347150854,8139.8181028795,66.0378679243962
"4362",4362,1459.60186286812,8139.85762191188,66.0454389038335
"4363",4363,1459.61108959265,8139.87133641948,66.0530090154869
"4364",4364,1459.62084586434,8139.917303674,66.060578259655
"4365",4365,1459.62286939248,8139.95496733454,66.0681466366357
"4366",4366,1459.63267258894,8139.98543666394,66.0757141467272
"4367",4367,1459.64256693639,8140.01174370095,66.0832807902271
"4368",4368,1459.64645971011,8140.03879270647,66.0908465674332
"4369",4369,1459.65975234391,8140.07083290279,66.098411478643
"4370",4370,1459.66011358297,8140.10932644096,66.1059755241536
"4371",4371,1459.66134884248,8140.13975693268,66.1135387042624
"4372",4372,1459.66424556493,8140.19101024085,66.1211010192662
"4373",4373,1459.67120257117,8140.21710508556,66.1286624694618
"4374",4374,1459.68002111565,8140.24611034223,66.1362230551458
"4375",4375,1459.68670478629,8140.28120005626,66.1437827766148
"4376",4376,1459.69238234549,8140.32004212479,66.1513416341649
"4377",4377,1459.69862111679,8140.36432971429,66.1588996280924
"4378",4378,1459.7037172179,8140.38430870053,66.1664567586931
"4379",4379,1459.70787901584,8140.41019163187,66.1740130262628
"4380",4380,1459.71597510924,8140.42369284755,66.1815684310972
"4381",4381,1459.72672510459,8140.45980392995,66.1891229734916
"4382",4382,1459.72927630153,8140.4968965261,66.1966766537415
"4383",4383,1459.73380788797,8140.50733708947,66.2042294721417
"4384",4384,1459.73867220566,8140.53921492585,66.2117814289874
"4385",4385,1459.74126814919,8140.57996825905,66.2193325245732
"4386",4386,1459.75024136655,8140.61975036013,66.2268827591938
"4387",4387,1459.75458430482,8140.65649229119,66.2344321331436
"4388",4388,1459.76340365449,8140.68907750039,66.2419806467168
"4389",4389,1459.76820904837,8140.71696166068,66.2495283002075
"4390",4390,1459.77697564826,8140.76369587089,66.2570750939098
"4391",4391,1459.78343954074,8140.80438588407,66.2646210281173
"4392",4392,1459.78996696389,8140.82973820038,66.2721661031236
"4393",4393,1459.79537905654,8140.86880540471,66.2797103192221
"4394",4394,1459.80764185435,8140.89334382116,66.2872536767062
"4395",4395,1459.81531263191,8140.93344616368,66.2947961758689
"4396",4396,1459.82260538355,8140.96272836587,66.3023378170031
"4397",4397,1459.83002662013,8140.99491035956,66.3098786004016
"4398",4398,1459.83847301368,8141.02247395418,66.317418526357
"4399",4399,1459.84379205931,8141.04057251573,66.3249575951617
"4400",4400,1459.84831969159,8141.07996970174,66.332495807108
"4401",4401,1459.85480145916,8141.11889777632,66.3400331624879
"4402",4402,1459.86095430242,8141.16563394112,66.3475696615935
"4403",4403,1459.87236824268,8141.18460873195,66.3551053047164
"4404",4404,1459.88787890414,8141.21422277609,66.3626400921482
"4405",4405,1459.89763550841,8141.22606204795,66.3701740241805
"4406",4406,1459.90283380545,8141.24629276043,66.3777071011044
"4407",4407,1459.90731160105,8141.29181847231,66.385239323211
"4408",4408,1459.91339025624,8141.31863116539,66.3927706907913
"4409",4409,1459.9197406141,8141.34682509862,66.4003012041361
"4410",4410,1459.92586831862,8141.36566397943,66.407830863536
"4411",4411,1459.93479721944,8141.40505071065,66.4153596692813
"4412",4412,1459.94190251041,8141.43736671307,66.4228876216625
"4413",4413,1459.95243146253,8141.46196964273,66.4304147209695
"4414",4414,1459.95569959444,8141.4703470481,66.4379409674924
"4415",4415,1459.96253134795,8141.49900055008,66.4454663615209
"4416",4416,1459.97563857352,8141.51319971985,66.4529909033446
"4417",4417,1459.98038955991,8141.56704942957,66.460514593253
"4418",4418,1459.98418850094,8141.5995695955,66.4680374315355
"4419",4419,1459.98949753214,8141.62169220887,66.475559418481
"4420",4420,1460.00455764402,8141.6500163956,66.4830805543786
"4421",4421,1460.01404482199,8141.68397742715,66.4906008395172
"4422",4422,1460.01902213699,8141.71131185796,66.4981202741852
"4423",4423,1460.03814570753,8141.737312374,66.5056388586712
"4424",4424,1460.03910671946,8141.759383093,66.5131565932636
"4425",4425,1460.04852527305,8141.79862482,66.5206734782504
"4426",4426,1460.05570649441,8141.82330149307,66.5281895139196
"4427",4427,1460.06458400989,8141.8675660827,66.5357047005591
"4428",4428,1460.073361699,8141.90751967142,66.5432190384565
"4429",4429,1460.07761617024,8141.94013535187,66.5507325278993
"4430",4430,1460.08042070128,8141.98360856039,66.558245169175
"4431",4431,1460.08803585975,8141.98897811544,66.5657569625705
"4432",4432,1460.09565575536,8142.00628223402,66.573267908373
"4433",4433,1460.10373362258,8142.03514279859,66.5807780068692
"4434",4434,1460.10904058405,8142.06121411813,66.588287258346
"4435",4435,1460.11789124683,8142.08392385322,66.5957956630897
"4436",4436,1460.12593010491,8142.12135084154,66.6033032213869
"4437",4437,1460.13091085098,8142.15324406427,66.6108099335236
"4438",4438,1460.14441145562,8142.17789374114,66.6183157997859
"4439",4439,1460.15367049439,8142.2160404475,66.6258208204597
"4440",4440,1460.15875224095,8142.23979247274,66.6333249958307
"4441",4441,1460.16682793709,8142.26418494611,66.6408283261845
"4442",4442,1460.17494305301,8142.3015571366,66.6483308118065
"4443",4443,1460.18099599159,8142.33721167574,66.6558324529819
"4444",4444,1460.18501649228,8142.36217691942,66.6633332499958
"4445",4445,1460.18669546959,8142.37907287833,66.6708332031331
"4446",4446,1460.19113884687,8142.40452710083,66.6783323126786
"4447",4447,1460.19594386329,8142.43037411027,66.6858305789168
"4448",4448,1460.20127129048,8142.47119206441,66.6933280021323
"4449",4449,1460.20779899778,8142.49186985663,66.7008245826092
"4450",4450,1460.20966298751,8142.51169690881,66.7083203206317
"4451",4451,1460.2239440833,8142.54073129488,66.7158152164837
"4452",4452,1460.23446925937,8142.56849984422,66.7233092704491
"4453",4453,1460.24104194362,8142.59388476822,66.7308024828115
"4454",4454,1460.25548501617,8142.60863044735,66.7382948538543
"4455",4455,1460.27015568042,8142.63704462381,66.745786383861
"4456",4456,1460.27831926844,8142.65600541183,66.7532770731145
"4457",4457,1460.28121914124,8142.68479455936,66.7607669218981
"4458",4458,1460.2919112207,8142.72775882519,66.7682559304944
"4459",4459,1460.29693869579,8142.74117951328,66.7757440991862
"4460",4460,1460.30226490682,8142.78546770109,66.783231428256
"4461",4461,1460.30655624893,8142.81643084243,66.7907179179862
"4462",4462,1460.3132256767,8142.8524422207,66.7982035686589
"4463",4463,1460.32103050898,8142.88938522648,66.8056883805563
"4464",4464,1460.32724317985,8142.90566442558,66.8131723539603
"4465",4465,1460.33122332918,8142.93501138508,66.8206554891525
"4466",4466,1460.34741157493,8142.96166101055,66.8281377864145
"4467",4467,1460.35249439662,8143.00833323744,66.8356192460278
"4468",4468,1460.35764212008,8143.02719208524,66.8430998682736
"4469",4469,1460.36879671197,8143.04474544236,66.8505796534331
"4470",4470,1460.3752285376,8143.07418500686,66.8580586017871
"4471",4471,1460.38293566251,8143.1056872695,66.8655367136165
"4472",4472,1460.38959449704,8143.1349740672,66.873013989202
"4473",4473,1460.40223978334,8143.16287662341,66.8804904288239
"4474",4474,1460.40642081162,8143.18490104675,66.8879660327626
"4475",4475,1460.41130051965,8143.22371087539,66.8954408012983
"4476",4476,1460.41437260642,8143.24930216187,66.9029147347109
"4477",4477,1460.4205163325,8143.26384675547,66.9103878332804
"4478",4478,1460.42360306633,8143.28369603222,66.9178600972864
"4479",4479,1460.42679120888,8143.30134592953,66.9253315270085
"4480",4480,1460.43079512722,8143.32345914172,66.932802122726
"4481",4481,1460.43761889283,8143.34484976919,66.9402718847182
"4482",4482,1460.44396892362,8143.36810044503,66.9477408132642
"4483",4483,1460.4514365457,8143.39938201992,66.9552089086428
"4484",4484,1460.45840860734,8143.4201006785,66.9626761711328
"4485",4485,1460.46160512735,8143.4500112603,66.9701426010129
"4486",4486,1460.46982924336,8143.47355442716,66.9776081985614
"4487",4487,1460.47357864045,8143.48343380364,66.9850729640567
"4488",4488,1460.48382938864,8143.50630409608,66.9925368977769
"4489",4489,1460.48883159555,8143.53217944328,67
"4490",4490,1460.4951318346,8143.5504097315,67.0074622710038
"4491",4491,1460.51235160278,8143.58853787849,67.014923711066
"4492",4492,1460.52359220151,8143.62101437176,67.0223843204642
"4493",4493,1460.52608478677,8143.64726989728,67.0298440994756
"4494",4494,1460.53383504778,8143.66648846599,67.0373030483775
"4495",4495,1460.54032456024,8143.68322998236,67.0447611674469
"4496",4496,1460.54990555247,8143.70940800251,67.0522184569608
"4497",4497,1460.55560596836,8143.73163285181,67.0596749171959
"4498",4498,1460.56635097273,8143.75109084719,67.0671305484289
"4499",4499,1460.57836296439,8143.78182008317,67.074585350936
"4500",4500,1460.59088023391,8143.8179168355,67.0820393249937
"4501",4501,1460.60472489463,8143.84488402619,67.089492470878
"4502",4502,1460.60810451985,8143.8816250399,67.096944788865
"4503",4503,1460.61232613308,8143.90331185459,67.1043962792305
"4504",4504,1460.62013301413,8143.93471953077,67.1118469422501
"4505",4505,1460.62322474787,8143.94855009881,67.1192967781993
"4506",4506,1460.63443436391,8143.96481545797,67.1267457873536
"4507",4507,1460.63808170679,8143.99841336129,67.1341939699882
"4508",4508,1460.64772390054,8144.01682474934,67.1416413263781
"4509",4509,1460.65731600812,8144.05387825758,67.1490878567982
"4510",4510,1460.66050665439,8144.06927130207,67.1565335615233
"4511",4511,1460.66795564163,8144.0992658936,67.1639784408279
"4512",4512,1460.67070175063,8144.11843322814,67.1714224949867
"4513",4513,1460.68339300739,8144.14984739129,67.1788657242737
"4514",4514,1460.69349816276,8144.17463490281,67.1863081289633
"4515",4515,1460.70053774141,8144.19487887232,67.1937497093294
"4516",4516,1460.70343692991,8144.22400697938,67.2011904656458
"4517",4517,1460.7090578595,8144.26151718327,67.2086303981862
"4518",4518,1460.71740451163,8144.29650628602,67.2160695072242
"4519",4519,1460.72444255305,8144.31430518919,67.2235077930332
"4520",4520,1460.73103042758,8144.34319487258,67.2309452558864
"4521",4521,1460.74153300404,8144.35536725077,67.238381896057
"4522",4522,1460.75233777274,8144.37153219362,67.2458177138177
"4523",4523,1460.75554676401,8144.40270972865,67.2532527094415
"4524",4524,1460.76630306143,8144.42807790144,67.2606868832009
"4525",4525,1460.78016423502,8144.45084237721,67.2681202353686
"4526",4526,1460.78473497352,8144.48960195084,67.2755527662166
"4527",4527,1460.7913013261,8144.5311655614,67.2829844760174
"4528",4528,1460.79422526906,8144.56409902861,67.2904153650429
"4529",4529,1460.79978468394,8144.59181040855,67.297845433565
"4530",4530,1460.80670815754,8144.61760257324,67.3052746818554
"4531",4531,1460.81268069479,8144.62686749718,67.3127031101857
"4532",4532,1460.82194693499,8144.65498065759,67.3201307188273
"4533",4533,1460.83084824817,8144.67893346199,67.3275575080516
"4534",4534,1460.83945557936,8144.71752963324,67.3349834781297
"4535",4535,1460.84649533498,8144.73408189916,67.3424086293325
"4536",4536,1460.84858420789,8144.76114045793,67.3498329619309
"4537",4537,1460.85137547015,8144.7827863344,67.3572564761956
"4538",4538,1460.85593397253,8144.80923410849,67.3646791723972
"4539",4539,1460.86348639291,8144.83465325019,67.3721010508059
"4540",4540,1460.87356064593,8144.86852912575,67.3795221116921
"4541",4541,1460.87788326302,8144.9193401772,67.3869423553258
"4542",4542,1460.88303990479,8144.94107528095,67.394361781977
"4543",4543,1460.89221986231,8144.95052718665,67.4017803919155
"4544",4544,1460.89750915565,8144.96544767575,67.4091981854109
"4545",4545,1460.90277745875,8144.98541220933,67.4166151627327
"4546",4546,1460.90709222828,8145.02517972379,67.4240313241503
"4547",4547,1460.9195714374,8145.04452826015,67.4314466699329
"4548",4548,1460.92606030706,8145.07716045542,67.4388612003495
"4549",4549,1460.92853538752,8145.10679115352,67.446274915669
"4550",4550,1460.94215414505,8145.14288508621,67.4536878161602
"4551",4551,1460.94780948113,8145.15861673427,67.4610999020917
"4552",4552,1460.95661772472,8145.20106829195,67.468511173732
"4553",4553,1460.96265456522,8145.22151458243,67.4759216313494
"4554",4554,1460.9699301791,8145.24355804241,67.483331275212
"4555",4555,1460.97977401305,8145.26720637689,67.4907401055878
"4556",4556,1460.98554075858,8145.29465195381,67.4981481227448
"4557",4557,1461.01291816875,8145.32474692143,67.5055553269507
"4558",4558,1461.01462051232,8145.34224591881,67.512961718473
"4559",4559,1461.01828101508,8145.34375837341,67.5203672975792
"4560",4560,1461.02325807295,8145.37605221062,67.5277720645365
"4561",4561,1461.03253866953,8145.39940397318,67.5351760196122
"4562",4562,1461.0386916578,8145.41213220369,67.5425791630731
"4563",4563,1461.04499400246,8145.43018317571,67.5499814951862
"4564",4564,1461.05027145031,8145.46155335681,67.5573830162181
"4565",4565,1461.0543204364,8145.47717169541,67.5647837264355
"4566",4566,1461.06120351836,8145.52014684249,67.5721836261046
"4567",4567,1461.07672176521,8145.55070811462,67.5795827154918
"4568",4568,1461.08443912049,8145.57611004598,67.5869809948632
"4569",4569,1461.09228618358,8145.60058038567,67.5943784644847
"4570",4570,1461.1004110591,8145.64745159699,67.6017751246223
"4571",4571,1461.10710269249,8145.66698973473,67.6091709755415
"4572",4572,1461.1178316743,8145.70059654049,67.6165660175079
"4573",4573,1461.1257696859,8145.70913546909,67.6239602507869
"4574",4574,1461.13003266872,8145.72476070405,67.6313536756437
"4575",4575,1461.13337088424,8145.74227986669,67.6387462923434
"4576",4576,1461.13433028575,8145.76891889455,67.6461381011511
"4577",4577,1461.1389791,8145.79078376962,67.6535291023314
"4578",4578,1461.15177872302,8145.81321776189,67.6609192961491
"4579",4579,1461.16145984061,8145.82301314733,67.6683086828687
"4580",4580,1461.1678982717,8145.86410977138,67.6756972627545
"4581",4581,1461.1758340602,8145.89301810363,67.6830850360709
"4582",4582,1461.18194540842,8145.92871095432,67.6904720030818
"4583",4583,1461.18753224616,8145.95935277219,67.6978581640512
"4584",4584,1461.19039622426,8145.9809178903,67.705243519243
"4585",4585,1461.19569960067,8146.02129359773,67.7126280689208
"4586",4586,1461.20560017311,8146.04748901152,67.7200118133481
"4587",4587,1461.22687272014,8146.07651187644,67.7273947527882
"4588",4588,1461.235858754,8146.0978606332,67.7347768875044
"4589",4589,1461.24122926723,8146.1111587648,67.7421582177598
"4590",4590,1461.25158988851,8146.1256681913,67.7495387438173
"4591",4591,1461.25347165801,8146.1602017479,67.7569184659397
"4592",4592,1461.27509868622,8146.18119500615,67.7642973843897
"4593",4593,1461.28780766499,8146.22263895178,67.7716754994297
"4594",4594,1461.29436980653,8146.24989447241,67.7790528113222
"4595",4595,1461.30343379519,8146.28287851305,67.7864293203293
"4596",4596,1461.31632815367,8146.29943341807,67.7938050267132
"4597",4597,1461.31978008721,8146.32787224108,67.8011799307357
"4598",4598,1461.32495750343,8146.35271557946,67.8085540326587
"4599",4599,1461.32660366661,8146.39665439294,67.8159273327439
"4600",4600,1461.33134418743,8146.41304048127,67.8232998312527
"4601",4601,1461.33484520285,8146.42868938574,67.8306715284465
"4602",4602,1461.34385620271,8146.47011051775,67.8380424245865
"4603",4603,1461.35374740989,8146.48929850524,67.8454125199339
"4604",4604,1461.35850160876,8146.50367719287,67.8527818147495
"4605",4605,1461.36712015866,8146.52425764707,67.8601503092942
"4606",4606,1461.37642985615,8146.5546565761,67.8675180038286
"4607",4607,1461.38940657952,8146.57592786605,67.8748848986133
"4608",4608,1461.39239488645,8146.5879858014,67.8822509939086
"4609",4609,1461.39965946495,8146.60607863552,67.8896162899747
"4610",4610,1461.40669139752,8146.63436435145,67.8969807870718
"4611",4611,1461.41525306837,8146.64961607786,67.9043444854598
"4612",4612,1461.4201580483,8146.66929301737,67.9117073853986
"4613",4613,1461.42353523435,8146.6889437343,67.9190694871477
"4614",4614,1461.42912712051,8146.70900969729,67.9264307909668
"4615",4615,1461.43456542329,8146.71888170758,67.9337912971152
"4616",4616,1461.43661352669,8146.74887977553,67.9411510058521
"4617",4617,1461.45093687293,8146.77365953272,67.9485099174368
"4618",4618,1461.45686308732,8146.78650150217,67.955868032128
"4619",4619,1461.46108311404,8146.80455884529,67.9632253501848
"4620",4620,1461.47135097383,8146.83826898064,67.9705818718657
"4621",4621,1461.473977231,8146.85640249832,67.9779375974294
"4622",4622,1461.48505926794,8146.88114632344,67.9852925271341
"4623",4623,1461.49231360101,8146.90750140209,67.9926466612383
"4624",4624,1461.49499575222,8146.92710237131,68
"4625",4625,1461.50506682451,8146.95313644181,68.0073525436772
"4626",4626,1461.51580249383,8146.97380689357,68.0147042925278
"4627",4627,1461.52343379147,8146.98640008972,68.0220552468095
"4628",4628,1461.53197474272,8146.9981018331,68.0294054067798
"4629",4629,1461.54079770419,8147.02495047245,68.0367547726962
"4630",4630,1461.55368248022,8147.04388712799,68.044103344816
"4631",4631,1461.55965364708,8147.05552904784,68.0514511233963
"4632",4632,1461.56505793355,8147.0765775199,68.0587981086942
"4633",4633,1461.5756875096,8147.10236880693,68.0661443009665
"4634",4634,1461.58386980735,8147.1277333844,68.07348970047
"4635",4635,1461.58989207778,8147.15802435523,68.0808343074613
"4636",4636,1461.59477056504,8147.18060822139,68.0881781221968
"4637",4637,1461.6036541821,8147.19803433182,68.0955211449329
"4638",4638,1461.60885080213,8147.22107687915,68.1028633759257
"4639",4639,1461.6142600265,8147.23712669444,68.1102048154313
"4640",4640,1461.62750914535,8147.25743925484,68.1175454637056
"4641",4641,1461.63385009204,8147.29085063328,68.1248853210044
"4642",4642,1461.63505618895,8147.30242694532,68.1322243875833
"4643",4643,1461.65041491829,8147.33297514248,68.1395626636978
"4644",4644,1461.65762461394,8147.35688925163,68.1469001496033
"4645",4645,1461.66512945478,8147.38863184648,68.1542368455549
"4646",4646,1461.67000776032,8147.41217365474,68.1615727518079
"4647",4647,1461.67986615802,8147.42731166185,68.1689078686171
"4648",4648,1461.69729195444,8147.44660513458,68.1762421962372
"4649",4649,1461.69958490823,8147.46990463692,68.1835757349231
"4650",4650,1461.70368184782,8147.48298063858,68.1909084849293
"4651",4651,1461.71267061999,8147.49683590712,68.1982404465101
"4652",4652,1461.72283709519,8147.507779734,68.2055716199197
"4653",4653,1461.73573095843,8147.53653934487,68.2129020054124
"4654",4654,1461.74140025577,8147.55766557428,68.2202316032422
"4655",4655,1461.74532458153,8147.58041320576,68.2275604136627
"4656",4656,1461.75185281057,8147.59709375449,68.2348884369279
"4657",4657,1461.75335246985,8147.61431279845,68.2422156732913
"4658",4658,1461.76013338974,8147.62667589701,68.2495421230062
"4659",4659,1461.76712696919,8147.63944283763,68.2568677863261
"4660",4660,1461.77901147457,8147.67802008227,68.264192663504
"4661",4661,1461.78720385495,8147.70295465668,68.2715167547931
"4662",4662,1461.79328626588,8147.72124775788,68.2788400604463
"4663",4663,1461.80571493814,8147.73905235543,68.2861625807162
"4664",4664,1461.80909634748,8147.77261886212,68.2934843158555
"4665",4665,1461.81501258187,8147.79547468337,68.3008052661167
"4666",4666,1461.82308592801,8147.81876022602,68.3081254317523
"4667",4667,1461.82784048543,8147.83377423936,68.3154448130143
"4668",4668,1461.83800613418,8147.85320971688,68.3227634101549
"4669",4669,1461.84391449856,8147.86837554287,68.330081223426
"4670",4670,1461.85102802574,8147.88620720708,68.3373982530796
"4671",4671,1461.86195415736,8147.89920143637,68.3447144993671
"4672",4672,1461.86495245665,8147.91227041863,68.3520299625402
"4673",4673,1461.87060617175,8147.93273260913,68.3593446428504
"4674",4674,1461.87216921888,8147.94330206107,68.3666585405488
"4675",4675,1461.87634330091,8147.96486523889,68.3739716558867
"4676",4676,1461.89018957187,8147.9788312599,68.381283989115
"4677",4677,1461.90310408655,8148.0050521202,68.3885955404847
"4678",4678,1461.90640669052,8148.03483052995,68.3959063102464
"4679",4679,1461.91320115647,8148.05684418719,68.4032162986507
"4680",4680,1461.92155304988,8148.08576007463,68.4105255059483
"4681",4681,1461.92880358558,8148.10938474048,68.4178339323893
"4682",4682,1461.94230576981,8148.14103020584,68.425141578224
"4683",4683,1461.95236277544,8148.16189695299,68.4324484437025
"4684",4684,1461.96115400858,8148.17490448982,68.4397545290747
"4685",4685,1461.96582906224,8148.18910614271,68.4470598345904
"4686",4686,1461.97099176152,8148.21322661834,68.4543643604993
"4687",4687,1461.97752597467,8148.22071897454,68.461668107051
"4688",4688,1461.99153204279,8148.24700985047,68.4689710744948
"4689",4689,1461.99491490035,8148.2627477449,68.47627326308
"4690",4690,1461.99968656299,8148.28008958203,68.4835746730557
"4691",4691,1462.01242809156,8148.30066156352,68.4908753046711
"4692",4692,1462.02270252418,8148.31710719569,68.4981751581748
"4693",4693,1462.02364892828,8148.32487030867,68.5054742338158
"4694",4694,1462.02812661719,8148.35248979607,68.5127725318426
"4695",4695,1462.03622152461,8148.35971906836,68.5200700525036
"4696",4696,1462.04194706113,8148.37892273354,68.5273667960473
"4697",4697,1462.04686477868,8148.3894032635,68.5346627627218
"4698",4698,1462.05769962191,8148.39825617058,68.5419579527752
"4699",4699,1462.06849824957,8148.42013665216,68.5492523664555
"4700",4700,1462.07477832485,8148.43628385315,68.5565460040104
"4701",4701,1462.08002233677,8148.44622588182,68.5638388656878
"4702",4702,1462.08459865183,8148.46524751668,68.5711309517351
"4703",4703,1462.09644924235,8148.47509505326,68.5784222623997
"4704",4704,1462.10278097998,8148.4867626049,68.585712797929
"4705",4705,1462.10782574738,8148.51164213407,68.5930025585701
"4706",4706,1462.11742605336,8148.53653915304,68.60029154457
"4707",4707,1462.12288132273,8148.55553769913,68.6075797561756
"4708",4708,1462.12997588246,8148.57588669182,68.6148671936338
"4709",4709,1462.13302865406,8148.58654258625,68.6221538571911
"4710",4710,1462.14615283642,8148.61389734558,68.629439747094
"4711",4711,1462.153534497,8148.62124572265,68.6367248635889
"4712",4712,1462.17147090047,8148.64437544348,68.644009206922
"4713",4713,1462.18399926637,8148.66263861863,68.6512927773396
"4714",4714,1462.19149634239,8148.67952320073,68.6585755750875
"4715",4715,1462.20252692272,8148.70342065497,68.6658576004116
"4716",4716,1462.22190881613,8148.72515842422,68.6731388535576
"4717",4717,1462.23330211771,8148.74836879581,68.6804193347711
"4718",4718,1462.23657023255,8148.76573431062,68.6876990442976
"4719",4719,1462.23913523985,8148.78849205524,68.6949779823824
"4720",4720,1462.24542971835,8148.80227381791,68.7022561492707
"4721",4721,1462.25327513456,8148.82183060208,68.7095335452075
"4722",4722,1462.26715331715,8148.84131360886,68.7168101704379
"4723",4723,1462.27589778925,8148.85941848258,68.7240860252066
"4724",4724,1462.28358609026,8148.87890226272,68.7313611097583
"4725",4725,1462.28952735599,8148.91099191083,68.7386354243376
"4726",4726,1462.3106822001,8148.93167817927,68.7459089691888
"4727",4727,1462.32182733896,8148.94578613945,68.7531817445564
"4728",4728,1462.3293664283,8148.96396082207,68.7604537506843
"4729",4729,1462.33696692256,8148.97718384732,68.7677249878168
"4730",4730,1462.34053549364,8148.9885748628,68.7749954561976
"4731",4731,1462.34694132149,8149.00487206213,68.7822651560706
"4732",4732,1462.34962363969,8149.02552892112,68.7895340876794
"4733",4733,1462.35768137903,8149.05120406674,68.7968022512675
"4734",4734,1462.37039680909,8149.06540228043,68.8040696470783
"4735",4735,1462.38418309248,8149.10446969123,68.8113362753551
"4736",4736,1462.39276889444,8149.11806231228,68.818602136341
"4737",4737,1462.39515735738,8149.13434140285,68.8258672302791
"4738",4738,1462.40021124579,8149.13971538181,68.8331315574121
"4739",4739,1462.40832788254,8149.16422320872,68.8403951179829
"4740",4740,1462.42336267925,8149.18671167554,68.847657912234
"4741",4741,1462.43010746122,8149.20409121664,68.854919940408
"4742",4742,1462.43856532622,8149.21265334685,68.8621812027473
"4743",4743,1462.44210541077,8149.23078731801,68.869441699494
"4744",4744,1462.44601399844,8149.2552437977,68.8767014308903
"4745",4745,1462.45176196015,8149.27828799648,68.8839603971781
"4746",4746,1462.46188542025,8149.29630123706,68.8912185985993
"4747",4747,1462.46895718363,8149.31639998774,68.8984760353957
"4748",4748,1462.47779646823,8149.33822502173,68.9057327078089
"4749",4749,1462.48557574637,8149.36016555596,68.9129886160802
"4750",4750,1462.49503263574,8149.36727207369,68.9202437604511
"4751",4751,1462.50033632787,8149.378567282,68.9274981411628
"4752",4752,1462.50569892761,8149.39608713057,68.9347517584563
"4753",4753,1462.50910265393,8149.40579554833,68.9420046125727
"4754",4754,1462.51717616778,8149.4328991594,68.9492567037528
"4755",4755,1462.52495697074,8149.44342804677,68.9565080322373
"4756",4756,1462.5312197008,8149.4514114094,68.9637585982667
"4757",4757,1462.53362925889,8149.46490183529,68.9710084020815
"4758",4758,1462.53578958192,8149.48892920077,68.9782574439221
"4759",4759,1462.54393789724,8149.50165272313,68.9855057240287
"4760",4760,1462.55096042727,8149.51846596657,68.9927532426414
"4761",4761,1462.55741962198,8149.54512896412,69
"4762",4762,1462.56492802013,8149.56886160949,69.0072459963445
"4763",4763,1462.56946922348,8149.57911726441,69.0144912319145
"4764",4764,1462.57973602484,8149.59471379801,69.0217357069496
"4765",4765,1462.58115647608,8149.61707489522,69.0289794216893
"4766",4766,1462.59064324678,8149.64098868495,69.0362223763728
"4767",4767,1462.60383496372,8149.65934127332,69.0434645712395
"4768",4768,1462.61233794105,8149.67206260754,69.0507060065283
"4769",4769,1462.61492641523,8149.69596080124,69.0579466824782
"4770",4770,1462.62041184122,8149.70869793513,69.065186599328
"4771",4771,1462.62557457856,8149.72875864001,69.0724257573165
"4772",4772,1462.6338277439,8149.73950168331,69.0796641566822
"4773",4773,1462.6417616728,8149.75141325967,69.0869017976635
"4774",4774,1462.64779896887,8149.77473347614,69.0941386804988
"4775",4775,1462.64904175427,8149.7827556192,69.1013748054263
"4776",4776,1462.65717708514,8149.78998276136,69.108610172684
"4777",4777,1462.6632911706,8149.80643622655,69.1158447825099
"4778",4778,1462.67000283988,8149.82102001365,69.1230786351418
"4779",4779,1462.67867235728,8149.83905594596,69.1303117308175
"4780",4780,1462.68176173482,8149.85306620982,69.1375440697744
"4781",4781,1462.68464214684,8149.87160582799,69.1447756522501
"4782",4782,1462.69667599568,8149.89646736057,69.1520064784819
"4783",4783,1462.70345089665,8149.90722477753,69.1592365487069
"4784",4784,1462.71354394301,8149.92051925415,69.1664658631623
"4785",4785,1462.72322310253,8149.93705310586,69.173694422085
"4786",4786,1462.72857635041,8149.95267908231,69.1809222257119
"4787",4787,1462.73174471317,8149.97446676233,69.1881492742796
"4788",4788,1462.73850776733,8149.98947520191,69.1953755680248
"4789",4789,1462.74303795072,8150.00910550766,69.2026011071838
"4790",4790,1462.75406785319,8150.02677079081,69.2098258919931
"4791",4791,1462.75745770089,8150.04120735911,69.2170499226888
"4792",4792,1462.7618891875,8150.05917884351,69.2242731995071
"4793",4793,1462.76825361664,8150.07583191482,69.2314957226839
"4794",4794,1462.77149105536,8150.09110751125,69.238717492455
"4795",4795,1462.78346795104,8150.1147795705,69.2459385090563
"4796",4796,1462.80315226803,8150.13203949121,69.2531587727231
"4797",4797,1462.82511989084,8150.13784893383,69.2603782836912
"4798",4798,1462.82819235078,8150.16189463019,69.2675970421957
"4799",4799,1462.83499224427,8150.17254562112,69.274815048472
"4800",4800,1462.84061456955,8150.1826051697,69.2820323027551
"4801",4801,1462.85106693412,8150.19407411214,69.28924880528
"4802",4802,1462.85255335458,8150.20689209678,69.2964645562817
"4803",4803,1462.86135207403,8150.23757755957,69.3036795559947
"4804",4804,1462.86569628737,8150.25014518881,69.3108938046538
"4805",4805,1462.87023181732,8150.26006641694,69.3181073024935
"4806",4806,1462.88373326716,8150.27717267798,69.3253200497481
"4807",4807,1462.88612380815,8150.28824954753,69.3325320466518
"4808",4808,1462.88953653897,8150.30856430528,69.3397432934389
"4809",4809,1462.89524493207,8150.33065589777,69.3469537903432
"4810",4810,1462.90333203887,8150.35002055266,69.3541635375988
"4811",4811,1462.91031629908,8150.37103712757,69.3613725354393
"4812",4812,1462.91608929609,8150.3779574253,69.3685807840985
"4813",4813,1462.92830623861,8150.39493357548,69.3757882838098
"4814",4814,1462.93232575889,8150.41320115552,69.3829950348066
"4815",4815,1462.93960212145,8150.42975767118,69.3902010373223
"4816",4816,1462.94526400066,8150.43753886869,69.3974062915899
"4817",4817,1462.95274597299,8150.45321286449,69.4046107978425
"4818",4818,1462.95647617398,8150.47444697113,69.4118145563131
"4819",4819,1462.96660943655,8150.49643778048,69.4190175672344
"4820",4820,1462.97395917031,8150.50538368959,69.4262198308391
"4821",4821,1462.98041920046,8150.52359352064,69.4334213473598
"4822",4822,1462.98659507396,8150.54464135069,69.4406221170289
"4823",4823,1462.99456684314,8150.56556847525,69.4478221400787
"4824",4824,1462.99765689653,8150.57184873162,69.4550214167413
"4825",4825,1463.00373237953,8150.58929209874,69.462219947249
"4826",4826,1463.01447871809,8150.60101164018,69.4694177318336
"4827",4827,1463.02302722834,8150.61275852818,69.476614770727
"4828",4828,1463.02877481248,8150.62443138663,69.4838110641608
"4829",4829,1463.03020975213,8150.65240386351,69.4910066123668
"4830",4830,1463.03153594312,8150.65869681043,69.4982014155762
"4831",4831,1463.04169462862,8150.67970108749,69.5053954740206
"4832",4832,1463.04663510024,8150.69655212446,69.5125887879311
"4833",4833,1463.05460365496,8150.71325144964,69.5197813575388
"4834",4834,1463.05963388894,8150.74365562862,69.5269731830748
"4835",4835,1463.0704888308,8150.75721047239,69.5341642647699
"4836",4836,1463.07453961584,8150.78769772162,69.5413546028548
"4837",4837,1463.07879997731,8150.80780163079,69.5485441975603
"4838",4838,1463.0876475258,8150.82342404687,69.5557330491168
"4839",4839,1463.09591261518,8150.83619578697,69.5629211577547
"4840",4840,1463.1026845651,8150.84568659884,69.5701085237043
"4841",4841,1463.10902967677,8150.85437329316,69.5772951471958
"4842",4842,1463.11443612245,8150.86327656299,69.5844810284592
"4843",4843,1463.12839416621,8150.87861960013,69.5916661677244
"4844",4844,1463.13676066909,8150.90406371276,69.5988505652213
"4845",4845,1463.14893105003,8150.92434272662,69.6060342211794
"4846",4846,1463.15971646473,8150.94214521733,69.6132171358284
"4847",4847,1463.16228123279,8150.95900615463,69.6203993093978
"4848",4848,1463.1727090554,8150.97093284736,69.6275807421168
"4849",4849,1463.17722708209,8150.99360026493,69.6347614342147
"4850",4850,1463.18837166203,8151.00892917884,69.6419413859206
"4851",4851,1463.19465463128,8151.02752543329,69.6491205974634
"4852",4852,1463.19608608945,8151.04881880669,69.656299069072
"4853",4853,1463.20539901254,8151.06290479446,69.6634768009751
"4854",4854,1463.21031620477,8151.07132192634,69.6706537934014
"4855",4855,1463.2218439888,8151.10059107146,69.6778300465794
"4856",4856,1463.2343931123,8151.11800060599,69.6850055607374
"4857",4857,1463.24229494963,8151.12822112186,69.6921803361037
"4858",4858,1463.25479470615,8151.1468748598,69.6993543729065
"4859",4859,1463.26115325559,8151.16330773121,69.7065276713738
"4860",4860,1463.26268098289,8151.17809266733,69.7137002317335
"4861",4861,1463.27402286062,8151.1978358047,69.7208720542134
"4862",4862,1463.27978948595,8151.20999000841,69.7280431390413
"4863",4863,1463.28384808089,8151.2199848636,69.7352134864446
"4864",4864,1463.3013506508,8151.24380932102,69.7423830966508
"4865",4865,1463.31165596961,8151.25556925044,69.7495519698872
"4866",4866,1463.32542673444,8151.28103263084,69.7567201063812
"4867",4867,1463.33053899644,8151.29206213847,69.7638875063596
"4868",4868,1463.33768191019,8151.30691232403,69.7710541700496
"4869",4869,1463.35364808093,8151.32728053746,69.778220097678
"4870",4870,1463.36388213824,8151.34104601058,69.7853852894716
"4871",4871,1463.3665004953,8151.35489620149,69.792549745657
"4872",4872,1463.37610057431,8151.36377197438,69.7997134664606
"4873",4873,1463.38614488345,8151.37012786351,69.8068764521089
"4874",4874,1463.39705662362,8151.39874735855,69.8140387028282
"4875",4875,1463.40663881532,8151.41330478789,69.8212002188447
"4876",4876,1463.4118798287,8151.41648054391,69.8283610003844
"4877",4877,1463.4192026379,8151.43425552397,69.8355210476732
"4878",4878,1463.4330598174,8151.4656248137,69.8426803609369
"4879",4879,1463.44821372477,8151.4858738302,69.8498389404013
"4880",4880,1463.45088000041,8151.50971762156,69.8569967862919
"4881",4881,1463.45450962455,8151.5229698974,69.8641538988343
"4882",4882,1463.46157443705,8151.5403387427,69.8713102782537
"4883",4883,1463.47619994791,8151.55573630682,69.8784659247754
"4884",4884,1463.48539163348,8151.57413645345,69.8856208386246
"4885",4885,1463.49071176971,8151.58689535356,69.8927750200262
"4886",4886,1463.50282195661,8151.60650767351,69.8999284692052
"4887",4887,1463.50969105219,8151.62791522528,69.9070811863863
"4888",4888,1463.51164288132,8151.63998402624,69.9142331717941
"4889",4889,1463.51728670469,8151.65363225042,69.9213844256534
"4890",4890,1463.52300792142,8151.66414360807,69.9285349481884
"4891",4891,1463.52670147685,8151.68457090362,69.9356847396235
"4892",4892,1463.53439493242,8151.70896285363,69.9428338001828
"4893",4893,1463.54056950277,8151.71786056444,69.9499821300906
"4894",4894,1463.55034342261,8151.7435239473,69.9571297295708
"4895",4895,1463.5584198189,8151.75333329932,69.9642765988472
"4896",4896,1463.56594975915,8151.76323103657,69.9714227381436
"4897",4897,1463.57252609032,8151.77457897298,69.9785681476836
"4898",4898,1463.58599033836,8151.79430134236,69.9857128276908
"4899",4899,1463.59493896468,8151.80576392178,69.9928567783885
"4900",4900,1463.60080467392,8151.82491082619,70
"4901",4901,1463.60363508666,8151.83725899086,70.0071424927486
"4902",4902,1463.60573044035,8151.8417871619,70.0142842568572
"4903",4903,1463.62791198287,8151.86243623245,70.0214252925489
"4904",4904,1463.63727868993,8151.88029921916,70.0285656000464
"4905",4905,1463.6439963165,8151.90263287858,70.0357051795725
"4906",4906,1463.65168221161,8151.91870276317,70.0428440313498
"4907",4907,1463.66505055273,8151.92817104396,70.0499821556009
"4908",4908,1463.66964517989,8151.94330543078,70.057119552548
"4909",4909,1463.67394267167,8151.95455707443,70.0642562224134
"4910",4910,1463.6817151741,8151.97381406657,70.0713921654194
"4911",4911,1463.68645907388,8151.98476438984,70.0785273817879
"4912",4912,1463.69224190745,8151.99428633821,70.0856618717409
"4913",4913,1463.69733954074,8152.01209723796,70.0927956355002
"4914",4914,1463.70719756758,8152.02580843513,70.0999286732875
"4915",4915,1463.71494868032,8152.03950546526,70.1070609853244
"4916",4916,1463.71994664516,8152.05305711725,70.1141925718324
"4917",4917,1463.72575473238,8152.05579367568,70.1213234330328
"4918",4918,1463.73204375616,8152.07464089112,70.128453569147
"4919",4919,1463.74119221145,8152.08391385443,70.1355829803959
"4920",4920,1463.7509927458,8152.09812638677,70.1427116670007
"4921",4921,1463.76223283751,8152.11906035274,70.1498396291823
"4922",4922,1463.7660197907,8152.13764037022,70.1569668671615
"4923",4923,1463.77233305151,8152.15137437924,70.164093381159
"4924",4924,1463.7795597711,8152.16716965239,70.1712191713953
"4925",4925,1463.78577410669,8152.17439226405,70.178344238091
"4926",4926,1463.7894203045,8152.19292931661,70.1854685814664
"4927",4927,1463.79308000193,8152.20576470252,70.1925922017416
"4928",4928,1463.79887976339,8152.23227142146,70.199715099137
"4929",4929,1463.80489180447,8152.23763676202,70.2068372738724
"4930",4930,1463.81128106813,8152.25583733057,70.2139587261678
"4931",4931,1463.81939365642,8152.27236901233,70.221079456243
"4932",4932,1463.82153175706,8152.28520635201,70.2281994643178
"4933",4933,1463.82939447969,8152.30686007728,70.2353187506115
"4934",4934,1463.83276098824,8152.32295007535,70.2424373153438
"4935",4935,1463.84062170374,8152.33352966947,70.2495551587339
"4936",4936,1463.8592778334,8152.34585866038,70.2566722810012
"4937",4937,1463.86971899554,8152.35519585836,70.2637886823647
"4938",4938,1463.87667050616,8152.36753341091,70.2709043630435
"4939",4939,1463.88497061947,8152.38284692436,70.2780193232564
"4940",4940,1463.89080670037,8152.39157961333,70.2851335632223
"4941",4941,1463.89942567348,8152.41334663134,70.2922470831599
"4942",4942,1463.90286193455,8152.42822714307,70.2993598832877
"4943",4943,1463.91009310888,8152.44673265406,70.3064719638242
"4944",4944,1463.9113604127,8152.46680996181,70.3135833249878
"4945",4945,1463.92501545613,8152.48772041431,70.3206939669967
"4946",4946,1463.93931441997,8152.50148243446,70.327803890069
"4947",4947,1463.94779296595,8152.51481380568,70.3349130944227
"4948",4948,1463.95430339142,8152.53635515049,70.3420215802759
"4949",4949,1463.9638187825,8152.54419540179,70.3491293478462
"4950",4950,1463.96763661738,8152.5652090562,70.3562363973514
"4951",4951,1463.97896295408,8152.58011991942,70.3633427290091
"4952",4952,1463.98314671406,8152.59004987646,70.3704483430367
"4953",4953,1463.99305640632,8152.59619125709,70.3775532396516
"4954",4954,1463.99482857323,8152.60899960806,70.3846574190711
"4955",4955,1464.00371231622,8152.622990553,70.3917608815123
"4956",4956,1464.01074678549,8152.63745487928,70.3988636271922
"4957",4957,1464.0245225809,8152.6465427349,70.4059656563277
"4958",4958,1464.03558485755,8152.66680411087,70.4130669691358
"4959",4959,1464.03665413466,8152.68148610309,70.420167565833
"4960",4960,1464.04155568448,8152.69960569763,70.427267446636
"4961",4961,1464.04634477733,8152.70820461823,70.4343666117613
"4962",4962,1464.05607603979,8152.72062781169,70.4414650614253
"4963",4963,1464.0637157595,8152.73900107307,70.4485627958442
"4964",4964,1464.06958807973,8152.75276038134,70.4556598152341
"4965",4965,1464.07820241397,8152.76384875869,70.4627561198113
"4966",4966,1464.08096160186,8152.77368632874,70.4698517097915
"4967",4967,1464.09498763169,8152.78935250449,70.4769465853906
"4968",4968,1464.10064312386,8152.80573271831,70.4840407468244
"4969",4969,1464.11761761471,8152.82317032697,70.4911341943084
"4970",4970,1464.13324023543,8152.83386671304,70.4982269280583
"4971",4971,1464.14614144075,8152.84976432491,70.5053189482893
"4972",4972,1464.16020990708,8152.8602144791,70.5124102552168
"4973",4973,1464.16319964341,8152.86990869486,70.5195008490559
"4974",4974,1464.16835856279,8152.88778094388,70.5265907300218
"4975",4975,1464.17466139228,8152.89184132157,70.5336798983294
"4976",4976,1464.1870356469,8152.90482467632,70.5407683541936
"4977",4977,1464.19133305327,8152.92613970942,70.5478560978291
"4978",4978,1464.19635547575,8152.94368926687,70.5549431294505
"4979",4979,1464.2065862383,8152.96006307006,70.5620294492725
"4980",4980,1464.2142536141,8152.96941458945,70.5691150575094
"4981",4981,1464.22336757763,8152.98997914734,70.5761999543756
"4982",4982,1464.22809678059,8152.99861882881,70.5832841400852
"4983",4983,1464.23677200343,8153.01679665337,70.5903676148524
"4984",4984,1464.24011943829,8153.03000272516,70.5974503788912
"4985",4985,1464.24853551734,8153.03705157928,70.6045324324154
"4986",4986,1464.25309550572,8153.04899430143,70.6116137756389
"4987",4987,1464.26629385266,8153.05578519701,70.6186944087754
"4988",4988,1464.27058088096,8153.0667293444,70.6257743320383
"4989",4989,1464.27870326991,8153.07607955132,70.6328535456412
"4990",4990,1464.28240282093,8153.07856805805,70.6399320497974
"4991",4991,1464.28534547441,8153.09149124339,70.6470098447202
"4992",4992,1464.28825635713,8153.09418425744,70.6540869306228
"4993",4993,1464.29357337675,8153.10420692187,70.6611633077181
"4994",4994,1464.30053944328,8153.11239851818,70.668238976219
"4995",4995,1464.30608589335,8153.12349401102,70.6753139363385
"4996",4996,1464.30906553621,8153.13215903917,70.6823881882892
"4997",4997,1464.31763834128,8153.14445947235,70.6894617322837
"4998",4998,1464.32200085051,8153.15533623507,70.6965345685345
"4999",4999,1464.32941502554,8153.16902853612,70.7036066972541

